Certified Neural Approximation of Robust Nonlinear Model Predictive Control

Model predictive control is a high-performance control method, but it incurs comparatively high online computational costs across many control tasks and is challenging to realize in low-level hardware settings. To address this, we present a framework for generating neural network controllers that provably inherit the safety and stability guarantees of a robust model predictive policy. In contrast to approaches based on post-verification or additional online safety filters, our method provides constructive, a priori design conditions that ensure preservation of recursive feasibility and stability before deployment. We treat the approximation error as a bounded input disturbance, which is addressed in the MPC design. This allows the neural network controller to directly inherit robustness from the underlying model predictive controller, which enables the transfer of guarantees to the approximation. The design process is an offline, constructive synthesis pipeline and can be implemented once Lipschitz bounds are specified. We further demonstrate in simulation that the learned controller reproduces the closed-loop behavior of the original controller while reducing online computation.

==> figures/tikz/tikz_data/ca_cb_admissible.csv <==
x,y,inside
0.05,0.05,0
0.07,0.05,0
0.09,0.05,0
0.11,0.05,0
0.13,0.05,0
0.15,0.05,0
0.17,0.05,0
0.19,0.05,0
0.21,0.05,0
0.23,0.05,0
0.25,0.05,0
0.27,0.05,0
0.29,0.05,0
0.31,0.05,0
0.33,0.05,0
0.35,0.05,0
0.37,0.05,0
0.39,0.05,0
0.41,0.05,0
0.43,0.05,0
0.45,0.05,0
0.05,0.07,0
0.07,0.07,1
0.09,0.07,1
0.11,0.07,1
0.13,0.07,1
0.15,0.07,1
0.17,0.07,1
0.19,0.07,1
0.21,0.07,0
0.23,0.07,0
0.25,0.07,0
0.27,0.07,0
0.29,0.07,0
0.31,0.07,0
0.33,0.07,0
0.35,0.07,0
0.37,0.07,0
0.39,0.07,0
0.41,0.07,0
0.43,0.07,0
0.45,0.07,0
0.05,0.09,0
0.07,0.09,1
0.09,0.09,1
0.11,0.09,1
0.13,0.09,1
0.15,0.09,1
0.17,0.09,1
0.19,0.09,1
0.21,0.09,1
0.23,0.09,1
0.25,0.09,0
0.27,0.09,0
0.29,0.09,0
0.31,0.09,0
0.33,0.09,0
0.35,0.09,0
0.37,0.09,0
0.39,0.09,0
0.41,0.09,0
0.43,0.09,0
0.45,0.09,0
0.05,0.11,0
0.07,0.11,1
0.09,0.11,1
0.11,0.11,1
0.13,0.11,1
0.15,0.11,1
0.17,0.11,1
0.19,0.11,1
0.21,0.11,1
0.23,0.11,1
0.25,0.11,1
0.27,0.11,1
0.29,0.11,0
0.31,0.11,0
0.33,0.11,0
0.35,0.11,0
0.37,0.11,0
0.39,0.11,0
0.41,0.11,0
0.43,0.11,0
0.45,0.11,0
0.05,0.13,0
0.07,0.13,1
0.09,0.13,1
0.11,0.13,1
0.13,0.13,1
0.15,0.13,1
0.17,0.13,1
0.19,0.13,1
0.21,0.13,1
0.23,0.13,1
0.25,0.13,1
0.27,0.13,1
0.29,0.13,1
0.31,0.13,1
0.33,0.13,0
0.35,0.13,0
0.37,0.13,0
0.39,0.13,0
0.41,0.13,0
0.43,0.13,0
0.45,0.13,0
0.05,0.15,0
0.07,0.15,1
0.09,0.15,1
0.11,0.15,1
0.13,0.15,1
0.15,0.15,1
0.17,0.15,1
0.19,0.15,1
0.21,0.15,1
0.23,0.15,1
0.25,0.15,1
0.27,0.15,1
0.29,0.15,1
0.31,0.15,1
0.33,0.15,1
0.35,0.15,1
0.37,0.15,0
0.39,0.15,0
0.41,0.15,0
0.43,0.15,0
0.45,0.15,0
0.05,0.17,0
0.07,0.17,1
0.09,0.17,1
0.11,0.17,1
0.13,0.17,1
0.15,0.17,1
0.17,0.17,1
0.19,0.17,1
0.21,0.17,1
0.23,0.17,1
0.25,0.17,1
0.27,0.17,1
0.29,0.17,1
0.31,0.17,1
0.33,0.17,1
0.35,0.17,1
0.37,0.17,1
0.39,0.17,1
0.41,0.17,0
0.43,0.17,0
0.45,0.17,0
0.05,0.19,0
0.07,0.19,1
0.09,0.19,1
0.11,0.19,1
0.13,0.19,1
0.15,0.19,1
0.17,0.19,1
0.19,0.19,1
0.21,0.19,1
0.23,0.19,1
0.25,0.19,1
0.27,0.19,1
0.29,0.19,1
0.31,0.19,1
0.33,0.19,1
0.35,0.19,1
0.37,0.19,1
0.39,0.19,1
0.41,0.19,1
0.43,0.19,1
0.45,0.19,0
0.05,0.21,0
0.07,0.21,1
0.09,0.21,1
0.11,0.21,1
0.13,0.21,1
0.15,0.21,1
0.17,0.21,1
0.19,0.21,1
0.21,0.21,1
0.23,0.21,1
0.25,0.21,1
0.27,0.21,1
0.29,0.21,1
0.31,0.21,1
0.33,0.21,1
0.35,0.21,1
0.37,0.21,1
0.39,0.21,1
0.41,0.21,1
0.43,0.21,1
0.45,0.21,0
0.05,0.23,0
0.07,0.23,1
0.09,0.23,1
0.11,0.23,1
0.13,0.23,1
0.15,0.23,1
0.17,0.23,1
0.19,0.23,1
0.21,0.23,1
0.23,0.23,1
0.25,0.23,1
0.27,0.23,1
0.29,0.23,1
0.31,0.23,1
0.33,0.23,1
0.35,0.23,1
0.37,0.23,1
0.39,0.23,1
0.41,0.23,1
0.43,0.23,1
0.45,0.23,0
0.05,0.25,0
0.07,0.25,1
0.09,0.25,1
0.11,0.25,1
0.13,0.25,1
0.15,0.25,1
0.17,0.25,1
0.19,0.25,1
0.21,0.25,1
0.23,0.25,1
0.25,0.25,1
0.27,0.25,1
0.29,0.25,1
0.31,0.25,1
0.33,0.25,1
0.35,0.25,1
0.37,0.25,1
0.39,0.25,1
0.41,0.25,1
0.43,0.25,1
0.45,0.25,0
0.05,0.27,0
0.07,0.27,1
0.09,0.27,1
0.11,0.27,1
0.13,0.27,1
0.15,0.27,1
0.17,0.27,1
0.19,0.27,1
0.21,0.27,1
0.23,0.27,1
0.25,0.27,1
0.27,0.27,1
0.29,0.27,1
0.31,0.27,1
0.33,0.27,1
0.35,0.27,1
0.37,0.27,1
0.39,0.27,1
0.41,0.27,1
0.43,0.27,1
0.45,0.27,0
0.05,0.29,0
0.07,0.29,1
0.09,0.29,1
0.11,0.29,1
0.13,0.29,1
0.15,0.29,1
0.17,0.29,1
0.19,0.29,1
0.21,0.29,1
0.23,0.29,1
0.25,0.29,1
0.27,0.29,1
0.29,0.29,1
0.31,0.29,1
0.33,0.29,1
0.35,0.29,1
0.37,0.29,1
0.39,0.29,1
0.41,0.29,1
0.43,0.29,1
0.45,0.29,0
0.05,0.31,0
0.07,0.31,1
0.09,0.31,1
0.11,0.31,1
0.13,0.31,1
0.15,0.31,1
0.17,0.31,1
0.19,0.31,1
0.21,0.31,1
0.23,0.31,1
0.25,0.31,1
0.27,0.31,1
0.29,0.31,1
0.31,0.31,1
0.33,0.31,1
0.35,0.31,1
0.37,0.31,1
0.39,0.31,1
0.41,0.31,1
0.43,0.31,1
0.45,0.31,0
0.05,0.33,0
0.07,0.33,0
0.09,0.33,0
0.11,0.33,1
0.13,0.33,1
0.15,0.33,1
0.17,0.33,1
0.19,0.33,1
0.21,0.33,1
0.23,0.33,1
0.25,0.33,1
0.27,0.33,1
0.29,0.33,1
0.31,0.33,1
0.33,0.33,1
0.35,0.33,1
0.37,0.33,1
0.39,0.33,1
0.41,0.33,1
0.43,0.33,1
0.45,0.33,0
0.05,0.35,0
0.07,0.35,0
0.09,0.35,0
0.11,0.35,0
0.13,0.35,0
0.15,0.35,1
0.17,0.35,1
0.19,0.35,1
0.21,0.35,1
0.23,0.35,1
0.25,0.35,1
0.27,0.35,1
0.29,0.35,1
0.31,0.35,1
0.33,0.35,1
0.35,0.35,1
0.37,0.35,1
0.39,0.35,1
0.41,0.35,1
0.43,0.35,1
0.45,0.35,0
0.05,0.37,0
0.07,0.37,0
0.09,0.37,0
0.11,0.37,0
0.13,0.37,0
0.15,0.37,0
0.17,0.37,0
0.19,0.37,1
0.21,0.37,1
0.23,0.37,1
0.25,0.37,1
0.27,0.37,1
0.29,0.37,1
0.31,0.37,1
0.33,0.37,1
0.35,0.37,1
0.37,0.37,1
0.39,0.37,1
0.41,0.37,1
0.43,0.37,1
0.45,0.37,0
0.05,0.39,0
0.07,0.39,0
0.09,0.39,0
0.11,0.39,0
0.13,0.39,0
0.15,0.39,0
0.17,0.39,0
0.19,0.39,0
0.21,0.39,0
0.23,0.39,1
0.25,0.39,1
0.27,0.39,1
0.29,0.39,1
0.31,0.39,1
0.33,0.39,1
0.35,0.39,1
0.37,0.39,1
0.39,0.39,1
0.41,0.39,1
0.43,0.39,1
0.45,0.39,0
0.05,0.41,0
0.07,0.41,0
0.09,0.41,0
0.11,0.41,0
0.13,0.41,0
0.15,0.41,0
0.17,0.41,0
0.19,0.41,0
0.21,0.41,0
0.23,0.41,0
0.25,0.41,0
0.27,0.41,1
0.29,0.41,1
0.31,0.41,1
0.33,0.41,1
0.35,0.41,1
0.37,0.41,1
0.39,0.41,1
0.41,0.41,1
0.43,0.41,1
0.45,0.41,0
0.05,0.43,0
0.07,0.43,0
0.09,0.43,0
0.11,0.43,0
0.13,0.43,0
0.15,0.43,0
0.17,0.43,0
0.19,0.43,0
0.21,0.43,0
0.23,0.43,0
0.25,0.43,0
0.27,0.43,0
0.29,0.43,0
0.31,0.43,1
0.33,0.43,1
0.35,0.43,1
0.37,0.43,1
0.39,0.43,1
0.41,0.43,1
0.43,0.43,1
0.45,0.43,0
0.05,0.45,0
0.07,0.45,0
0.09,0.45,0
0.11,0.45,0
0.13,0.45,0
0.15,0.45,0
0.17,0.45,0
0.19,0.45,0
0.21,0.45,0
0.23,0.45,0
0.25,0.45,0
0.27,0.45,0
0.29,0.45,0
0.31,0.45,0
0.33,0.45,0
0.35,0.45,0
0.37,0.45,0
0.39,0.45,0
0.41,0.45,0
0.43,0.45,0
0.45,0.45,0


==> figures/tikz/tikz_data/ca_cb_boundary.csv <==
x,y
0.06,0.06
0.06,0.08
nan,nan
0.06,0.06
0.08,0.06
nan,nan
0.06,0.08
0.06,0.1
nan,nan
0.06,0.1
0.06,0.12
nan,nan
0.06,0.12
0.06,0.14
nan,nan
0.06,0.14
0.06,0.16
nan,nan
0.06,0.16
0.06,0.18
nan,nan
0.06,0.18
0.06,0.2
nan,nan
0.06,0.2
0.06,0.22
nan,nan
0.06,0.22
0.06,0.24
nan,nan
0.06,0.24
0.06,0.26
nan,nan
0.06,0.26
0.06,0.28
nan,nan
0.06,0.28
0.06,0.3
nan,nan
0.06,0.3
0.06,0.32
nan,nan
0.06,0.32
0.08,0.32
nan,nan
0.08,0.06
0.1,0.06
nan,nan
0.08,0.32
0.1,0.32
nan,nan
0.1,0.06
0.12,0.06
nan,nan
0.1,0.32
0.1,0.34
nan,nan
0.1,0.34
0.12,0.34
nan,nan
0.12,0.06
0.14,0.06
nan,nan
0.12,0.34
0.14,0.34
nan,nan
0.14,0.06
0.16,0.06
nan,nan
0.14,0.34
0.14,0.36
nan,nan
0.14,0.36
0.16,0.36
nan,nan
0.16,0.06
0.18,0.06
nan,nan
0.16,0.36
0.18,0.36
nan,nan
0.2,0.06
0.2,0.08
nan,nan
0.18,0.06
0.2,0.06
nan,nan
0.18,0.36
0.18,0.38
nan,nan
0.18,0.38
0.2,0.38
nan,nan
0.2,0.08
0.22,0.08
nan,nan
0.2,0.38
0.22,0.38
nan,nan
0.24,0.08
0.24,0.1
nan,nan
0.22,0.08
0.24,0.08
nan,nan
0.22,0.38
0.22,0.4
nan,nan
0.22,0.4
0.24,0.4
nan,nan
0.24,0.1
0.26,0.1
nan,nan
0.24,0.4
0.26,0.4
nan,nan
0.28,0.1
0.28,0.12
nan,nan
0.26,0.1
0.28,0.1
nan,nan
0.26,0.4
0.26,0.42
nan,nan
0.26,0.42
0.28,0.42
nan,nan
0.28,0.12
0.3,0.12
nan,nan
0.28,0.42
0.3,0.42
nan,nan
0.32,0.12
0.32,0.14
nan,nan
0.3,0.12
0.32,0.12
nan,nan
0.3,0.42
0.3,0.44
nan,nan
0.3,0.44
0.32,0.44
nan,nan
0.32,0.14
0.34,0.14
nan,nan
0.32,0.44
0.34,0.44
nan,nan
0.36,0.14
0.36,0.16
nan,nan
0.34,0.14
0.36,0.14
nan,nan
0.34,0.44
0.36,0.44
nan,nan
0.36,0.16
0.38,0.16
nan,nan
0.36,0.44
0.38,0.44
nan,nan
0.4,0.16
0.4,0.18
nan,nan
0.38,0.16
0.4,0.16
nan,nan
0.38,0.44
0.4,0.44
nan,nan
0.4,0.18
0.42,0.18
nan,nan
0.4,0.44
0.42,0.44
nan,nan
0.44,0.18
0.44,0.2
nan,nan
0.42,0.18
0.44,0.18
nan,nan
0.44,0.2
0.44,0.22
nan,nan
0.44,0.22
0.44,0.24
nan,nan
0.44,0.24
0.44,0.26
nan,nan
0.44,0.26
0.44,0.28
nan,nan
0.44,0.28
0.44,0.3
nan,nan
0.44,0.3
0.44,0.32
nan,nan
0.44,0.32
0.44,0.34
nan,nan
0.44,0.34
0.44,0.36
nan,nan
0.44,0.36
0.44,0.38
nan,nan
0.44,0.38
0.44,0.4
nan,nan
0.44,0.4
0.44,0.42
nan,nan
0.44,0.42
0.44,0.44
nan,nan
0.42,0.44
0.44,0.44
nan,nan


==> figures/tikz/tikz_data/ca_cb_nn.csv <==
x,y
0.07,0.07
0.232964166937,0.168433435288
0.268601728447,0.200986503112
0.268874254554,0.212850129941
0.265378301191,0.220337846332
0.26207802552,0.226219397857
0.259559382469,0.23108609112
0.257569569854,0.234901059716
0.255977075452,0.237939528892
0.254770015613,0.24033075702
0.253669865702,0.242338886888
0.252954820418,0.243955228272
0.252338180145,0.245218170286
0.251870255521,0.246094509885
0.251402290858,0.246764711044
0.251222682821,0.247473960221
0.250950776613,0.248000484734
0.25078922709,0.248443215794
0.250590248879,0.248594683096
0.250464263744,0.248889783675
0.25036551425,0.24915610569
0.250324682189,0.249181308672
0.250280179807,0.249323294612
0.25026806786,0.249532244325
0.250185401279,0.24960417756
0.250103984462,0.249640438682
0.250135731075,0.249830674296
0.249997189531,0.249838888654
0.250104906121,0.24989959532
0.249939131938,0.249868352065
0.249996870535,0.249973654778
0.249917401131,0.250117290886
0.250051959882,0.249994757777
0.250023346216,0.249995541026
0.250084654013,0.24988816039
0.250112710177,0.24982477251
0.250138473402,0.249910452721
0.250013370021,0.249923134831
0.250067127842,0.249917866223
0.250042204002,0.249996486812
0.249999629076,0.249863576088
nan,nan
0.43,0.41
0.243187016542,0.30336491278
0.235331049038,0.288231670335
0.23706420118,0.280261096523
0.239474074784,0.274149360525
0.241457609567,0.269303168906
0.243213285034,0.265336371055
0.244504252424,0.262261530601
0.245588291071,0.259709879428
0.246534285857,0.257764359463
0.247214963533,0.256216244234
0.247769925372,0.255092039282
0.248044542401,0.254053353367
0.248472611799,0.253340785711
0.248715464026,0.252653994283
0.249018937777,0.252240080775
0.249073830526,0.251845386805
0.24932249887,0.251540933855
0.249495872361,0.251251911467
0.249593234294,0.250881608519
0.249622147672,0.250736319027
0.249686229359,0.250545207104
0.24984561964,0.250406836088
0.249931344312,0.250169742895
0.249996871772,0.25011537401
0.249928416326,0.250129904629
0.250007364244,0.250099731548
0.24996354161,0.250237826187
0.249985839254,0.250149537893
0.249981920198,0.250117430578
0.249925102878,0.249953812745
0.250096233283,0.249911956633
0.249961796483,0.250060205947
0.250010898767,0.25002057381
0.250005817467,0.250064502453
0.250047362981,0.249952849387
0.250122015459,0.24992893176
0.24998632033,0.249913896797
0.250074683758,0.249928200623
0.250076824783,0.249805369113
0.250095788435,0.249808930823
nan,nan
0.13,0.07
0.259782587413,0.15850011676
0.280023806964,0.188311389793
0.276088584142,0.201961528141
0.270506801508,0.21154133236
0.266125545232,0.219094317261
0.262561555624,0.225347750879
0.259871297612,0.230206579053
0.257833528589,0.234188207934
0.256111247346,0.237388620041
0.254812562875,0.240093444701
0.253781665994,0.242220127945
0.25298449512,0.243678325625
0.252389767302,0.244920723264
0.25185868111,0.246032832838
0.25152301384,0.24691718309
0.251123946852,0.247537671535
0.251029111341,0.247987967947
0.250774101606,0.248382911499
0.250595443404,0.248786274084
0.250460203409,0.249053770704
0.250367238098,0.249180935385
0.250251097817,0.249280165362
0.250302178216,0.249423233715
0.250296585138,0.249540221425
0.250054602378,0.249818165598
0.250009365516,0.249759460319
0.250097725565,0.249876496369
0.250058424513,0.249846976263
0.250094244058,0.24998036437
0.24992347595,0.24995750448
0.249988959691,0.250029075339
0.250034872406,0.25004314275
0.2499952133,0.249977427041
0.250042237457,0.250045279377
0.250102846668,0.250071625403
0.249913101057,0.249917101669
0.250001524156,0.249954669055
0.25000119184,0.250078484768
0.249956734885,0.250079267068
0.249967732086,0.250006989493
nan,nan
0.33,0.43
0.224306362351,0.348728042947
0.222948924414,0.325196197042
0.227236325659,0.309047823289
0.231256170931,0.29662291663
0.234754381589,0.286974569282
0.237602451183,0.279323072635
0.239994582825,0.273169556719
0.241995162582,0.268368747104
0.24354077461,0.264635566723
0.244733743974,0.261521979101
0.245705209142,0.259157323663
0.246664981824,0.257287191208
0.24727645895,0.255815963919
0.247830429569,0.254566549767
0.248344812777,0.253576503344
0.248648912467,0.252839286398
0.248910361255,0.252256975414
0.249137978213,0.251797234725
0.249276068335,0.251584184953
0.249467931103,0.251385357475
0.249541581935,0.251119718614
0.249671049573,0.250742053282
0.249777046247,0.250531706601
0.249816459415,0.250390230283
0.249860847659,0.250346052795
0.249795976831,0.250312325452
0.249899806474,0.250294021287
0.249904760717,0.250180651711
0.249963226696,0.25018427903
0.250054771423,0.250093093819
0.249961062476,0.250128778768
0.249926428297,0.250070586697
0.250018736706,0.250007857473
0.24993327791,0.250144527544
0.250028147399,0.250170626704
0.250023902196,0.25008321588
0.24994930477,0.250054205716
0.250057121512,0.250020251873
0.250016660024,0.249890992844
0.250031108932,0.249916961793
nan,nan
0.19,0.25
0.237218715935,0.265900900748
0.244413364007,0.263799327637
0.246280524641,0.260212594631
0.247276231659,0.25751880905
0.248005946022,0.255622706013
0.248531953687,0.254130465141
0.248823488245,0.253043673952
0.249105790261,0.252284539541
0.249267052836,0.251898665183
0.249373235984,0.251485826483
0.249498011589,0.251048691787
0.249626296637,0.250739630957
0.249716041525,0.250589317816
0.249813854469,0.250526269737
0.249829254222,0.250332564896
0.249939012189,0.250365454445
0.249848420498,0.250330232677
0.249776629732,0.250228584674
0.249862518917,0.250327717674
0.249922023639,0.250250133811
0.249853246957,0.250192552993
0.250010607052,0.250105595557
0.250022704163,0.250092917754
0.25006612805,0.25000348071
0.249960357078,0.250083963783
0.24985292809,0.250125008
0.249970329877,0.250183043341
0.249952861248,0.25011761402
0.249911184972,0.250000467447
0.250010479886,0.25003590186
0.249920425188,0.250027550217
0.2500164737,0.250129306167
0.249892459922,0.250145076959
0.249894973651,0.250233188702
0.25000040424,0.250206997727
0.250037834118,0.250099648941
0.249996411883,0.250148329631
0.250089355032,0.249980149122
0.250056419014,0.249981262809
0.250098491902,0.249995558991
nan,nan
0.11,0.19
0.225037573264,0.245368987856
0.244644709109,0.253982928341
0.247295445156,0.254237757128
0.248053402112,0.253832074499
0.248222033782,0.253289161554
0.248562157055,0.252891284948
0.248703875588,0.252411739855
0.249009910526,0.251962742578
0.249109388129,0.251650296789
0.249332826778,0.251422726621
0.249405778697,0.251229516883
0.249422442185,0.251063065465
0.249531903237,0.251042362163
0.249705108179,0.250881835335
0.249698804723,0.250742997846
0.249669967029,0.250625822324
0.249767044436,0.250495517038
0.249842276598,0.250385736901
0.249792457667,0.250354817412
0.249868608259,0.250421583329
0.249867218927,0.25022937716
0.249840050805,0.250203858512
0.249880005149,0.250232467648
0.249921512252,0.250132545965
0.249981601862,0.250094114098
0.249970131272,0.250031320225
0.250052044252,0.249908429285
0.250064787999,0.249933897957
0.250058168289,0.250082640207
0.250154523435,0.250006372876
0.25009980922,0.250019026517
0.250073772014,0.250003048011
0.250055663506,0.249933850214
0.250081766531,0.250013432423
0.250040020475,0.249821501344
0.250014958777,0.249939443737
0.249996589285,0.249862184529
0.250076901237,0.249851619893
0.250116136491,0.249840096511
0.250030138866,0.249894092247
nan,nan
0.43,0.25
0.292552659422,0.201367486618
0.274015371903,0.207441764127
0.26737436511,0.215961745687
0.263211966336,0.223253752512
0.260102104864,0.228902148984
0.257940299525,0.233320178906
0.256067963976,0.236859240562
0.254945233873,0.239573958712
0.25401209592,0.241621939824
0.253094395554,0.243406950378
0.252374695036,0.244664909601
0.251918466472,0.245854408288
0.251479864615,0.246778575279
0.251269952534,0.247396212983
0.2509672217,0.24785431357
0.250803900394,0.24826830585
0.250619463797,0.248611784383
0.250487640122,0.248762896736
0.250510964864,0.2489365934
0.250349323535,0.249287182606
0.250164848451,0.249390573048
0.25025180772,0.249534027438
0.250155267125,0.249614739609
0.250225403192,0.249761115682
0.249987973693,0.249872662647
0.249995633341,0.250007401185
0.249981075099,0.250053712259
0.250064920139,0.250180425518
0.249923207979,0.250251657842
0.249954248729,0.250227896136
0.249917242688,0.250149108663
0.249930357628,0.250148324972
0.249911923774,0.25017990398
0.249984439919,0.250196623262
0.249938334829,0.25011085903
0.250043589874,0.250115454509
0.25003544095,0.25017995185
0.249947660151,0.250157192004
0.250019435199,0.250093127192
0.249914013041,0.250209158211
nan,nan
0.17,0.19
0.242952806656,0.230926892308
0.252646547073,0.239440212942
0.253083585595,0.242438412824
0.25259268136,0.244253810884
0.251969353564,0.245499322288
0.251620773272,0.246462311109
0.251227046134,0.247215181918
0.251071077134,0.24767129428
0.250887834908,0.24818378835
0.250775376362,0.248509531712
0.250660476842,0.248768464554
0.250533298464,0.248899528466
0.250307398545,0.249163547311
0.250315512289,0.24934427221
0.250196268513,0.249456471249
0.250186274583,0.249611644795
0.250190051602,0.249602573572
0.250196927798,0.249630365762
0.250122250804,0.249736748543
0.250100666752,0.249779105647
0.25015746723,0.24967337824
0.250211438781,0.249667806964
0.250117927997,0.249686877157
0.250010986987,0.249753096912
0.250016303713,0.249853994578
0.250070447088,0.249952891503
0.249940392381,0.250024249878
0.250063383904,0.249982101661
0.250084261872,0.249866790578
0.249975312592,0.249885585646
0.250089792528,0.249876572588
0.250109417018,0.249914422012
0.249968456407,0.249846463769
0.249941663329,0.249988386701
0.250061804007,0.250036565246
0.25006133686,0.249996738793
0.250095955936,0.24995544386
0.24997198459,0.25001672157
0.249918877047,0.250089661839
0.249982541488,0.250074869102
nan,nan
0.41,0.23
0.295520587313,0.194538834837
0.277442144768,0.20229391564
0.270286317408,0.211620189829
0.265573643458,0.21951108233
0.262076544992,0.225813836152
0.259416084905,0.230892006084
0.257457599657,0.234781692385
0.255736177413,0.237993564346
0.254571954336,0.2404328601
0.253773122753,0.242337488175
0.25286683925,0.243988690963
0.252236089669,0.245149748946
0.251762290567,0.246132401673
0.25144814406,0.246912387181
0.25109577649,0.247621933248
0.250903282277,0.248085858776
0.250706677171,0.248528668003
0.250523906665,0.248790122781
0.250520581724,0.248993525964
0.250341012577,0.249397035329
0.250206085601,0.249546966944
0.250264107325,0.249660886244
0.250151344582,0.249770752222
0.250141544963,0.249793907015
0.250158071846,0.249823910656
0.250151905501,0.249828282059
0.25015736781,0.249908902154
0.25003870084,0.249888652287
0.249992072096,0.25001298027
0.249942076284,0.249965668442
0.250147044698,0.249837688166
0.250016460091,0.249945974223
0.250167261251,0.249890102481
0.250027767557,0.249987105198
0.250014428862,0.25014354401
0.249894718859,0.250187191189
0.249906671295,0.250164529242
0.249959946069,0.250107704439
0.249982401472,0.250013398524
0.250064190958,0.249914907497
nan,nan
0.43,0.39
0.249122983054,0.289576260332
0.240129777634,0.27686279026
0.241260258393,0.270688002269
0.242808525904,0.266388704855
0.244332508164,0.262852789974
0.245526758285,0.260134018335
0.2464001692,0.258208177538
0.247061285498,0.256465658431
0.247751596103,0.255109223859
0.248069105031,0.254145821185
0.248468072221,0.253301644552
0.248853718586,0.252721429501
0.249039000418,0.252166792473
0.249268002147,0.251678756608
0.249444234989,0.251327492782
0.249473287309,0.250937840206
0.24955591013,0.250815397161
0.249740505326,0.25065371602
0.249770786798,0.250444583243
0.249869668333,0.250250518525
0.249940444094,0.250096346171
0.24993689998,0.250104286017
0.250006248922,0.250025396403
0.250007456591,0.249935596029
0.250083426612,0.249805704212
0.249995228651,0.249751656067
0.250178441307,0.249866821882
0.250010995383,0.249795284082
0.250087087476,0.249931384333
0.250029050683,0.249900968883
0.25005294996,0.24997181193
0.250035077911,0.249945587974
0.250089399945,0.24992261291
0.249956972922,0.249978363152
0.24997795145,0.249960685313
0.249975672372,0.250053407552
0.249940591071,0.249957626676
0.249990001666,0.249983127468
0.249995831922,0.250106945299
0.25003374858,0.250152739351
nan,nan
0.39,0.37
0.245615599264,0.28962554503
0.238081706198,0.278635433234
0.239328271687,0.273119275924
0.2410949834,0.268778882575
0.242757629424,0.26539380364
0.2440197816,0.262638258269
0.245199692368,0.260231178148
0.246066941689,0.258171807839
0.246915377056,0.256537841238
0.247439513623,0.255270447604
0.247886311874,0.254263725133
0.248378494382,0.253574874154
0.248582998829,0.252924524738
0.248859213204,0.252361277336
0.249173140615,0.251760311971
0.24927871716,0.25144195217
0.249452755095,0.251291555523
0.249457543697,0.251016407178
0.24962696368,0.250834385619
0.249673090436,0.250605019115
0.249649120414,0.250565623095
0.249759470169,0.250472088054
0.249855141062,0.250422385805
0.249877901745,0.250367984539
0.249805670172,0.250335364418
0.249896001513,0.25024893265
0.2499847701,0.250315430387
0.249894082601,0.250194379945
0.249826848017,0.250183295884
0.24985519446,0.250101489087
0.250022179036,0.250156563553
0.250044452852,0.24994735039
0.250037114881,0.249988398036
0.250097833172,0.250066537796
0.250025746237,0.249978632645
0.250018931656,0.249905283428
0.250075973138,0.249922322946
0.250058401663,0.249924329438
0.250055980328,0.249806871081
0.250026560393,0.249815140091
nan,nan
0.21,0.15
0.26827168654,0.194072981055
0.271908438494,0.208221361866
0.268066975663,0.216588033961
0.264400585543,0.222790828907
0.261405290174,0.228010530818
0.259029119942,0.232273666127
0.257148792649,0.235592429685
0.255764394845,0.238498845388
0.254544906301,0.240673475813
0.253733084184,0.242496521308
0.252883724075,0.243939114892
0.25239453476,0.245074511625
0.251872569687,0.246053932534
0.251556805975,0.246854492928
0.251292049712,0.24743942824
0.250974710005,0.247886897793
0.250858667698,0.248265216113
0.250648510072,0.248532661038
0.250504376562,0.248812120459
0.250391362172,0.249112179337
0.250338665112,0.249291941252
0.250358529756,0.249497584497
0.250326551226,0.249497450029
0.250274629513,0.249588429193
0.250291462453,0.249593414607
0.250230950613,0.249588274242
0.250231056435,0.249594174302
0.250108402281,0.249701769396
0.250057181626,0.24980293481
0.250031705995,0.249856551889
0.250055401953,0.249821964525
0.249957991349,0.249975864398
0.250012728636,0.249902010007
0.250122847071,0.249873562932
0.250019302436,0.249922723558
0.24988872329,0.250026275083
0.249971673945,0.249983876401
0.249942976815,0.250096918125
0.249984910021,0.250123779035
0.249996907463,0.250090244053
nan,nan
0.13,0.31
0.211842919529,0.325359292302
0.225671959536,0.312357555322
0.230783723702,0.299223251036
0.234456113527,0.288765028264
0.237404355571,0.280466954877
0.239830853802,0.274021021475
0.241859272865,0.268934972143
0.24348305436,0.264829426947
0.244803664345,0.261827030786
0.24579892537,0.259407446908
0.246566549523,0.257489032361
0.247237811383,0.255930529059
0.247933411457,0.254677527314
0.248290722946,0.253699291277
0.248627454476,0.252995064156
0.248879973075,0.252369609742
0.249131480678,0.252034668995
0.24928967372,0.251570926765
0.249426590551,0.251284137017
0.249646085217,0.25091975883
0.249658621722,0.250680491254
0.249762027827,0.250569888356
0.249806905126,0.250498677822
0.249754077417,0.250590354154
0.249834663061,0.25037483582
0.249867206236,0.250305261182
0.249909369349,0.250226881001
0.249850057433,0.250258525702
0.249909166584,0.250164120312
0.249950135482,0.249885443319
0.249913311063,0.249986154546
0.250003685748,0.250097540436
0.250046893398,0.250060314728
0.250030956793,0.249979470472
0.250012056294,0.250057976573
0.249995876935,0.250138903096
0.249913174897,0.250131203051
0.249913088587,0.250176043255
0.249929629358,0.250158906657
0.249959356095,0.250081085315
nan,nan
0.19,0.19
0.248938847564,0.225918633854
0.255671025833,0.234519040467
0.255120129134,0.23836922089
0.254156626993,0.240946356172
0.253244912517,0.242842860575
0.252488319387,0.244382057062
0.251934783372,0.245520682061
0.251517804275,0.246479530624
0.25126210884,0.247210928473
0.251080351019,0.247709840432
0.250885823732,0.248285131298
0.250617891797,0.248562925891
0.250518164346,0.248891927269
0.250502291524,0.249109989883
0.250330134305,0.249259537887
0.250310517214,0.249437200025
0.250280586222,0.249594028012
0.250211408822,0.249689684685
0.250137927453,0.249756378042
0.250181744371,0.249859338858
0.250079104745,0.249774339473
0.250087593701,0.249795141299
0.250057229777,0.249809326875
0.250167891102,0.249910036544
0.250000985629,0.249996162983
0.24993712607,0.250048141881
0.250028123622,0.250038542278
0.250050192744,0.2499771336
0.250073404953,0.249829279004
0.250095973832,0.24979777043
0.250074669675,0.249796470433
0.250039070159,0.249749783691
0.250197670027,0.249971637256
0.250025427159,0.249810686066
0.250059441791,0.250013324055
0.249943371283,0.249994130275
0.250022841197,0.24994850487
0.25002905081,0.249939302295
0.249906490715,0.249976824358
0.250086744626,0.249864883048
nan,nan
0.25,0.19
0.267188882082,0.21066704288
0.265686340361,0.219391595583
0.262499038174,0.225631335628
0.259888583461,0.230431469088
0.257862967152,0.234263434622
0.256297890589,0.237356234075
0.254993848397,0.239807919876
0.253849001633,0.241785428844
0.253213274343,0.243412520392
0.252432139058,0.244764479626
0.251997149785,0.245974779574
0.251518731974,0.246787576187
0.251215050551,0.24753666449
0.250934096398,0.247815279938
0.250858693015,0.248272191836
0.250580359279,0.248558462954
0.250548860322,0.248944786366
0.250348880498,0.249177195318
0.250279225004,0.24931436826
0.250311681021,0.249392763583
0.250258699885,0.24952590196
0.250228863622,0.249588390966
0.250196694578,0.249684209904
0.250083060919,0.249746921511
0.250014877394,0.249722856564
0.250102365844,0.249788399143
0.250133115834,0.249771900737
0.250064488764,0.249844620844
0.250133251472,0.249775833024
0.250115483048,0.249719435556
0.25017616197,0.249689328733
0.250069849837,0.249672203802
0.250052415255,0.24978901696
0.25004582654,0.249864393295
0.250118472513,0.249899376607
0.249925876634,0.249887147376
0.250012625764,0.250011107289
0.250008288828,0.249947149163
0.249886724576,0.250036315764
0.250005343107,0.250155780925
nan,nan
0.33,0.31
0.252250112837,0.266685068672
0.246751230331,0.260326402385
0.246945729344,0.257561564051
0.247597787637,0.255848859115
0.248111594809,0.254559339823
0.248499528691,0.253563976438
0.248775454559,0.252751939561
0.249058929413,0.25211261749
0.249296793528,0.251558013621
0.249439611564,0.251263223303
0.249597881805,0.250928377857
0.249638592481,0.250864358547
0.249622019446,0.250677696081
0.249790181685,0.250521609322
0.249795898179,0.25043608959
0.249897565773,0.250408333771
0.249916869531,0.250151366683
0.249907948395,0.250020151427
0.249959376851,0.250040579086
0.250028502923,0.250128433505
0.249950060002,0.250048832454
0.249988362732,0.250086686474
0.249913834759,0.25008459323
0.249869229053,0.250143401594
0.249826584481,0.25018964116
0.249922164447,0.250196161842
0.249918673202,0.250013067026
0.249988280335,0.250047668717
0.249966612274,0.250053502371
0.250020180157,0.250045087787
0.24996834605,0.24998451442
0.249900501922,0.250023680994
0.249896319222,0.250065223342
0.249951950733,0.250054412036
0.250089744547,0.250057002499
0.250011536469,0.249888754023
0.250014858169,0.249941553747
0.249993553078,0.249929672047
0.249939875465,0.250032473715
0.249885987452,0.249980282534
nan,nan
0.27,0.29
0.245445292609,0.270594604366
0.244546327729,0.264666691869
0.245710579603,0.260984649665
0.246669871974,0.258364615323
0.247462745089,0.25642813529
0.248033016097,0.254826753458
0.248513207938,0.253557348162
0.248930831198,0.252687429018
0.249120431296,0.252006232088
0.249391486373,0.251475913454
0.249481453699,0.251255439806
0.249640058419,0.250950022901
0.249663136854,0.25074107694
0.249880467564,0.250462948241
0.249796364042,0.250453854259
0.249778174518,0.250437927239
0.249803734409,0.250293638928
0.24992709324,0.25022361155
0.249872610057,0.250208602501
0.249919245161,0.250283276189
0.249848182539,0.250206382579
0.250014826297,0.250052128222
0.249929832851,0.250140396569
0.249910014144,0.250216421371
0.249891641276,0.250056226806
0.249984672839,0.250039894004
0.250042037578,0.250047849354
0.250056150949,0.249848336443
0.250032031078,0.249895957864
0.24995870667,0.249910476789
0.250006479907,0.249938534098
0.250011359783,0.250152040193
0.249898658554,0.250190479811
0.249936621593,0.249977901704
0.250044634346,0.250077743267
0.250127850736,0.250056511524
0.250012479643,0.250033675794
0.249948110127,0.250109065738
0.25002354783,0.250175800421
0.249934139068,0.250159322026
nan,nan
0.25,0.19
0.266759550091,0.210534774111
0.26524048894,0.219616300158
0.262131991085,0.225926149278
0.259464646033,0.230799211149
0.257633303905,0.234690073607
0.255979612078,0.237801008929
0.25465013701,0.240267351893
0.253703581105,0.242259756048
0.252924927641,0.243837598618
0.252424927951,0.244997748176
0.251928787519,0.245950513226
0.251548494411,0.246802208077
0.251097026732,0.247378228891
0.251000732901,0.247966533754
0.250714002248,0.248332938356
0.25063103149,0.248653167369
0.250524496237,0.248913155552
0.250406861794,0.24904943691
0.250430010071,0.249152170452
0.250333747041,0.249329005491
0.250210005137,0.249470709788
0.25007855357,0.249654167267
0.250035767072,0.249828158325
0.250070438538,0.249946736636
0.250046776367,0.249861186787
0.250011638492,0.249820833145
0.250105032417,0.249740733931
0.25002428062,0.249749885905
0.250049184148,0.24989174039
0.24997329289,0.249871345177
0.250026760162,0.249933245555
0.249934302298,0.249979004819
0.250021223244,0.249999461474
0.250036110318,0.249974040912
0.250110968881,0.249923039822
0.249994047579,0.249917207208
0.250055171278,0.24990178798
0.250016970986,0.249869140827
0.250057674356,0.249812590926
0.250093792208,0.249820520842
nan,nan
0.13,0.23
0.226090667685,0.267800773853
0.2415268572,0.268160020823
0.244630811736,0.263979489017
0.2460540516,0.26052656981
0.246912661651,0.257901873291
0.247705766641,0.256001830089
0.248222875376,0.254593518227
0.24858665025,0.253507268779
0.248961856728,0.252659366956
0.249140863261,0.252029069807
0.249352274725,0.251500380162
0.249479550062,0.251189489535
0.249562739569,0.251022225036
0.249628948604,0.250865305152
0.249683942203,0.250671896942
0.249732610069,0.250698198593
0.249778210107,0.250575765591
0.24992536458,0.250287275956
0.249864777521,0.250365496707
0.250000163472,0.250245715662
0.249993672288,0.250098757713
0.249913370528,0.250048931012
0.249999971327,0.24994234886
0.250023161751,0.249968989106
0.249932644218,0.249888896538
0.249987036441,0.249983405142
0.249966307839,0.250020463027
0.249943262255,0.250141499112
0.249932785402,0.250122269918
0.250043686101,0.250090121204
0.249992641425,0.250031169194
0.250013692606,0.249862915349
0.25009776312,0.2497980816
0.249971618627,0.24995968751
0.249933053767,0.249946617216
0.249989971151,0.250004045156
0.250063456169,0.250012984733
0.249924533458,0.24997183134
0.250146407473,0.25002570873
0.250014501441,0.250026096947
nan,nan
0.39,0.37
0.247248100477,0.288740723421
0.239899452138,0.276846831581
0.241261034935,0.270867054919
0.242902137664,0.266570438991
0.244323923988,0.26307145079
0.24541826497,0.260332266624
0.246338039355,0.258151200986
0.247146830884,0.256300167373
0.247752274293,0.254965894103
0.248308684014,0.25398926509
0.248610343396,0.253056324322
0.248916603259,0.252456220036
0.24914900494,0.251868378495
0.249246012261,0.251438601539
0.249322319966,0.251170681952
0.249542794851,0.250948414941
0.249680514513,0.250813493508
0.249700703651,0.250620968909
0.24977682558,0.250564037579
0.249854494718,0.250391417022
0.249954655857,0.250195765278
0.24997383927,0.250032009465
0.250056880259,0.249859776341
0.250043671374,0.249831131951
0.250057641408,0.249951697901
0.249995580457,0.249941592117
0.250000164505,0.250148057201
0.249991348365,0.250016447094
0.249939535764,0.249958770213
0.249949011175,0.250130490539
0.250016615648,0.250206955189
0.2500172826,0.250087547271
0.249985635534,0.250098699153
0.249987446792,0.250043541538
0.249924974275,0.249909432963
0.250097676875,0.249902274493
0.250033335026,0.249774958014
0.249962749165,0.249926647779
0.250031621202,0.249869006229
0.250078663947,0.249836106752
nan,nan
0.37,0.19
0.300194817056,0.181190156805
0.283314864758,0.193007933755
0.274651519341,0.204476233641
0.268831396582,0.21376494562
0.264508473246,0.221231379842
0.261204134765,0.22714868265
0.258921429827,0.231787056994
0.257044722619,0.235512160682
0.255468706642,0.238487240159
0.254287487847,0.240977955564
0.253456671801,0.242751331244
0.252747748477,0.244173244582
0.252185165794,0.245323184725
0.251746842105,0.24624258168
0.251405842857,0.246960475147
0.251119456918,0.247708545708
0.250797222245,0.248160861498
0.25069961678,0.248525819584
0.250581040363,0.248781581197
0.250536613741,0.249083620464
0.250347405788,0.249117091995
0.250398788067,0.249296978008
0.250198222967,0.249551417763
0.250195470646,0.249698342231
0.250186754401,0.249759422429
0.25020611306,0.249719519507
0.250070191122,0.249806577643
0.250053607093,0.249693178469
0.250035271877,0.249769661232
0.250110118776,0.249886326874
0.250106552445,0.249903838461
0.250030838787,0.249872661821
0.250020730982,0.249850984065
0.250036758031,0.249914926493
0.250047953947,0.249964823519
0.250061584571,0.249946737761
0.249929246032,0.249887482999
0.250087178138,0.249999521898
0.250152237458,0.249874872184
0.249999089429,0.249883680996
nan,nan
0.23,0.15
0.273276958561,0.189940163942
0.273545594611,0.2047030281
0.268915931964,0.21411873622
0.264862794458,0.221304293756
0.261676464278,0.227138330553
0.259209987707,0.23163059975
0.257238212773,0.235234662947
0.255596504447,0.238393332767
0.254388027963,0.2406881712
0.253530880777,0.242480132591
0.252858211326,0.244096524091
0.252222794727,0.245217644862
0.251690903027,0.246286746748
0.251424606033,0.246906365115
0.251119793432,0.247488881436
0.250863508364,0.247958259281
0.250730177068,0.248245484294
0.250677432891,0.248726558984
0.250565010805,0.24893062163
0.250354597994,0.249076664405
0.250348596225,0.24913681029
0.250326353033,0.249295804163
0.250283785638,0.249452984034
0.25030214014,0.249442931355
0.250245224104,0.249504915079
0.250286917006,0.249634921351
0.250176852512,0.249647028779
0.250118545238,0.24976538304
0.250105413511,0.249744294664
0.250156855333,0.249759714733
0.250064389974,0.249802786046
0.250085069117,0.249839600509
0.250049015927,0.249892347502
0.250025574676,0.2499382045
0.250045866971,0.249959027019
0.250108579324,0.249926352869
0.250152454139,0.249965944819
0.250060403578,0.250000008098
0.250021261154,0.249972885062
0.250014480809,0.250149264197
nan,nan
0.43,0.33
0.264758362925,0.251104340353
0.252178979489,0.247018787353
0.250527883869,0.247742462132
0.25018094451,0.248524125051
0.25001465092,0.249178163119
0.250049485445,0.249542933773
0.249999674569,0.249695894586
0.249875847464,0.249730848731
0.249873660744,0.250056718598
0.249834895647,0.250117085949
0.249907444176,0.250192142673
0.249907677946,0.250220261107
0.24987771771,0.250267217138
0.249900131585,0.250151408831
0.24987699678,0.250114825702
0.250095985012,0.250124331146
0.24999311685,0.249940682156
0.250049803314,0.250013766521
0.250040431071,0.249993832153
0.250002559768,0.249901248528
0.250005738713,0.249897513316
0.250131021649,0.249884046871
0.250146182064,0.249820324992
0.250103135077,0.249714023064
0.250195347633,0.24964820164
0.250168147909,0.249721076441
0.25002119358,0.249738189685
0.249977299898,0.249793826796
0.250034135143,0.249813053718
0.25003052822,0.249911241881
0.250019165556,0.249824415229
0.250094305669,0.249859168137
0.250054468929,0.249884787986
0.250019488028,0.249840285352
0.250048147427,0.249870752091
0.249991477945,0.249911798802
0.249969199412,0.250049188713
0.250075293079,0.249937740541
0.250052565814,0.249909059819
0.24995142182,0.249895942817
nan,nan
0.11,0.19
0.225249699822,0.245296709576
0.244970114458,0.253789575521
0.247632599305,0.254039453439
0.248286006785,0.253347568395
0.248670882475,0.25274882004
0.248926429299,0.252165215924
0.249196211834,0.251825906044
0.249275684718,0.251517280557
0.249363312701,0.251331465028
0.249550022632,0.251060913101
0.249554469056,0.250923591014
0.249743015922,0.250742041661
0.24985927868,0.250542130325
0.249694735214,0.250441291144
0.249852053934,0.250394219159
0.249909635707,0.250242773551
0.249835323841,0.250250869762
0.249930283298,0.250216085277
0.249916595104,0.250138258205
0.250019568479,0.250123977017
0.250071451078,0.25004972729
0.250042961815,0.249950323655
0.250022424935,0.249946757796
0.250020055274,0.249947480026
0.250146165439,0.249891509805
0.250052459609,0.249852985441
0.249959911314,0.249877928857
0.250033274636,0.249886118371
0.249973070405,0.24988307342
0.250059691195,0.250048460766
0.249984645764,0.250010974306
0.250039808411,0.250009049491
0.250001954157,0.250022961063
0.249969752284,0.249890271454
0.24999221051,0.249884802466
0.250092782929,0.249909206783
0.250131340255,0.249850430826
0.250061210007,0.249887255794
0.25001308446,0.249999851231
0.249900082204,0.250014652963
nan,nan
0.11,0.29
0.208695731616,0.317043336521
0.225412803922,0.308138091919
0.230570039077,0.296802261883
0.234233354631,0.287480828212
0.237053253613,0.279919498985
0.239479547518,0.274009078544
0.241509597208,0.26916548381
0.243183244327,0.265195135935
0.244433039026,0.262145949145
0.245615664736,0.259729672401
0.246453903625,0.257784399263
0.247210492333,0.256193844036
0.247790222569,0.254996446187
0.248105681856,0.254012276584
0.248481865432,0.253127872603
0.248895938864,0.252466753197
0.249140011827,0.251994562516
0.249216709451,0.251623593892
0.249466970208,0.251249844288
0.249555330419,0.251057100686
0.24963274857,0.250877624615
0.249699538889,0.250733742195
0.249637593637,0.250585215817
0.249706535826,0.250515329945
0.249824790387,0.250427943747
0.24996031215,0.250269256757
0.249983375994,0.2500636713
0.250012415329,0.250115038773
0.249897101537,0.250190620291
0.249991335007,0.250104091049
0.250063340595,0.250014796465
0.249958780938,0.249997691273
0.250051639067,0.24998280354
0.250106564194,0.249940944413
0.249994255736,0.249882989517
0.250097253823,0.249835246266
0.250132415065,0.249744411808
0.250028722638,0.24979043516
0.25010528822,0.249948229997
0.250086275122,0.249875269117
nan,nan
0.09,0.21
0.216911455092,0.263856575682
0.239460433325,0.268375730548
0.243410414494,0.265077752577
0.244928978137,0.2617964092
0.246091562186,0.259279612921
0.246832894948,0.257283093069
0.247564987572,0.255769880219
0.247981654106,0.254584983449
0.248534414765,0.253556899527
0.248811006785,0.252760062811
0.249044143251,0.252079870329
0.24926692101,0.251619887397
0.249500176695,0.251323681455
0.249524341514,0.251088868166
0.249645242383,0.250907905858
0.249734929402,0.250760409841
0.24974824956,0.250578166582
0.24965887483,0.250471149733
0.249737774936,0.250470140554
0.249819065994,0.250462984195
0.249869224559,0.250352007972
0.249877524957,0.250261836717
0.249984206132,0.250190357188
0.249967160069,0.250129669813
0.249986080254,0.250044398985
0.249967288275,0.250131138902
0.249969986252,0.250054662212
0.249962635072,0.250044871968
0.249935212182,0.249976140369
0.250034602337,0.249928482315
0.250036439355,0.24991091372
0.250004354774,0.249925278012
0.250015551199,0.249869243699
0.250009348748,0.249912914535
0.250044869234,0.250016723088
0.250050491572,0.250010968067
0.249957766103,0.250090425687
0.250065023465,0.250053316928
0.249979907813,0.250097859251
0.249921107949,0.250184948452
nan,nan
0.35,0.35
0.244477544742,0.287903513881
0.238896625617,0.277564027274
0.240237621707,0.27186049244
0.241931720905,0.267747817721
0.243407360785,0.264356912739
0.244661280993,0.261615706802
0.245561393985,0.259406222226
0.246394849261,0.257690235539
0.247161374709,0.256247457364
0.247652212094,0.255035149679
0.248174961899,0.253888629973
0.248549685328,0.253061838531
0.248868101618,0.252466865324
0.249077265089,0.252098261682
0.249261973911,0.251614590591
0.249431627385,0.251381921837
0.24953719801,0.251117589643
0.249663097845,0.250928595403
0.249701935163,0.25074308714
0.249737006003,0.250587672542
0.249763722171,0.250589138333
0.249835221857,0.250299134269
0.249906070714,0.25012688773
0.250013778468,0.25014737508
0.250002912595,0.250056921304
0.249950001283,0.249917041808
0.250037545166,0.249919208182
0.250052871657,0.250025831411
0.250030888387,0.249807989215
0.250066835733,0.249941481164
0.250005784379,0.250075368597
0.25005404067,0.249961877472
0.24994622278,0.249987367003
0.249896636992,0.250057075623
0.249942831174,0.250093904731
0.249979835692,0.250161773769
0.249917098626,0.250133520886
0.2499050228,0.250032159279
0.250028064514,0.250049432648
0.250025658117,0.249909609808
nan,nan
0.25,0.39
0.220117502468,0.346149030776
0.222989715606,0.324548138031
0.227585928166,0.308479272153
0.23162284005,0.296190738041
0.235061189124,0.286396782603
0.237935623778,0.2787999939
0.240248652308,0.27268792611
0.242184154313,0.267911923999
0.24372149471,0.264344798641
0.244894482533,0.261354823809
0.245967445623,0.258991570551
0.246788169645,0.2571679125
0.247298341441,0.255718813585
0.247954289651,0.254573945162
0.248400798137,0.253529966611
0.248742827549,0.25272632387
0.248997326256,0.252257631137
0.24912281927,0.251761066897
0.249316393606,0.251443243
0.249424392405,0.251168908124
0.249546954539,0.250986427422
0.249717546685,0.250809095782
0.249678651875,0.25053069982
0.249702700184,0.250460962024
0.249743185531,0.250457920292
0.249841069628,0.250349038141
0.2499381559,0.250251708132
0.249835823312,0.25024670754
0.249922569978,0.250193094637
0.249894405245,0.250167218881
0.250053504191,0.250109902894
0.249930328232,0.250144960538
0.249881347834,0.250243106739
0.249847464528,0.250289954937
0.249874604956,0.250285269172
0.249928566138,0.250240329305
0.249855424992,0.25011274448
0.250058670692,0.250082191144
0.249895785166,0.250158339787
0.249944405193,0.250149439921
nan,nan
0.37,0.23
0.286084630685,0.204679322275
0.272365567204,0.210708858089
0.266738599219,0.218241512487
0.263131857505,0.224604483628
0.260255989086,0.229605405856
0.258132580281,0.2336647895
0.256369114975,0.236937927134
0.25513275085,0.239651727394
0.253987061602,0.241748570005
0.253140401372,0.243504094355
0.252522210607,0.24474226652
0.251994566061,0.245832424971
0.251639179796,0.246630211589
0.251386031917,0.247145675852
0.251062320668,0.247846317232
0.250790529607,0.248342034321
0.250543843162,0.248743765212
0.25042330129,0.249004456885
0.250304965481,0.249248791218
0.250332325779,0.249439486055
0.250273792931,0.249593724624
0.25013791154,0.249625546686
0.25013062491,0.249695160609
0.250143351001,0.249667774251
0.250193135269,0.249767141619
0.25014780006,0.249709257619
0.250079671908,0.249600197408
0.250107220215,0.2497509759
0.250138926686,0.249833472932
0.250143510591,0.249899128448
0.25013360631,0.249953708519
0.250006680704,0.250021927142
0.249978077401,0.250113019527
0.249921226684,0.250035874569
0.250047985191,0.249932444999
0.24995652917,0.250051023596
0.249989678868,0.250135686872
0.25000654606,0.250038356019
0.249988062283,0.250035657647
0.249903678729,0.250128599101
nan,nan
0.25,0.27
0.245155181621,0.263197736848
0.245719306054,0.260139931931
0.246468422133,0.257913291154
0.247151319245,0.256265964589
0.247724456797,0.254916495614
0.248226897976,0.254002812559
0.248533084986,0.253218054439
0.248935900581,0.252391431209
0.24910057539,0.251929170512
0.249304185868,0.251517923845
0.249482600351,0.251254773879
0.249568947522,0.251078800961
0.249624227171,0.250808214169
0.249768527931,0.250680066727
0.249746804231,0.250504459704
0.249732212909,0.250426455524
0.249841310106,0.250252157313
0.249864924743,0.250226503802
0.249824282121,0.250169276959
0.249992445414,0.250102015964
0.249974999758,0.250015248668
0.24990930181,0.250027836989
0.249975895347,0.249883391013
0.250025643457,0.249939273136
0.249983898666,0.249924071183
0.250006328525,0.249990955518
0.249970879203,0.249973102647
0.250091232429,0.249967419533
0.250074055073,0.24995265123
0.249984520827,0.250033832521
0.250007401919,0.249953301559
0.250057527052,0.249943470637
0.249945100082,0.250137408107
0.25003375713,0.250082944246
0.250011862784,0.250037466953
0.250032022419,0.25001878308
0.25013014611,0.250000509002
0.250079029327,0.249974556811
0.250046508011,0.249958641039
0.249943433617,0.250021215604
nan,nan
0.43,0.43
0.23921928537,0.316429516483
0.232274509848,0.298140807025
0.23465880099,0.287569118187
0.237482225672,0.279829133793
0.239912877317,0.273687520343
0.24182887677,0.268849037784
0.243338860999,0.264901934073
0.244714397485,0.261930596444
0.24573564582,0.259421423043
0.246595322303,0.257353286408
0.247310586809,0.25590260286
0.247788290505,0.254753960914
0.248157256832,0.253960307358
0.248473022781,0.253154491013
0.248857048064,0.252592868302
0.249133404146,0.252017757556
0.249259501311,0.251430937029
0.249416223509,0.251153425198
0.249530884065,0.251006392385
0.249664023233,0.250759433598
0.24959759891,0.250692081116
0.249713268813,0.250572900652
0.249726562607,0.250567637233
0.249848123262,0.250372388922
0.24992009032,0.250233936248
0.250013855875,0.250055750744
0.250007926853,0.250009591959
0.249956516164,0.250134713956
0.24983207569,0.250192073691
0.249895057178,0.250095097707
0.249905969643,0.250184683099
0.249979174482,0.250127194769
0.249932144412,0.250199308848
0.249914685455,0.250313184964
0.249932244924,0.250161485026
0.249987893347,0.250150925735
0.249962479672,0.25004452847
0.249910247547,0.250038461526
0.25005110209,0.250002525609
0.250059950514,0.250036565513
nan,nan
0.13,0.09
0.254453737627,0.172049225128
0.273848045655,0.198084423022
0.271019684111,0.209891674929
0.266610954263,0.217944238379
0.263053754328,0.22430825656
0.260183082211,0.229445543541
0.258095674801,0.233652749752
0.25637874012,0.237050618529
0.254955191025,0.239762809882
0.253858846387,0.241733115277
0.253042290273,0.243389884835
0.25253800709,0.244700666328
0.251995458371,0.245719856651
0.251579811003,0.246646229422
0.25118710632,0.247191857914
0.251137413578,0.247732006473
0.25082067729,0.248251444631
0.250637803531,0.248512268494
0.250659392084,0.248769650705
0.250559744711,0.249056573053
0.250390961998,0.249216715237
0.250349472184,0.249296647241
0.250207459931,0.249508416435
0.250126194726,0.249545648844
0.250129301588,0.249643255393
0.250041968473,0.249825531015
0.250070336558,0.249913291318
0.2500820442,0.249933263083
0.249994842729,0.249957492666
0.249943864932,0.249874525697
0.249961333644,0.250015301958
0.249999318917,0.249902800732
0.249981564191,0.249856648683
0.2500936074,0.249938014581
0.250071299426,0.249859510815
0.250050705762,0.249933884546
0.250046388216,0.249864252457
0.250027649586,0.250005975116
0.250072321519,0.250017737659
0.249950142763,0.25000112538
nan,nan
0.33,0.37
0.236746472037,0.307363369752
0.233474652634,0.29277252467
0.235992216938,0.283687210677
0.238654399136,0.276602936593
0.240712988469,0.271192721918
0.242541076934,0.26685311254
0.244050534489,0.263360180895
0.24518491156,0.260606176648
0.246087951902,0.258496255726
0.246913394644,0.256748916725
0.247452048779,0.255517173719
0.248040754515,0.254432603833
0.248342889699,0.253455276625
0.248748254374,0.252595457545
0.249029836958,0.252020108645
0.249240219222,0.251615402252
0.249402257137,0.251316460376
0.249536564701,0.251056588778
0.249656674619,0.250785925171
0.249753436834,0.250631151809
0.249760972668,0.250444769824
0.24982558324,0.250358726503
0.249830982597,0.250293087747
0.249871764039,0.250062657382
0.249981396573,0.249966530798
0.24992238289,0.250023909264
0.24989454384,0.250014577326
0.249981934892,0.249885586897
0.250045739968,0.249900557144
0.250046513077,0.249836801825
0.250060245329,0.249888670613
0.250050633787,0.249875774055
0.250059638718,0.249922296116
0.250026801714,0.249982075075
0.250054157918,0.249948762058
0.250042969989,0.250024074283
0.250082037789,0.250141112747
0.250058893747,0.250117397228
0.249967087758,0.250138119758
0.249863912739,0.250088913988
nan,nan
0.17,0.25
0.229814791523,0.272356426072
0.239197738326,0.27099017052
0.241770763378,0.267403276966
0.243425021239,0.264017396297
0.244669715976,0.261390239178
0.245637834644,0.259089309288
0.246495734417,0.25738834932
0.247101617076,0.256002754073
0.247756249965,0.254903493631
0.248137502167,0.25394928275
0.248534624266,0.253044181245
0.248879811104,0.252515662872
0.249103270095,0.251859906606
0.249299616434,0.251500133145
0.249465692653,0.251263324791
0.249543449832,0.250876321709
0.249683809766,0.250597095055
0.24979527959,0.250433265507
0.249777508007,0.250322427367
0.249970194175,0.250102426064
0.250024656817,0.250028994619
0.250081423017,0.249939988191
0.249982127951,0.249841462375
0.250113494252,0.249914946763
0.250031711022,0.250035744955
0.249967259489,0.2501295876
0.249971394396,0.250002828877
0.250012321317,0.24996771219
0.249953033116,0.250168926729
0.249929315902,0.250126057652
0.249979113874,0.250192793086
0.249797514987,0.250133572748
0.249884434258,0.250304007064
0.249891503133,0.250218943632
0.249946519165,0.250170351638
0.250065322577,0.250194200721
0.24990911324,0.250184829953
0.249870547655,0.250115108785
0.249882360694,0.250150199777
0.249963555575,0.250103757246
nan,nan
0.11,0.13
0.238699039079,0.202870644684
0.260822662744,0.221532822689
0.261233399176,0.227906246648
0.259260491379,0.232298179834
0.257500428886,0.235645209089
0.255894378162,0.238408529303
0.254700228807,0.240492596613
0.25380157949,0.242228531346
0.25309968494,0.243758512062
0.252490751365,0.244886150073
0.251959928337,0.245951057053
0.251591860918,0.246753937177
0.251319162709,0.247473888603
0.251063900477,0.247889600449
0.250845694287,0.248236986889
0.250715985353,0.248528169621
0.250504770651,0.248752544197
0.250479508076,0.249022268017
0.250228352213,0.249307875915
0.250265425791,0.249469860436
0.250145359082,0.249592438668
0.250214688787,0.249592874321
0.250109448316,0.24975534521
0.250058440376,0.24970413063
0.250034212297,0.249896227529
0.250031118857,0.249935961972
0.24997780971,0.249928093117
0.250105865469,0.249846252321
0.250123658464,0.249963852356
0.250039572297,0.2498817003
0.250108633104,0.249888150196
0.250011767631,0.249935202072
0.250110695845,0.250000965399
0.249942742175,0.24992102095
0.250017326643,0.249930445609
0.250072039462,0.250096231367
0.250047963386,0.250030323656
0.250019480606,0.250050750923
0.250078804759,0.250015414039
0.249992718348,0.25001561369
nan,nan
0.25,0.33
0.230848940487,0.304655245777
0.232526503968,0.292828952433
0.23543520066,0.284191779276
0.238174661934,0.277395458209
0.24042051309,0.271875594271
0.242284228786,0.267439943947
0.243735516544,0.26398293
0.244945642629,0.261212184625
0.245954293761,0.258907559142
0.246653909527,0.257137612042
0.247287891679,0.255669940029
0.247810671655,0.2547312547
0.248208666242,0.253777132213
0.248606649921,0.253125148725
0.248940480513,0.25249213195
0.249083396,0.251871471031
0.249289081539,0.251513830297
0.249439648333,0.251249101289
0.249487559789,0.250960811681
0.249633194338,0.250832373858
0.249759161532,0.250558755354
0.249839213654,0.250302815364
0.249937230556,0.250162578569
0.250075551192,0.250048967938
0.250021211965,0.249992929594
0.249968240546,0.250052153902
0.250040318659,0.249942215402
0.250078283568,0.249882629888
0.249973132186,0.249990866086
0.250014218829,0.250062656856
0.249895667197,0.250152169068
0.25005548259,0.250080820778
0.25001577911,0.250094414194
0.249998804398,0.250133821815
0.249998571092,0.250075727708
0.249957020212,0.250158919221
0.250033012543,0.250061375679
0.24999159948,0.250206571354
0.250030490505,0.250116762832
0.250014467575,0.25005805219
nan,nan
0.29,0.27
0.253561038922,0.252244844785
0.249898829307,0.250572663987
0.24963234582,0.250474696949
0.249638042264,0.250511199206
0.249567653152,0.250517623291
0.249634484575,0.250528339613
0.249686613109,0.250481287077
0.249826875133,0.250455236727
0.249812409256,0.250283860976
0.249885396411,0.250321323654
0.249796728033,0.250402958588
0.249727689554,0.250423964996
0.249773231629,0.250403955739
0.249841165397,0.250137905214
0.249900080735,0.250069997686
0.249963402949,0.250078275612
0.250017541271,0.249993414958
0.249910057844,0.250169266775
0.249940638224,0.250132927995
0.250027028592,0.250056803159
0.250003721003,0.24989289619
0.250029373264,0.249994440067
0.250052487849,0.249924541502
0.250116211938,0.249901364453
0.250121273482,0.249934452112
0.250138188073,0.249909500323
0.249987081105,0.249895648881
0.25013895057,0.249853824219
0.249982261053,0.249827599558
0.250006557431,0.249948048568
0.250070750497,0.249952642088
0.25007113819,0.249923159971
0.249928191914,0.249851723943
0.250050075217,0.249810209455
0.250082382049,0.249892370108
0.250211256533,0.249841905302
0.250042294161,0.249866823108
0.24999831555,0.24997931274
0.249980722782,0.249909981538
0.249942268553,0.24992351696
nan,nan
0.31,0.27
0.259500273108,0.245944109952
0.254150801262,0.24419995577
0.253099469748,0.244791205415
0.252487093234,0.245572619026
0.252075067345,0.246160163808
0.251762976137,0.246780112022
0.251473176242,0.247360728642
0.251167144047,0.247848856382
0.25096010932,0.248233181697
0.250725144415,0.248585128336
0.250643176564,0.248828233864
0.250547518998,0.248945488362
0.250441988741,0.24896522898
0.250486844703,0.249033294731
0.250451477917,0.249273017536
0.250184374168,0.249391828631
0.250210050396,0.249573195404
0.250230517475,0.249548412314
0.25018005146,0.249664293775
0.250196091696,0.24959861256
0.250094511401,0.249740840007
0.250120177914,0.249973056175
0.25002929132,0.250081438798
0.250073749824,0.249883154053
0.249990351142,0.249836604343
0.249997243362,0.249982969732
0.24994085893,0.250053191454
0.25001601913,0.250039822774
0.250112566517,0.249944691656
0.250044569817,0.249911900736
0.24998185592,0.249933811326
0.250106930343,0.249945643838
0.250090423367,0.249854625028
0.25001788197,0.249984082826
0.250000263921,0.249982251632
0.250072511079,0.250008013109
0.24997486455,0.249909081964
0.25003312936,0.249852433945
0.250045582618,0.249896940097
0.249954222445,0.250084304415
nan,nan
0.37,0.17
0.310403070577,0.168883468158
0.292329827083,0.182483697019
0.281855002959,0.195225020908
0.274439298957,0.205762187369
0.268991510038,0.214430142037
0.264958648428,0.221489913423
0.261569995017,0.227109962089
0.259189245557,0.231736660263
0.257323361352,0.235334556483
0.255736900311,0.238143791444
0.254635544055,0.240470736338
0.253693119452,0.242495574198
0.252857643875,0.243998549226
0.252207463239,0.245143321066
0.251785829271,0.246105105795
0.251525376952,0.24689489796
0.251212278962,0.247480862924
0.251045129771,0.247955494774
0.250743760518,0.248361849579
0.250525943269,0.24874483765
0.250550908214,0.248924514207
0.250398434904,0.249230027711
0.250325246374,0.249273392251
0.250206714137,0.249563250093
0.25017694564,0.249593817641
0.25019526933,0.249582240021
0.250032926013,0.249602148871
0.250118361866,0.249592670497
0.250233426103,0.249572787703
0.250162078903,0.249618585089
0.250237135437,0.24965829484
0.250134738183,0.249697867578
0.250059251201,0.249779882229
0.250086217104,0.249925152694
0.250008324223,0.250010732573
0.250090447567,0.250119004674
0.249915326382,0.249988552894
0.249933159823,0.24999977568
0.250018860378,0.25001187983
0.249984245697,0.249830199392
nan,nan
0.25,0.21
0.261520798831,0.223286982163
0.260626529498,0.228946527593
0.258748653817,0.233092425422
0.256905888371,0.236283035702
0.255405308007,0.238870739607
0.254406590033,0.240926622024
0.25346878918,0.242729637639
0.252792390208,0.244176995397
0.252201508318,0.24535998107
0.251758744024,0.246414136086
0.251377271006,0.247185440125
0.251103636687,0.247666938087
0.250919683745,0.248184827245
0.250713289467,0.248605454534
0.250518672803,0.248916231825
0.250445589753,0.249049017166
0.250440397555,0.24906056457
0.250390967971,0.24912399216
0.250296659841,0.249250968567
0.250289991776,0.249436199238
0.250198696186,0.2495319528
0.25020831744,0.249565633745
0.250205169482,0.249666725967
0.250105129721,0.249858192835
0.250109958412,0.249938753027
0.250044996063,0.249989595842
0.249993047204,0.250081249951
0.249870237451,0.250162394169
0.249977334673,0.250227312155
0.249959234337,0.250108778003
0.249968261122,0.250210217209
0.250010226115,0.250212852486
0.249987328635,0.250138174648
0.249981018897,0.250158915015
0.25003964107,0.249999208113
0.249918622195,0.250030369762
0.249978202245,0.249990380854
0.249962919792,0.249986412742
0.249979515539,0.250000187456
0.250059290872,0.249975535027
nan,nan
0.13,0.23
0.224996435522,0.268237301917
0.240306991341,0.269036367029
0.243408038771,0.26524423372
0.244778290862,0.262003850026
0.246001830198,0.259351160309
0.246904008165,0.257354642227
0.247489872856,0.255692509948
0.248005212404,0.254517704246
0.2484544556,0.253440508947
0.248854316522,0.25261661594
0.249064360872,0.252002370563
0.249282439519,0.251502337018
0.249554617489,0.251168844256
0.249665105735,0.25093802771
0.249650784206,0.250704513516
0.249683873423,0.250549086974
0.24966682929,0.250478081898
0.24978452035,0.250448220733
0.24994496493,0.250301991865
0.249896212638,0.25017361896
0.249934747804,0.250127413795
0.250030072063,0.250091097728
0.250052137942,0.249997221914
0.250038686788,0.250026400712
0.250022644573,0.249990523138
0.250092570083,0.249999630643
0.250020489069,0.250019678531
0.250092929174,0.249974136201
0.249898802632,0.250017825413
0.249827203321,0.250028932964
0.249985860502,0.249909717627
0.250044261036,0.250049138735
0.250051330937,0.250041020726
0.249967165807,0.249985348436
0.249933768819,0.2500770685
0.249901492669,0.250076650581
0.25005971594,0.25006687916
0.24999745497,0.250044201321
0.249970690195,0.250052466254
0.249929602225,0.250033812445
nan,nan
0.23,0.35
0.222969151359,0.32477490377
0.226715430616,0.309094029435
0.23077359153,0.297095563844
0.234236037727,0.287547592783
0.237003943782,0.280044279238
0.239451403325,0.273947355772
0.241485175938,0.26903333207
0.243155339581,0.26520245773
0.244595327288,0.262134447035
0.245624286457,0.259636372563
0.246418017576,0.257569857795
0.247161310732,0.256160972408
0.247695900446,0.254824344695
0.248229996607,0.253893781633
0.248618658345,0.253075926061
0.248885331601,0.252392415541
0.249136370531,0.251909696688
0.249314755128,0.251564410471
0.249337575961,0.2513725375
0.249475970588,0.251008872461
0.249617801049,0.250865947114
0.249726293758,0.250693778033
0.249815279141,0.250674243407
0.249834265408,0.250509410752
0.249816930433,0.250507570229
0.249906470526,0.250363945093
0.249886751972,0.250220412026
0.249951585341,0.250159092513
0.249866798725,0.250198739632
0.249820872535,0.250153488464
0.249916549818,0.250135599874
0.249890697125,0.25016694951
0.249937813084,0.250048962167
0.249987301385,0.250090924198
0.249933193893,0.250082377445
0.250056091234,0.250105111683
0.250000059998,0.250050344916
0.250043012217,0.249891608207
0.249984648476,0.249971539129
0.249913855889,0.249965386505
nan,nan
0.21,0.33
0.223023088442,0.316817737651
0.228311637594,0.30357981341
0.232150136312,0.292791225256
0.235511880523,0.284109619209
0.238154548836,0.277094762791
0.240422587608,0.271653714853
0.242272261038,0.267391176793
0.243780670165,0.26397490912
0.244977088193,0.261114597382
0.24586005811,0.258986211554
0.246606600193,0.257197089795
0.247359820837,0.255880368539
0.247855777639,0.254812797537
0.248293337546,0.253733958203
0.248596006645,0.252854017686
0.248930044268,0.252231976348
0.24911169132,0.251775379601
0.249346076477,0.25148681766
0.249470146643,0.251192047661
0.249567199176,0.250823674997
0.249715892141,0.250650924429
0.249686126157,0.250497866269
0.24978331662,0.250469600933
0.249744416202,0.250546008953
0.24975956212,0.250444075969
0.249848644389,0.250296084103
0.249982745947,0.25025420831
0.249894039325,0.250197261709
0.249972931164,0.250169884174
0.24994436758,0.250252165019
0.250004203962,0.250042827601
0.250071449236,0.250003219585
0.250086791387,0.249894082544
0.250024714527,0.249909234494
0.250111605131,0.250054407895
0.250095889031,0.249958562325
0.249999203935,0.249966688764
0.250020721367,0.249918089742
0.249982362023,0.249958131941
0.250033943814,0.249937552787
nan,nan
0.31,0.17
0.29124302836,0.183489891671
0.28073405935,0.19621254587
0.273519340464,0.206787228876
0.268273201138,0.215424674748
0.264266317818,0.222291147491
0.261178084118,0.227968420176
0.258778738953,0.232448134378
0.256856527497,0.23590737735
0.255513345829,0.238747428595
0.254404049519,0.240930438173
0.253533230091,0.242694176857
0.25283847652,0.244010015303
0.252294293569,0.245166542068
0.2518011416,0.246220671017
0.251422757074,0.246917819507
0.251183810776,0.247458708767
0.251000625684,0.247831723149
0.250854750316,0.248259979164
0.250601248236,0.248613280748
0.250451233433,0.248980347739
0.250419036871,0.24915528634
0.250430892346,0.249231658597
0.250297487106,0.24942614675
0.250235747833,0.249414952819
0.250118898329,0.249605882808
0.250167930008,0.249738145169
0.250056274663,0.249862631592
0.250076915773,0.249959418065
0.250072624097,0.249865245418
0.250084360283,0.249974604947
0.24999850644,0.249974155069
0.250018394844,0.250107491031
0.249988739296,0.250039159509
0.250007343359,0.250080798845
0.25000094588,0.250144455639
0.250034256366,0.25005699188
0.250036936983,0.250067462039
0.250016075296,0.250023008414
0.249970207604,0.250020857349
0.249900233484,0.250077437201
nan,nan
0.43,0.29
0.278706927767,0.225386520882
0.263574836471,0.226257322445
0.259411945886,0.230778256011
0.257235759042,0.234836336169
0.255561981236,0.237997190734
0.254435499578,0.240497881799
0.253429139988,0.242610768296
0.252680293086,0.244249195352
0.252187627033,0.245421773735
0.251773426632,0.246403705133
0.251286584382,0.247161066176
0.251028898235,0.247879507395
0.250830033712,0.24825473572
0.250686666668,0.248530651151
0.250534668646,0.248865455313
0.250480280464,0.24914108133
0.250389954804,0.249177339003
0.250216863044,0.249259235919
0.250296397283,0.249405916397
0.250253806136,0.249599711443
0.250215100318,0.249600375413
0.250201555698,0.249561530068
0.250142328998,0.249687290759
0.250080232346,0.249739160978
0.250041429354,0.249809567031
0.250100043725,0.249921206368
0.250124610242,0.249931919501
0.250182905486,0.249803979015
0.250107867841,0.249829883442
0.249945692272,0.249820912117
0.249998836572,0.249950574972
0.250070273561,0.249914148006
0.250010288962,0.249826558408
0.25001466365,0.249876703767
0.250049886294,0.250070637137
0.249921508338,0.250196051204
0.249866040368,0.250173612183
0.24984838149,0.250186682627
0.249842732803,0.250234487626
0.249913001743,0.250209912675
nan,nan
0.21,0.27
0.237508478401,0.273980449618
0.242311035105,0.269145779837
0.244283617733,0.26456449107
0.245575424333,0.261124127376
0.246462967941,0.258492855553
0.24736017241,0.256479439528
0.247963348994,0.254904055779
0.248404074135,0.253690172782
0.248758160999,0.252909235801
0.24894564796,0.2522761952
0.249208530058,0.251920701018
0.249352476084,0.25154788998
0.249394673336,0.251240620196
0.249599033548,0.250998101258
0.249632029913,0.250794646096
0.249768029842,0.25065138077
0.249788258814,0.250551813291
0.249872363375,0.250423281526
0.249972131795,0.250274279069
0.249853644838,0.250332850596
0.249948900473,0.250189169154
0.24996093548,0.25019428335
0.249950679204,0.250165592455
0.249902917498,0.250016159453
0.250010859334,0.250177525897
0.249915213995,0.250154520247
0.250014556432,0.250115113504
0.249989186613,0.250065565461
0.249980869013,0.250131657458
0.25000978764,0.250109479209
0.249988953846,0.250162071176
0.250025413971,0.250007362163
0.249911889201,0.250106262234
0.250050199742,0.250172235097
0.250004171096,0.250183216158
0.249921897337,0.250179964233
0.24989298591,0.250158756238
0.249959002588,0.250128452139
0.249910628004,0.250167161664
0.2499570935,0.250000537605
nan,nan
0.17,0.25
0.229716710408,0.272438612759
0.239105342464,0.271108231917
0.241726861645,0.267499987702
0.243291101059,0.264218867714
0.244543826403,0.261486130959
0.245633363574,0.259201821186
0.246552009177,0.25742781158
0.247198351622,0.255943051593
0.247810140416,0.254715936402
0.248200940906,0.253806647604
0.248614532988,0.252910809045
0.248897176401,0.252215392553
0.249127388792,0.251741331352
0.249294436914,0.251447170966
0.249583964202,0.251012273018
0.249676844662,0.250832376986
0.249696354472,0.250638038455
0.249889335451,0.250458622386
0.249868218169,0.250290254322
0.249945083665,0.250216119526
0.24999570442,0.250159911585
0.250010405568,0.250071229889
0.249929144725,0.250022026626
0.249949554757,0.250052575285
0.249900060414,0.250082852476
0.249995618561,0.250120483749
0.24995064151,0.250139110442
0.249931568069,0.250097353004
0.249880306887,0.250127405117
0.24993445247,0.2500864619
0.249939877825,0.250105582308
0.24995258508,0.250099767053
0.24995391152,0.250048416707
0.249980579604,0.249974161928
0.250067358565,0.24987025486
0.250113888146,0.249940060046
0.250161643342,0.249775929172
0.250115589479,0.249787065058
0.25012768905,0.249946979857
0.250141354408,0.249833829654
nan,nan
0.37,0.43
0.230221556229,0.335760247158
0.226584078069,0.314346046466
0.230179193473,0.300465591688
0.233869514638,0.289827596961
0.236907714671,0.281444879366
0.23937455622,0.274868822138
0.241475766409,0.269692581665
0.243113284676,0.265448733253
0.244573930901,0.262314583252
0.24552519601,0.259782796054
0.246467194818,0.257894364494
0.247100061534,0.256375979901
0.24773775495,0.255008142472
0.248171865123,0.253828029935
0.248562226045,0.253094108972
0.248936923782,0.25241269542
0.249239946494,0.251830783321
0.249294414592,0.251608064473
0.24943336676,0.251208432482
0.249625651559,0.250914627597
0.249725255208,0.250604479015
0.249862762757,0.250551611519
0.24971402643,0.250458229639
0.249811649047,0.250327379227
0.249972603953,0.250289450243
0.249900294386,0.250268904754
0.249844147812,0.250252383404
0.249835711977,0.250234617136
0.249882828891,0.250155989197
0.249945795956,0.250052410419
0.249960521354,0.24992143077
0.250014783219,0.249875064729
0.249962081652,0.249969708437
0.250082929756,0.250050391647
0.249974805467,0.250009698258
0.249954225516,0.249982689187
0.249960830913,0.25004792389
0.249901157689,0.250131539981
0.250025041652,0.249938125539
0.250033415579,0.249963978234
nan,nan
0.11,0.19
0.226068528658,0.245114885878
0.245722215755,0.253160758245
0.248415208404,0.253252628223
0.248974173428,0.252691604455
0.249099927538,0.25200014864
0.24941840291,0.251463626684
0.24945350866,0.25104131145
0.249655959502,0.250813041086
0.249645290712,0.250670490005
0.24979411837,0.250581578379
0.249721544401,0.250382978109
0.249746578524,0.250376108571
0.249818390267,0.250380409238
0.249854403669,0.250354465966
0.249897698734,0.250225871202
0.249987402132,0.250095510342
0.250017249424,0.250033873162
0.249923125047,0.250121889258
0.249886954451,0.250133837449
0.25004107618,0.250007140237
0.24998147549,0.250011221069
0.249975542212,0.250068620375
0.250012996931,0.250041294948
0.250062642332,0.249970735002
0.250069474951,0.249827440589
0.249970925822,0.249862279306
0.24994451293,0.249932477235
0.249926571006,0.249968769465
0.250045759098,0.250078731852
0.249976688912,0.250058580872
0.249933681098,0.250108120573
0.250007078918,0.250172246625
0.249988905749,0.250135981614
0.249934491083,0.250106133062
0.24984307153,0.25021516645
0.249871333688,0.250139834281
0.25001017515,0.250224943694
0.249852053365,0.250173690188
0.249810073532,0.250264490383
0.24990603345,0.250203642287
nan,nan
0.23,0.25
0.245995929599,0.255115798618
0.248185946398,0.254348951272
0.248727315394,0.253270382267
0.248977106185,0.252489454984
0.24919703624,0.251971506155
0.249379280919,0.25154253812
0.249596828323,0.251108326874
0.249752768424,0.250643272721
0.249780028732,0.250508226459
0.249848448474,0.250385921488
0.24994172692,0.250258215378
0.249900455605,0.250209795722
0.249871639108,0.250225813772
0.249866242646,0.250259902512
0.249920667093,0.250155339759
0.249955321327,0.250030777395
0.249925832246,0.249972815057
0.249855962795,0.250104408755
0.249920993343,0.250245227951
0.249905393327,0.25021308376
0.249898894351,0.25033094327
0.249868686734,0.250204483624
0.249906624543,0.250132378642
0.249850797113,0.250082230346
0.249970078882,0.25012670065
0.250002770316,0.250084601908
0.249940956296,0.250122408846
0.250058807921,0.250173372361
0.249921378258,0.249984795351
0.250063898798,0.249899924235
0.250074181216,0.249749664056
0.250134608688,0.249783500715
0.250089565213,0.249871641826
0.249987425257,0.249983246737
0.249926383994,0.25000767165
0.249975507437,0.25009074292
0.249960550176,0.250158559968
0.2499730769,0.250111695481
0.250003707723,0.250122164952
0.249863593885,0.250110511591
nan,nan
0.31,0.37
0.233272439875,0.313748074914
0.231258371253,0.298383726266
0.234279922889,0.288320923138
0.237119090901,0.280405426417
0.239591600926,0.274196261726
0.241483049764,0.269324122257
0.243113846851,0.265526027078
0.244466251573,0.262429507678
0.245394950682,0.259776618494
0.246346637286,0.257900398742
0.247040398066,0.256309228416
0.247792711563,0.25496233034
0.248246283568,0.253878170132
0.248648572671,0.253025782594
0.248836799211,0.252454119455
0.249127692633,0.251928363157
0.249226293502,0.251477242091
0.249456105395,0.251162922676
0.249531282454,0.250885375632
0.249595207693,0.250861159996
0.24962546602,0.250642135618
0.249746178522,0.250547976364
0.249794018048,0.250347333263
0.24980288918,0.25041729439
0.249862124122,0.250279752353
0.249853718619,0.250258271617
0.249799958726,0.250150556217
0.249960199141,0.250145889389
0.250011874953,0.250111408562
0.249973093521,0.249992346776
0.249907865036,0.250046746596
0.250001244793,0.250142648494
0.249869652185,0.250214777128
0.24986235909,0.250243788476
0.249926976207,0.250094581003
0.250009963703,0.250008072038
0.24993559845,0.24999750658
0.250011151389,0.249981748587
0.250015538478,0.249875627537
0.25007574603,0.25003043231
nan,nan
0.39,0.43
0.23301402787,0.329400165811
0.228028375414,0.309166193503
0.231330081508,0.29650722572
0.234656103097,0.28697752153
0.237566810639,0.279217758089
0.23981745072,0.273410231979
0.241822183274,0.268664813293
0.243323517981,0.26493519523
0.244683571844,0.262007944369
0.245694149329,0.25945622814
0.246555899844,0.257688084831
0.24717348108,0.256018596594
0.247698847136,0.254820160301
0.248163120664,0.253848570416
0.248540279454,0.253008542984
0.248894266801,0.252292999682
0.249138708482,0.251881110722
0.249235981021,0.251545681776
0.249477397394,0.251203224135
0.249605345588,0.250948517489
0.24961934008,0.250687468461
0.249714926502,0.250456839591
0.249755413249,0.250516675186
0.249827830755,0.250327654947
0.249997961866,0.250282958786
0.249898128138,0.250235861545
0.249866719374,0.250099259022
0.24995024972,0.250179538214
0.249934543493,0.250054799151
0.250030886449,0.249976830335
0.250116187592,0.249900573606
0.250045663016,0.249914048868
0.250052996732,0.249934287585
0.250091259703,0.249782649163
0.250043902501,0.249975276582
0.249962865091,0.250015089316
0.250023508015,0.250052335366
0.24998801308,0.25006254174
0.249940060784,0.250074617471
0.24984026185,0.250113528205
nan,nan
0.07,0.27
0.202779638734,0.312457456969
0.226277386844,0.305963305938
0.232111391456,0.294562043252
0.235820809359,0.285135401832
0.238369889728,0.277763328076
0.240521336684,0.272039866437
0.2423786584,0.267562596444
0.243914677604,0.263850312715
0.245165393043,0.261030385891
0.246130652781,0.25855984464
0.246955703841,0.256645947636
0.247609144351,0.255239225045
0.248080883096,0.254109041245
0.248446638228,0.253342393554
0.248854084326,0.252521575733
0.249064901857,0.252025517991
0.249297516519,0.251573197826
0.24937462774,0.251317090125
0.249500651667,0.251041572113
0.249650899543,0.250909341426
0.249732058918,0.250787280175
0.249733467699,0.250618359096
0.24976764912,0.250508593661
0.249759639176,0.250410122254
0.24982677898,0.250416600373
0.24975146344,0.2504346591
0.24981136461,0.250416046363
0.249813695955,0.250362842555
0.249877312927,0.250333801722
0.249898354561,0.250282789366
0.249877776686,0.250280957249
0.24994106874,0.250115753595
0.249996239058,0.250074194269
0.249918839967,0.250125225682
0.250013520339,0.250085894797
0.250070397039,0.249950541085
0.250144623644,0.249883330742
0.250025732288,0.24991624941
0.249926705826,0.250129739448
0.249968249267,0.250007848904
nan,nan
0.39,0.31
0.263223922948,0.249806884444
0.25262594005,0.246534640952
0.251015804865,0.247172246141
0.25070405636,0.247931328295
0.250523993452,0.248520201385
0.250370340109,0.248955618688
0.250266009468,0.249224977988
0.250213550875,0.249449373768
0.250039732604,0.249693298642
0.24997177953,0.249864741449
0.250120977936,0.249824888422
0.250025796324,0.249959686448
0.250010284669,0.249896895973
0.250010577115,0.249877889396
0.250036599084,0.249968153839
0.250084856797,0.249981987095
0.250064172397,0.249887512412
0.249972893039,0.250005545839
0.250001820909,0.250043724111
0.250045015943,0.250043527034
0.249988498967,0.250166537136
0.249908941239,0.250171631621
0.249913396447,0.250231335847
0.24978888584,0.250241066706
0.249922486229,0.250149859889
0.249892451291,0.250201226674
0.249846110817,0.250161074031
0.249862002914,0.250102733437
0.249990611707,0.25003167055
0.249905070117,0.249992864931
0.249940691535,0.249929251779
0.249937961457,0.249916162616
0.249971538553,0.249921213871
0.250152931193,0.249865420847
0.250144889828,0.249905738355
0.249932669616,0.249997315068
0.249938602279,0.25004859501
0.250064865042,0.250049801388
0.250028944331,0.249943777599
0.250033038024,0.249985064789
nan,nan
0.43,0.41
0.243562860263,0.303287820809
0.235605841859,0.287974901408
0.237345160131,0.279813414952
0.239684908164,0.27381029069
0.241483466187,0.269080689488
0.243139260164,0.265322085802
0.24445137842,0.262259556715
0.245426148336,0.259793890342
0.246333672629,0.257916763806
0.247156852753,0.256318872602
0.247785604154,0.255030784498
0.248145664169,0.253951759045
0.248487857489,0.253197498702
0.248836685707,0.252518526405
0.249064940982,0.252141074595
0.249284038672,0.251507287001
0.249441111171,0.251208998989
0.249655138816,0.250986975794
0.249623068924,0.250720050802
0.249719549525,0.250596605446
0.249779370337,0.250506581175
0.24979295805,0.250491248162
0.249904567674,0.250312226962
0.249930891304,0.250384587318
0.249841524048,0.250398909072
0.249983558834,0.250135514783
0.249967009459,0.250094412424
0.249975043167,0.250190115175
0.24987894534,0.250218516299
0.249923631134,0.250105407831
0.249999778595,0.25019176163
0.249970903501,0.250161376449
0.249979636155,0.250121308624
0.250006069918,0.250017819475
0.250069462603,0.250036421566
0.250073652882,0.249982677763
0.250064285273,0.249898574438
0.250037167606,0.249853730372
0.250093460468,0.249838539764
0.250129916494,0.24982827106
nan,nan
0.43,0.41
0.243316298175,0.303350443387
0.235131374561,0.288287508786
0.236965796889,0.280347580139
0.239185220637,0.274219972364
0.241268063215,0.269384873692
0.24293412926,0.265556435276
0.244242622892,0.262471321295
0.245356106141,0.260076091406
0.246236035884,0.25802164199
0.247021047035,0.256491053493
0.247575298224,0.255230940595
0.248181891421,0.254160335395
0.248463542466,0.253312518515
0.248749693619,0.252679043464
0.24898440758,0.252199733188
0.249194433215,0.251722838184
0.249347338658,0.251395502678
0.249485341646,0.251269788874
0.249438282156,0.251027818652
0.249627136286,0.250781059664
0.249737131396,0.250712371615
0.249680569171,0.250531145992
0.249815254177,0.250408382927
0.249891578733,0.250349682047
0.249887365302,0.250324581284
0.249988281462,0.250261361296
0.249908690813,0.250078490231
0.249922631226,0.25015031811
0.249955442256,0.250043080296
0.250074220642,0.250015239561
0.250010027727,0.24995739543
0.250036460347,0.250026125076
0.24995659943,0.250021831396
0.249986367623,0.250004043498
0.249901225368,0.250002482372
0.249969881392,0.25014534523
0.249928699416,0.250078565775
0.249908904523,0.250067747215
0.249874378325,0.250185728878
0.249868143343,0.250173644323
nan,nan
0.41,0.39
0.24556717729,0.295984150273
0.237966998505,0.282214568464
0.239381617197,0.275031680658
0.241401433615,0.269788816737
0.242970428529,0.26573189199
0.244359307457,0.262594803453
0.245466704108,0.260220823536
0.246197277106,0.258199565875
0.247024435988,0.256576238176
0.247496981741,0.255167526558
0.248003333124,0.254131057022
0.248472061342,0.253226501943
0.248902447939,0.252488506099
0.249125611682,0.252004749332
0.24933712534,0.251563035359
0.249488301604,0.251206035455
0.249701536837,0.250770617584
0.249698888519,0.250679766192
0.249739900587,0.250481413189
0.249865525423,0.250425435323
0.249781239394,0.250448241098
0.249866098207,0.250457506761
0.249820217791,0.250308257317
0.24988390015,0.250291209251
0.249871621408,0.250237653772
0.249822553308,0.250069661687
0.249901515193,0.25005466918
0.249986771283,0.250003807145
0.250000691904,0.250072027587
0.250027559744,0.250125692018
0.250004856839,0.250107914662
0.249883933805,0.250132578543
0.250015754019,0.249980843774
0.249966862407,0.250047964482
0.250038046377,0.24987999028
0.250122265429,0.249774110185
0.250120072651,0.249802727205
0.250126560019,0.249863601284
0.250108458429,0.249955602598
0.250073849958,0.24985639183
nan,nan
0.35,0.23
0.281186307732,0.209623212568
0.269707907294,0.215063814488
0.265007039224,0.221620734015
0.261713511757,0.227077110806
0.259180818069,0.231768294962
0.257264185984,0.235498458231
0.255800575125,0.238298852889
0.25449696666,0.240627321487
0.25369358927,0.242492198695
0.2528633179,0.244053534542
0.252106287015,0.245294139474
0.251704302217,0.24625253032
0.251435341611,0.246989834693
0.2511080891,0.24764771704
0.250887147501,0.248164406873
0.250787291668,0.248420242184
0.250666983766,0.248885620873
0.250365746937,0.249161605685
0.250397082523,0.249249863836
0.25029406974,0.249451038251
0.250163459613,0.249473992001
0.250054573938,0.249655268911
0.250187006635,0.249606734235
0.250144184365,0.249675552538
0.250249062491,0.249695460468
0.250065148421,0.249697913433
0.250014167167,0.249708826654
0.250064606334,0.249926984011
0.250044131163,0.249898777264
0.250075329175,0.249844352981
0.250040650096,0.249886309725
0.250041755273,0.2499149531
0.249989433893,0.249907160716
0.250088353712,0.249776784595
0.250067097332,0.249860332314
0.250012346151,0.249900105051
0.250132274884,0.249905907495
0.249972322213,0.250067178878
0.250029251702,0.249902319196
0.249968396857,0.24990970844
nan,nan
0.13,0.31
0.210503298377,0.325884190574
0.224255649444,0.313712511947
0.229456442578,0.300991725121
0.233094161655,0.290631442524
0.236308493855,0.282353562534
0.238862895047,0.275754727606
0.240962333208,0.27057504102
0.242606770694,0.266387448877
0.244093589706,0.263018330882
0.245331982714,0.260473258039
0.246144316167,0.258384408948
0.246873793136,0.256684985514
0.247565072899,0.25530446736
0.248094727538,0.254271370531
0.248479897088,0.253379988166
0.248826520403,0.252652624144
0.248987469756,0.252048320281
0.2492042219,0.251738032319
0.249350972006,0.251273345659
0.249449668608,0.25113433519
0.249505515645,0.250985230871
0.249683616129,0.250759522286
0.249690626635,0.250569384323
0.24985897739,0.250409916987
0.249851084728,0.250288247332
0.24990457828,0.25015720048
0.249917472378,0.250092536694
0.249983142077,0.250123931949
0.249961573066,0.250155597888
0.249997392465,0.250027491261
0.249997935258,0.250067523501
0.249961012983,0.250007572201
0.250062597437,0.249935242596
0.250025459772,0.249996518859
0.250020337626,0.249976278582
0.249987851458,0.250095090733
0.250108470517,0.249973368253
0.250157343291,0.249827166096
0.250048257951,0.249762870016
0.250108960123,0.249775756582
nan,nan
0.29,0.27
0.254579026854,0.251737268005
0.25119443095,0.249516754447
0.25071582037,0.249148942679
0.250714471729,0.249215445152
0.250636708459,0.249269801398
0.250487499615,0.249269324904
0.250250747848,0.24941850029
0.250303498282,0.249461614523
0.250390109545,0.249560012442
0.250214243715,0.249663721374
0.250113276088,0.249700443753
0.250184804003,0.249771322132
0.250157140071,0.249812598547
0.250136547288,0.249732876518
0.250073910703,0.249776533965
0.25012092642,0.249929882613
0.250011928684,0.249944912489
0.250072672793,0.249903137493
0.250081788858,0.249780186583
0.250021399268,0.249975573004
0.250007946286,0.24993505816
0.249988348198,0.249826257012
0.249991285713,0.249962757406
0.2499615847,0.249989867362
0.249984945162,0.25008375582
0.250018446376,0.250050771267
0.249976908288,0.250075265699
0.249902398272,0.250056988461
0.250040894685,0.250026414581
0.250031055438,0.250051296143
0.24998020087,0.250085697309
0.250041418967,0.25014630283
0.25001472246,0.249958349495
0.250065517109,0.249982908027
0.24998470492,0.250002451116
0.250006533344,0.250079671519
0.250027625195,0.250039869359
0.250018252392,0.250011623699
0.250031081785,0.250018190129
0.250069701697,0.250012587303
nan,nan
0.23,0.37
0.219816370238,0.338583288327
0.223832088177,0.319674499733
0.228232718545,0.305148099449
0.232286224868,0.293717855819
0.235592492135,0.28466636373
0.238216993003,0.27756902324
0.240473052014,0.271880643312
0.242313530799,0.267525768666
0.243867915781,0.263957202555
0.244971977756,0.261106044958
0.246031717546,0.258803066567
0.246770505182,0.256958389795
0.247435528332,0.255455650838
0.247981177182,0.254380226304
0.248390373624,0.253503708864
0.248663937324,0.252774619006
0.248950555064,0.252147265083
0.249161960007,0.251777152122
0.249397258674,0.251267671275
0.249441965061,0.251117954105
0.249535422804,0.250986900578
0.249653181087,0.250905755994
0.249660430502,0.25051658396
0.249853913875,0.250426056554
0.249855657666,0.250434036562
0.249925137327,0.250214469356
0.24986676125,0.250194275996
0.249867075171,0.250102140981
0.250014336054,0.25005174191
0.24992404275,0.250039984257
0.249891909243,0.249968140161
0.250019067466,0.250015762612
0.250006842055,0.250036127717
0.250018882358,0.250041956512
0.249974154442,0.249970942723
0.250068129632,0.249892568829
0.249965581275,0.249982088158
0.250106849875,0.250025012386
0.25001124747,0.249945053853
0.249959645368,0.249975241596
nan,nan
0.35,0.19
0.296268098198,0.185501379622
0.282335100138,0.19595193589
0.274550198713,0.206079743519
0.269199227193,0.214521384359
0.265092942463,0.221280840474
0.261897342061,0.227017439802
0.259287667935,0.231443660751
0.257492418116,0.234960021569
0.255922368362,0.237938629928
0.254738155309,0.240392462655
0.253779900601,0.24229597045
0.253060884551,0.243743631325
0.252335243968,0.244958195286
0.251978259748,0.245978931166
0.251437115372,0.246857978889
0.251200428773,0.247514198891
0.250986397177,0.247911752899
0.250845252401,0.248200367315
0.250736462422,0.248648855587
0.250519096848,0.24888212571
0.250442311533,0.249100292747
0.250295169654,0.249304464488
0.250405399884,0.249437680468
0.250172239238,0.249493830393
0.250114635848,0.249648505502
0.250108461908,0.249691971788
0.250207036526,0.249752749373
0.250148582134,0.249704459865
0.250103280543,0.249785233435
0.249979245864,0.249957866201
0.249927267695,0.249957971756
0.24997659935,0.249931392112
0.249957497471,0.250055838147
0.250124610632,0.249937688392
0.249947654968,0.249906149233
0.250061123568,0.249912405118
0.250143877501,0.249864606705
0.250100316361,0.249926977691
0.249996398509,0.249931431304
0.250013865101,0.250075341974
nan,nan
0.41,0.25
0.288752662804,0.20618142336
0.27253741521,0.211124733997
0.266668294795,0.218510965279
0.262820236092,0.22485393793
0.260099884127,0.229859427357
0.257849364033,0.233927650295
0.256260241356,0.237133802775
0.254869762073,0.239818588611
0.25375847494,0.242067320018
0.25297031749,0.243653333158
0.252369077121,0.244995517022
0.25192903029,0.246090249777
0.251542773189,0.246813580724
0.2512707826,0.247477074357
0.250943824189,0.247909497913
0.250839727492,0.248321215556
0.250692407959,0.248646813472
0.250618654982,0.248790028604
0.25056636059,0.248947866639
0.250350822447,0.249216224435
0.250221348308,0.249473225811
0.250150160793,0.249657003586
0.250142698553,0.249751441888
0.250199411912,0.249860400822
0.249932077523,0.249863122469
0.250098033159,0.249861347275
0.249983393964,0.249898157547
0.250020383644,0.249868781832
0.249977720469,0.249906167178
0.250004529916,0.249902927362
0.250124680273,0.249868129923
0.250051757354,0.249847356076
0.249974559644,0.249932149763
0.249985821481,0.250001716591
0.250079921691,0.250011565252
0.250042043519,0.249944721797
0.250004726053,0.249903447493
0.24994850426,0.249938026002
0.249952305828,0.249906077167
0.250061051317,0.249851047812
nan,nan
0.21,0.23
0.244527754962,0.247581020697
0.248866822062,0.250044785702
0.249378995187,0.250500281972
0.249543966481,0.250513870326
0.249579658602,0.250581674488
0.249762967245,0.250422614614
0.249675066173,0.250444915754
0.249784551847,0.250399009186
0.249821135378,0.250389241891
0.249759826972,0.250261466908
0.249810605457,0.250434171543
0.249822814556,0.250302692953
0.249848656906,0.250243019452
0.249898148663,0.250169092068
0.249879219654,0.250173991203
0.24981646765,0.250248557641
0.24988129427,0.25029414446
0.249861234521,0.250301723607
0.249972599393,0.250193874047
0.249961288384,0.250116813367
0.250017425882,0.250082935534
0.250028455701,0.250013379046
0.250097748379,0.249933286766
0.250097382151,0.250032322832
0.249985674122,0.249920139709
0.250056474512,0.249922552715
0.249966514554,0.249981425349
0.249989933473,0.250078229959
0.250026767671,0.24993360581
0.250081881895,0.249839705946
0.250127274825,0.249937053816
0.250169791401,0.24987310995
0.249994490618,0.249882768347
0.250108268722,0.249798615661
0.249984302088,0.249792797047
0.250089471536,0.249846613372
0.250047648502,0.2499569523
0.250051273967,0.250003087138
0.250000061007,0.250113449221
0.249975661265,0.249952944488
nan,nan
0.35,0.35
0.244442055795,0.288001558589
0.239049543685,0.277454357705
0.240351175008,0.27178152164
0.242192963442,0.267474477688
0.243610477172,0.264044613336
0.244845845784,0.261229034992
0.245810278112,0.258944922249
0.246541632375,0.257229254128
0.247358301207,0.255856794626
0.247933669644,0.254623790932
0.248332905516,0.253736401418
0.248558717482,0.252947872878
0.248910123976,0.252375236693
0.249112926582,0.251948014244
0.249226089501,0.251506440981
0.249373026956,0.251250400638
0.249545988903,0.251078338119
0.249628688182,0.250723866819
0.249681319716,0.25062232955
0.249883016948,0.250497088708
0.249881118775,0.250283297348
0.249929577316,0.250248213652
0.249806508214,0.250204026212
0.249772753804,0.250324085731
0.24982749808,0.250313015691
0.249819433503,0.250365796129
0.249792268994,0.250390339368
0.249874153365,0.250306884012
0.250037165988,0.250241137148
0.249850087289,0.250110588448
0.250013087169,0.250046642634
0.250017629987,0.249877746237
0.249923534932,0.250074931736
0.249995201573,0.250018614287
0.249984048736,0.250062117734
0.250056138401,0.250138679321
0.250117027663,0.249956761738
0.250007769653,0.249939940887
0.250024327251,0.249939035559
0.250059658397,0.249920802958
nan,nan
0.41,0.27
0.282003244694,0.218246546841
0.267281446897,0.220320956594
0.262572385241,0.225802740679
0.259881346428,0.230502196224
0.257780291525,0.234324997428
0.256186387258,0.237556088052
0.254835815061,0.240050042908
0.253881969013,0.242038530956
0.253135462188,0.24362735442
0.2523470653,0.244885091373
0.251930615947,0.246025049972
0.251595306166,0.246812144874
0.251239206044,0.247460565628
0.250975012586,0.247979501947
0.250809718592,0.24842532871
0.250598267369,0.248792993767
0.250387443441,0.249019789652
0.250343567866,0.249231962865
0.250303140227,0.249322037212
0.25024378997,0.249461942421
0.250204345456,0.249610330528
0.250051568235,0.249627798695
0.250087338938,0.249839056085
0.250010700896,0.249853461831
0.250070605635,0.249903345425
0.250076091537,0.249862385436
0.250014392444,0.249932799412
0.250028697192,0.250009428495
0.249988719925,0.250009948247
0.249992651752,0.249990972381
0.250021715643,0.249943518468
0.249927398822,0.249945750957
0.250020569521,0.250005064616
0.249897328957,0.250066388975
0.249888485564,0.250135723855
0.249997062777,0.249905563455
0.250060159462,0.249932439997
0.250165975341,0.249966803649
0.250119102361,0.249892508865
0.250105288986,0.24985941969
nan,nan
0.15,0.33
0.211732077796,0.334404339087
0.223125535657,0.319048212641
0.228250462833,0.304946874095
0.232238710665,0.293717560077
0.235448524593,0.28477618236
0.238217251191,0.277672092356
0.240393027303,0.272062285854
0.24231366475,0.267549918351
0.243805227273,0.264049504524
0.245095389305,0.261164416756
0.245941694513,0.25889505981
0.246747982983,0.257164177586
0.247330412271,0.255722046153
0.247873837529,0.254430406179
0.248279569855,0.253541096661
0.248654654307,0.252958964223
0.248931667757,0.252245354065
0.249230621283,0.25181026695
0.249437035751,0.251413498911
0.249497790748,0.251147862643
0.249639099087,0.250861335224
0.249645410961,0.250781800054
0.249818912811,0.250611658447
0.249767433993,0.250372047732
0.249814234053,0.250299937094
0.24989242397,0.25027629814
0.249950137706,0.250242482207
0.249932089494,0.250275967354
0.249880441058,0.250310296679
0.249846314738,0.250150607039
0.249876208407,0.250266221332
0.249884963104,0.250223483791
0.249917407901,0.250198296087
0.250014464461,0.250093758652
0.249902314665,0.250002104308
0.250036707168,0.24996931799
0.250077807877,0.249992935871
0.250125551386,0.249948193179
0.250038546336,0.249970879584
0.24997355621,0.250131708844
nan,nan
0.39,0.21
0.29963208331,0.187156362481
0.282467276181,0.196118838196
0.274417478417,0.206166924685
0.26891383878,0.214687541762
0.264885750901,0.221596718888
0.261651230406,0.227108928793
0.259239769401,0.23150373114
0.257389702614,0.235135334084
0.255831967738,0.238185299765
0.254576137449,0.240556757972
0.253646976787,0.242402295294
0.252857699683,0.243880637666
0.252341312495,0.2451038042
0.251753403319,0.246114114549
0.251395391955,0.246898709619
0.251229430327,0.247453652952
0.250980005378,0.247909393515
0.250755054145,0.248428683855
0.250721901932,0.24867224332
0.250443256859,0.24894417411
0.250348574498,0.249162662501
0.250397290872,0.249312698121
0.250345676447,0.249300721891
0.250241688394,0.249382403266
0.250220965385,0.249698837727
0.250151727103,0.249747455887
0.250090316707,0.24990202286
0.249999676494,0.249970592737
0.25007946729,0.249861101775
0.250110178518,0.249802994517
0.24998607353,0.249917066201
0.250017365892,0.249971999437
0.250083791423,0.249985003599
0.25004988898,0.249889521781
0.250115556826,0.249988376465
0.250110623918,0.250027679294
0.249982766428,0.250042266582
0.249948987935,0.250043920684
0.249968428979,0.25006203665
0.249976612977,0.250030318572
nan,nan
0.35,0.19
0.295693510797,0.185578089932
0.281644992548,0.196371636811
0.273950877567,0.206588703304
0.268532002114,0.215233707642
0.264540885671,0.221983955931
0.26136572825,0.227478011923
0.258917002062,0.232102295315
0.257003982329,0.235678490402
0.255590221203,0.238559015129
0.254436070466,0.240865571155
0.25352507467,0.242614827944
0.252928644782,0.24405771718
0.252338684495,0.245231557945
0.251848253932,0.246271703922
0.251463666493,0.247056935859
0.251120662519,0.247621923115
0.250840951786,0.248083355878
0.250737423783,0.248488000458
0.25054268176,0.24877619863
0.25054135218,0.24899617085
0.250398239296,0.249158687077
0.25040099772,0.249160456739
0.250247912586,0.249389825544
0.250262435484,0.249466699935
0.250294024113,0.249615452935
0.250190069772,0.249707629523
0.250081957944,0.249797409276
0.250084526088,0.249852762083
0.250095972665,0.249918672042
0.250006163083,0.249933206667
0.250087560105,0.249915626767
0.249970092891,0.249985974751
0.250107272342,0.250003516262
0.250040756506,0.249947545295
0.249989813181,0.250088669774
0.249876449612,0.250037237959
0.249978093524,0.249918552912
0.25005645106,0.249922589187
0.250034664255,0.249941704189
0.249954016188,0.249941174344
nan,nan
0.29,0.23
0.266676738118,0.225551667683
0.261859634804,0.228952864727
0.259392865976,0.232546800914
0.257726571606,0.235492029986
0.256188070034,0.237991523142
0.255054582319,0.240170529017
0.2540978335,0.241960936388
0.253326266351,0.243404021038
0.252675119534,0.244480616407
0.252297180561,0.245505103057
0.251821441735,0.246172064457
0.251424990642,0.246844120083
0.251154007267,0.247489300513
0.250901478448,0.247989212067
0.250860131966,0.24842540078
0.250729808585,0.248634168997
0.250566977851,0.248853315314
0.250480700573,0.248988078332
0.250383009322,0.249201869036
0.250295818203,0.249331345985
0.250186857877,0.249425341566
0.250176604026,0.249568198466
0.25016860923,0.249629247357
0.250128435301,0.249681383527
0.250141772065,0.249713890968
0.250163924115,0.249669700415
0.250071738672,0.249740529023
0.250131491148,0.249725667229
0.250194615312,0.249779801711
0.250089202927,0.24968676458
0.250123756457,0.249747984313
0.250148028541,0.249701094294
0.249992932465,0.249808023309
0.250189091857,0.24982209783
0.250081141169,0.249906564731
0.249994507801,0.249914746111
0.249997543873,0.249961592557
0.25009476512,0.249952855509
0.249987395976,0.249857825102
0.249980135357,0.249854211238
nan,nan
0.15,0.11
0.256902757191,0.18141088527
0.271258377282,0.203494010427
0.268460426299,0.214052536151
0.264551373047,0.221407103126
0.261442984994,0.227274494878
0.258908701796,0.231846069881
0.256982415989,0.235564872131
0.255590249506,0.238483672281
0.254335043384,0.240944487978
0.2534994558,0.242739884967
0.252883618229,0.244150956637
0.252252828405,0.245370702321
0.251766325099,0.246278712607
0.251335120723,0.247064789623
0.251029440029,0.247644892462
0.250877633146,0.248286778729
0.250655904921,0.248591405921
0.250508093216,0.248832931526
0.250510022446,0.249075604122
0.250442243756,0.249187702622
0.250267371133,0.249314038307
0.250259712373,0.249527648579
0.250217425855,0.249592305712
0.250343405456,0.249544455048
0.250190474254,0.249676599619
0.250087102378,0.249717148247
0.250119258355,0.249803360633
0.250053634278,0.249943015637
0.250026315934,0.249896585249
0.250006205229,0.249885818865
0.249960775611,0.249846737997
0.250063149371,0.249936758591
0.249896666534,0.249891444513
0.250026539633,0.249916270444
0.249907112478,0.250030454707
0.249969869903,0.250002489098
0.250058078863,0.250023102661
0.25003098765,0.25003595801
0.250080916379,0.250034119864
0.250035812767,0.249939415546
nan,nan
0.35,0.43
0.227171062122,0.342249436342
0.224769373617,0.319827112319
0.228580298864,0.304949649647
0.23233745636,0.293409568422
0.235595402825,0.284570133292
0.238299798433,0.277449852591
0.240552100886,0.271856783409
0.242291894583,0.267378026378
0.243821438893,0.263830236754
0.245009219859,0.260951382532
0.246014692634,0.258711300912
0.246846979685,0.257049927418
0.247538333699,0.255556957048
0.248021940672,0.254514385114
0.248411982325,0.253477094812
0.24868600273,0.252700458823
0.248986629511,0.25227300847
0.249187719675,0.251792344052
0.249287720373,0.251359188787
0.24949230099,0.251100381037
0.249645104369,0.250894367713
0.249666715115,0.250755446527
0.249667130311,0.250597460929
0.249832981282,0.250447776013
0.249827189828,0.250267820232
0.249821009012,0.250281202135
0.249983450057,0.250246737669
0.250002313599,0.250151824763
0.249960189498,0.250169002754
0.249956992658,0.25009949352
0.249961233444,0.250051555255
0.250085389932,0.250019839142
0.25003883323,0.249937534864
0.250056862622,0.24982031426
0.25006324184,0.24981279985
0.250103474255,0.249996866892
0.250063814478,0.250056676046
0.250001871626,0.249989111604
0.250073426774,0.250016350663
0.250010077483,0.250074929811
nan,nan
0.25,0.25
0.249658982774,0.250119012086
0.24964671309,0.25029158257
0.24952715627,0.250453672048
0.249589647953,0.250521078582
0.249671626884,0.250607302075
0.249690725654,0.250587246752
0.249681925242,0.25055852333
0.249842945848,0.250473155095
0.249793618148,0.250492033293
0.24980406291,0.250439746541
0.249843613829,0.250175437704
0.249998013327,0.250186531077
0.250035558014,0.25013227986
0.249907619142,0.250080954336
0.249923565384,0.250038537754
0.24996647865,0.250018570955
0.250066407917,0.250052516402
0.249965440009,0.24999544974
0.250090299604,0.250086255446
0.249976193237,0.250096698439
0.249984469239,0.249999325868
0.250017279223,0.250013844928
0.250051270024,0.250006307177
0.250009705113,0.250028377338
0.25006803041,0.250002918976
0.250039552059,0.250056496645
0.25005156093,0.250109827754
0.250043282485,0.250000109445
0.249957213467,0.249906925622
0.250013861498,0.250028190956
0.249927463531,0.25002104933
0.24987291068,0.250119102869
0.250001283815,0.250176314771
0.250017104063,0.250070079736
0.250060563645,0.249936476402
0.250006560112,0.249866597322
0.250027101543,0.249849267417
0.25008442401,0.249952130201
0.250057045444,0.249966004419
0.250027870167,0.250016502769
nan,nan
0.21,0.11
0.279308645721,0.169268644777
0.28207247005,0.190370408064
0.275779966145,0.202795222002
0.270001243274,0.212255367009
0.265533331658,0.219879034902
0.262164007652,0.225907834506
0.259456496884,0.230821644605
0.257346496307,0.234746912063
0.255832926222,0.23782352679
0.254680495138,0.24035546257
0.253761840121,0.242196302261
0.252950570917,0.243875286139
0.252378335198,0.244972949297
0.251905294079,0.24595178457
0.251546004899,0.246810567619
0.251179103647,0.247477377024
0.250953949682,0.248025977909
0.25073754452,0.248389236295
0.250579924958,0.248644212583
0.250632651386,0.248892650044
0.250432682971,0.249224724901
0.250267447116,0.249393263702
0.250098372629,0.249551148273
0.250160295072,0.249654545793
0.250153846586,0.249699677452
0.250091495377,0.249785728356
0.25003000663,0.249862120892
0.250079423174,0.249877440512
0.250065665513,0.249981290533
0.250052744069,0.249901412621
0.250033336321,0.250056520396
0.250029243324,0.249931618037
0.250008108612,0.249939569289
0.250088721577,0.249942687706
0.249974614423,0.249860065407
0.250005777296,0.249850592746
0.250048573901,0.249978783335
0.250097030615,0.249962854519
0.25004370687,0.249922691014
0.250049934825,0.249909366813
nan,nan
0.19,0.33
0.219195368344,0.322766654824
0.226135124436,0.308992653106
0.23054675163,0.297220073267
0.234041848971,0.28767718604
0.237085478635,0.280202624861
0.239380698766,0.274147277234
0.241399704112,0.269436395151
0.243017683328,0.265451658868
0.244485005501,0.262324659745
0.245471029269,0.259844418818
0.246354316974,0.257811999477
0.247117705614,0.256344862171
0.247635136791,0.254963152613
0.248072504141,0.254139473959
0.248510403944,0.253254029195
0.248714832675,0.252546427616
0.249009075143,0.252109996594
0.249197821632,0.25173511776
0.24931170753,0.251331494897
0.249422393259,0.251057365441
0.249507199176,0.250985137064
0.249603297809,0.250819545283
0.24966482446,0.250576415114
0.249826010685,0.250542032943
0.249787528802,0.250492964399
0.249832847845,0.25021314899
0.249877404508,0.250193677505
0.2499368676,0.250186701295
0.249944722776,0.249935386556
0.249997828665,0.249904593096
0.250025361584,0.249920285164
0.250029502465,0.249883739607
0.250034797056,0.249967700346
0.250128500117,0.249955512848
0.250133792763,0.249971668327
0.250038355062,0.249964186265
0.249985868448,0.249987868646
0.250009386387,0.249912797777
0.250039339631,0.249822534014
0.250000088763,0.249938871357
nan,nan
0.27,0.21
0.266595126347,0.218404055652
0.263154671148,0.224706373889
0.260382071008,0.229721754643
0.25817391286,0.233708393508
0.25648642115,0.236926951678
0.255198981308,0.239379659858
0.254281592121,0.241364135842
0.253437688216,0.243081434802
0.252651484885,0.244405148706
0.252138047995,0.245645216483
0.251646838357,0.246535284659
0.251303916815,0.247421577218
0.251037399851,0.24795470766
0.250755068957,0.248399040465
0.250611719155,0.248770374439
0.250433021049,0.24904330902
0.250482679433,0.249344262772
0.250266726205,0.249379739771
0.250168654313,0.249516405212
0.250113606839,0.249551304458
0.250084989689,0.249581548914
0.250253709249,0.249561047175
0.250271433403,0.249509097464
0.250222904137,0.24965467821
0.250168101016,0.249595760566
0.250221663992,0.249671067139
0.250140469784,0.249731385739
0.250241469594,0.249726791467
0.250187876141,0.249749095651
0.250124158457,0.249741375062
0.250075610784,0.249776564828
0.250144284356,0.249867796514
0.250114354198,0.249929704901
0.250017220157,0.249933456474
0.250011399113,0.24992106003
0.249984151273,0.249948092673
0.250021791003,0.249888456332
0.250043427868,0.2498420669
0.250148083109,0.249858921134
0.250201132742,0.249791674334
nan,nan
0.17,0.15
0.253342775596,0.203694701986
0.263369752531,0.21868689175
0.261781018645,0.225812069269
0.259465466805,0.230869165073
0.257340596263,0.234705194326
0.255800732709,0.237792847395
0.254620705967,0.240373290865
0.253664081507,0.242346757731
0.252933481599,0.243916972442
0.252292493423,0.245029173316
0.251899828245,0.246030538582
0.251435765427,0.246775337986
0.251151842756,0.247439761515
0.250981836093,0.248017905415
0.250728630064,0.248452992442
0.250587167662,0.248738457716
0.250429737187,0.249089662332
0.250309618673,0.249325852166
0.25018393869,0.249627341749
0.250196546243,0.249729639685
0.250183848168,0.249615540307
0.250203584742,0.249684940684
0.250167896868,0.249677207002
0.250252460504,0.249731811844
0.250208072903,0.249703076494
0.250151326502,0.249787656922
0.250140164671,0.249817930706
0.250071930773,0.2498234347
0.250026974565,0.249850639417
0.250026754596,0.24988536726
0.250052347694,0.249956727262
0.250049117598,0.249932714744
0.249982657712,0.249873641105
0.250015157155,0.249923084739
0.250057989886,0.249896798744
0.250091306749,0.249846390485
0.250106172498,0.249825680015
0.250071746319,0.249935496656
0.250041222095,0.2499963662
0.249999575562,0.250037596486
nan,nan
0.15,0.13
0.251682755233,0.194822311723
0.26572883893,0.213309449264
0.264109501066,0.221607410861
0.261212933977,0.227486897258
0.258723074348,0.232050941336
0.256866192363,0.235771135069
0.255392551483,0.238808208405
0.254267752583,0.2410887466
0.253399312469,0.24289363275
0.252652347726,0.244309331936
0.252128264021,0.245405559321
0.251747578973,0.246283065227
0.251476380647,0.24698883394
0.251147170405,0.247562370151
0.250874276858,0.248044778643
0.250674586238,0.248543717584
0.250553617953,0.248763014263
0.250423113214,0.249002350738
0.250376378554,0.249241719298
0.250310824779,0.249342380034
0.250302348849,0.249470168707
0.250245096843,0.24945528685
0.250148107935,0.249595127366
0.250169861872,0.249625794046
0.250121788463,0.249692527551
0.249999978791,0.249803844901
0.250074092575,0.249855990795
0.250033348755,0.249793385564
0.250057336044,0.249692981174
0.250041616952,0.249915039264
0.250026617624,0.249986933155
0.250017402495,0.249927115922
0.25010032114,0.249948135362
0.25003466566,0.2499584716
0.250096471921,0.249868296217
0.250064130575,0.249788331205
0.250130557222,0.249824022915
0.250141889748,0.249732484008
0.250069433667,0.249826388245
0.249978774705,0.249840287096
nan,nan
0.27,0.37
0.226749145116,0.326000128854
0.227768113715,0.308591047566
0.231662496899,0.296233927027
0.235043163009,0.286598324303
0.237798369879,0.27879654836
0.240247594788,0.272921634752
0.241984631089,0.268169274062
0.24366482329,0.26436782225
0.244898792073,0.261402922161
0.24590128244,0.259167396754
0.246600959572,0.257318793373
0.247371606545,0.255786279888
0.247872560166,0.254535921467
0.248257042161,0.253631833502
0.248728568324,0.252812507243
0.24885581362,0.252239011131
0.249170505847,0.25183353962
0.249344356288,0.251487014464
0.249525966433,0.251203090954
0.249513978168,0.251008923929
0.249646146896,0.25085303661
0.249657453705,0.250761350434
0.249702723339,0.25067583317
0.249765125519,0.250631616827
0.249867583891,0.250494176966
0.249801113633,0.250380131653
0.249894246971,0.250278011698
0.249830914571,0.250197050798
0.249996783551,0.25011786373
0.249962401465,0.250011154274
0.249966776782,0.250051373609
0.250018608939,0.249884078845
0.249981233174,0.249908475467
0.249975300522,0.24994202698
0.249988975155,0.249862206171
0.250043792057,0.24992212269
0.25005078077,0.249975726281
0.250053811054,0.250071983741
0.249963290612,0.250049516565
0.249955138292,0.250134355839
nan,nan
0.17,0.27
0.227185255717,0.285806833295
0.236498235663,0.280498925704
0.239765841605,0.274322985519
0.241679220483,0.26913446954
0.24333049486,0.265175841694
0.244625848821,0.262090995636
0.245644216037,0.259623542582
0.246558937829,0.257592280559
0.247256470914,0.255994705287
0.247691762575,0.254803767878
0.248203540477,0.253745455614
0.248600485078,0.25290426214
0.248952614074,0.252373608529
0.249033684301,0.251987066082
0.249146083327,0.251690280219
0.249411886987,0.251352687503
0.249570012169,0.251077154646
0.249800922787,0.250736939407
0.249768273745,0.250570044297
0.24978074428,0.250402037563
0.249747880537,0.250424310228
0.249815165721,0.25051159592
0.249798287989,0.250509714886
0.249857787953,0.250411382656
0.249850220295,0.250164866737
0.249961509942,0.250074322868
0.24997435355,0.249955988376
0.249952833128,0.249925528472
0.249972335279,0.250065222324
0.24992665851,0.25017818384
0.249994287975,0.250187773438
0.249935417936,0.250058966943
0.250038411123,0.250048366431
0.250052517223,0.250046109305
0.249986439753,0.250057934791
0.249918821779,0.250038968947
0.249897858302,0.25003884616
0.250042234891,0.249917106693
0.249958657238,0.249907132129
0.250036611315,0.250001893397
nan,nan
0.19,0.27
0.232290772918,0.279937275392
0.239336980378,0.274843730075
0.241804663177,0.269584161064
0.243589087699,0.265298154316
0.245016547885,0.261952632702
0.245951025526,0.25925051003
0.246826229629,0.257152483571
0.247529900705,0.255659805045
0.248112850241,0.254444776454
0.24842916559,0.25351272684
0.248687221595,0.252855818137
0.24889281749,0.252184680034
0.249152907515,0.251828228169
0.249303397035,0.251486291292
0.249465451591,0.251182270187
0.249633578905,0.250908153491
0.249620955771,0.250621511106
0.24974151978,0.250448385551
0.249969663281,0.25029071978
0.249873698873,0.25011396999
0.249974948536,0.250100432915
0.249932425089,0.250115806927
0.249927386411,0.25023409491
0.249831311592,0.250285132364
0.249891152398,0.250208320509
0.249935532576,0.25008615149
0.249936200391,0.249975172815
0.249889114211,0.250057158504
0.249916068032,0.250086626451
0.250015376829,0.250028988566
0.250124256987,0.249831806336
0.250119778951,0.249785152864
0.250139447006,0.249860519077
0.250053528307,0.249811697978
0.250184122641,0.249864174856
0.250099312649,0.250006683896
0.249995238355,0.24993184694
0.249972357876,0.249958767659
0.249954669299,0.250024285921
0.24994474836,0.250078740999
nan,nan
0.15,0.31
0.215215099744,0.319778270437
0.226667811792,0.307618719243
0.231467104959,0.29580312897
0.234967638235,0.286353027066
0.2377377458,0.278859194713
0.240010689571,0.272974362546
0.241930196565,0.268385954795
0.243404695143,0.264683977363
0.244721457895,0.261824469191
0.245871141905,0.259341706052
0.246655274621,0.257357967164
0.247316426853,0.255725380877
0.247897262775,0.254654764997
0.248318548075,0.253751311424
0.248675215894,0.252922333747
0.24903470105,0.252221420196
0.249227683159,0.2517168311
0.249304959759,0.251380174828
0.249435289881,0.251027844977
0.24966795701,0.250805123011
0.249650423196,0.250578613003
0.24973894016,0.250476633383
0.249817491633,0.250326519186
0.249911969758,0.250233471116
0.249974377035,0.250091186727
0.249943185884,0.250084875997
0.249966128646,0.250171896343
0.249967017922,0.250028131005
0.250013746875,0.249976198413
0.250037848632,0.249776934804
0.25009226754,0.249781776002
0.250017053363,0.24985615594
0.250047865037,0.249825844646
0.250095876526,0.249920917473
0.250017594167,0.249884226305
0.250095488495,0.249817624151
0.250062326589,0.249883487579
0.249940145271,0.249908401986
0.250080204115,0.24986240961
0.250066260491,0.249808840564
nan,nan
0.11,0.23
0.21775305989,0.273953786634
0.236148861227,0.275661452225
0.240060948427,0.271356798273
0.242127338457,0.267254579269
0.243654140664,0.263886419392
0.244860299445,0.261230222295
0.24582177,0.258844383691
0.246734942421,0.257073252774
0.247383875688,0.25563281194
0.248002748281,0.254461683173
0.248348559569,0.25356522217
0.248701210771,0.252690179266
0.249034481229,0.252207497086
0.249207303476,0.251727148335
0.249453086024,0.251377667371
0.249550417085,0.250989939994
0.249607033953,0.250800009313
0.249725081184,0.250638433507
0.24971095318,0.25052392453
0.249628910887,0.250489311286
0.249689504292,0.250504706025
0.249891358297,0.250238686912
0.249961693516,0.25018391863
0.249991326929,0.249978495784
0.25002644803,0.250117057991
0.25006935349,0.25003695699
0.250011010081,0.250062221798
0.250026765067,0.250117713687
0.249904437831,0.250181534264
0.249953723277,0.250187345517
0.249963505541,0.250218266581
0.24999311998,0.250260778088
0.249972439503,0.250130338058
0.249990826303,0.250153048092
0.249930128587,0.250108299498
0.250027313302,0.250162121986
0.249889823495,0.250106043774
0.249795667752,0.250267550572
0.249914460322,0.250279191562
0.249840677337,0.250216611052
nan,nan
0.37,0.27
0.272390178924,0.22932925246
0.261397392093,0.230096176227
0.258319438964,0.233719476547
0.256509677082,0.236820203781
0.255222122099,0.239394590622
0.254136812504,0.241510987873
0.253310472275,0.243189278085
0.252680665936,0.244381439447
0.252157851097,0.245535156293
0.251719225117,0.246446424358
0.251403506999,0.247158368201
0.251074044318,0.247880073323
0.250866784767,0.248261053004
0.250747290445,0.24840219793
0.25053835226,0.248870687027
0.250406796428,0.249128444981
0.250293621037,0.249299178768
0.250181386064,0.249495716776
0.250035536676,0.249677830107
0.250137899562,0.249694551658
0.250119686924,0.249698998909
0.250111288342,0.249706836403
0.250090062757,0.249802794427
0.249949943519,0.249891518972
0.249976092067,0.249833047264
0.250054622897,0.24994743716
0.250017504719,0.249771201605
0.250050965968,0.249878026185
0.250096156246,0.249778893202
0.250042291545,0.249806470863
0.25013412732,0.249896208731
0.250114819878,0.249842613564
0.250007758097,0.249899903199
0.250065219577,0.249950361512
0.249983985322,0.250014974779
0.250013414369,0.250005102313
0.250094375899,0.250069960822
0.250068563405,0.249860254883
0.250028854653,0.249913604575
0.249958870697,0.2498606248
nan,nan
0.17,0.31
0.218833244721,0.314422063304
0.228075389308,0.303174256706
0.232366188759,0.292359839032
0.23566936686,0.283743486864
0.238395724296,0.276853894467
0.240578024526,0.271437866075
0.242474432878,0.267080445886
0.243976285711,0.263560082315
0.245199979455,0.260885375576
0.245972056385,0.258752460272
0.246688610297,0.257056578358
0.247377411073,0.255671368804
0.247893126629,0.254549422871
0.248364983163,0.253640555064
0.248686561817,0.252975820413
0.248943181333,0.252390904661
0.249175248325,0.251839784446
0.249256627471,0.251631797627
0.249358644962,0.251285344176
0.249571506569,0.250981825405
0.249574338481,0.25078222616
0.249698526119,0.250578248061
0.249745669415,0.250507765317
0.249853602577,0.250353169713
0.249849430341,0.250107441476
0.249988453359,0.25020227505
0.249932146001,0.250246290227
0.24992513823,0.250262777191
0.249930375048,0.250151617892
0.250002887198,0.250041998583
0.249990826483,0.250035817502
0.249989630922,0.250004190525
0.250073281394,0.249783978736
0.250017270313,0.249950736451
0.250030043396,0.249928488875
0.249941029116,0.249908667781
0.249985930375,0.249897681641
0.249958779916,0.249927315328
0.250024948467,0.250049610112
0.249996018143,0.249961928656
nan,nan
0.41,0.31
0.266828629234,0.244113048753
0.254560864697,0.241859716195
0.252406196686,0.243832788936
0.251556931201,0.245608896346
0.25099122374,0.246931233345
0.25065517028,0.247940060289
0.250461604198,0.248663727203
0.250381943136,0.249114875238
0.250248812856,0.249356017867
0.250184873193,0.249637291749
0.249999381597,0.249665691926
0.249989827833,0.249639439661
0.250114903625,0.249816098972
0.250172586127,0.249761912615
0.250075413008,0.249690822162
0.25007597482,0.249815731197
0.250019643912,0.249906181585
0.250019217854,0.250104175223
0.249939326231,0.250208257127
0.24988352965,0.250215214676
0.249924874093,0.250243320983
0.249847451911,0.250097792006
0.249938241076,0.250211966043
0.249945751241,0.250186815823
0.249887268501,0.25033594829
0.249878932405,0.250336525415
0.24978314259,0.250374949472
0.250018413695,0.250199127968
0.24988962077,0.250096724593
0.249986875022,0.250061010272
0.249970871969,0.25009777288
0.250026298603,0.249998027032
0.250066656848,0.249862712587
0.250111477046,0.249856986144
0.250122724448,0.249953379885
0.250084161188,0.24994622263
0.250007207642,0.249918006154
0.25010096182,0.249895762113
0.250014116546,0.24995198471
0.24996061126,0.250045378706
nan,nan
0.37,0.27
0.27362261051,0.228862504394
0.262720785008,0.229161134917
0.259588263039,0.232450481863
0.257694784612,0.235528443054
0.256128445059,0.238209714878
0.254905337369,0.240411422396
0.253892092637,0.242168901557
0.253129014338,0.243756719283
0.252481540814,0.244783016226
0.252069435277,0.245695483558
0.25170965503,0.24661065368
0.251404627534,0.247227619891
0.251016606538,0.247837034981
0.250947965766,0.248090244612
0.250833209818,0.248290119644
0.250641899422,0.248677738321
0.250485676513,0.249046187573
0.250325702702,0.249264481575
0.250239615638,0.249375795799
0.250277784053,0.249403194303
0.250219990366,0.249462975433
0.250195036969,0.249615118406
0.250191885868,0.249708065149
0.249997572486,0.249775851679
0.250060056079,0.249808352888
0.249962988585,0.250001606526
0.249996177287,0.250142086832
0.249965767232,0.250095384786
0.249960846445,0.250127109587
0.24998370942,0.250032631479
0.249975629054,0.250070209246
0.249997791277,0.249943976681
0.249980614435,0.249970859622
0.249978294616,0.249959848577
0.249975909282,0.250000738559
0.249914229476,0.250135063539
0.2498882615,0.249984627118
0.250071667379,0.249921817818
0.249971437595,0.249881605306
0.250057148776,0.24996915738
nan,nan
0.27,0.21
0.264844487901,0.218967840744
0.261209256197,0.225885627902
0.258596845022,0.231294659054
0.256582706203,0.235423355516
0.255131335501,0.238754014215
0.254046376843,0.241278388727
0.253075667766,0.24317164238
0.252317222294,0.244727236849
0.251784430119,0.245910143512
0.251466983639,0.246781386537
0.251140886239,0.247433246902
0.250781800872,0.248039516133
0.250629727407,0.248469574428
0.250432341854,0.248864623658
0.25041937116,0.249230047678
0.250261787698,0.249378408682
0.250266992907,0.249503414196
0.25016053425,0.249580252123
0.250154916132,0.249652471602
0.250089612101,0.249710217516
0.250157582313,0.249776038381
0.250046622434,0.249735395637
0.250073371412,0.249866362624
0.250024815503,0.24997973633
0.249993215058,0.249979433372
0.250043552746,0.250006585066
0.249964829321,0.250117424648
0.2498870145,0.250052788172
0.24993973253,0.250008244354
0.249946969666,0.249952860634
0.250026364287,0.250035479068
0.249990795565,0.249932860849
0.250015478178,0.250028602475
0.249972164436,0.250039453975
0.250050738323,0.250083731006
0.24998166132,0.250046021645
0.249986395363,0.249943881167
0.250013098404,0.249953242341
0.250090467649,0.249915510673
0.250091477986,0.249910903246
nan,nan
0.33,0.27
0.261655845731,0.241373207278
0.25406586001,0.241384538465
0.252418394334,0.243494882386
0.251577386668,0.245332842374
0.251162817903,0.246756107359
0.250830785424,0.247715261875
0.250642103912,0.248307845617
0.250451595893,0.248756565527
0.250348686054,0.249051904393
0.250254360718,0.249223327301
0.250180110877,0.249496264213
0.250089805937,0.249630799398
0.25003802012,0.249740616876
0.250056904734,0.249795134514
0.250170517802,0.249842042737
0.25003445796,0.249835562014
0.250057085208,0.249937318616
0.25004115977,0.249725344826
0.250145158748,0.249769512686
0.250153817281,0.249763013694
0.250060427025,0.249674318128
0.25010246888,0.249898426432
0.249959105645,0.249916330347
0.250016765404,0.249917258351
0.250030795773,0.249848869445
0.250017553933,0.249790032861
0.250156841984,0.249812225451
0.250140104676,0.249759006571
0.250143044543,0.249752512531
0.250070058869,0.249753383438
0.250072644202,0.249786540087
0.25009071143,0.249929280553
0.250062507672,0.250021567582
0.250013651615,0.249973463513
0.250049950927,0.24996244857
0.250095507134,0.249962787035
0.250029481605,0.249872272098
0.249927585632,0.249970899167
0.250011791183,0.249971622357
0.250034064177,0.249992976292
nan,nan
0.23,0.13
0.279173931646,0.177497787692
0.278876949968,0.195597625846
0.272977002156,0.207096160387
0.267749705476,0.215800988609
0.263802031276,0.222682591595
0.260931465089,0.228266228241
0.258570478802,0.232699656249
0.256730115238,0.236147169424
0.255385219825,0.23895771562
0.254166881639,0.241234244082
0.25340175862,0.242942835731
0.252627410847,0.244430118288
0.252100245188,0.245650145022
0.251605328785,0.246526910494
0.251315412658,0.2472751778
0.251084438635,0.247853278141
0.250778291293,0.248261308756
0.250703698267,0.248680353161
0.250503566672,0.248809886736
0.250450547201,0.249083524384
0.250363045384,0.249275703279
0.250299766562,0.249510283146
0.250210834122,0.249506492376
0.25019588905,0.249633677927
0.250220295182,0.249585930213
0.250156208805,0.24967566488
0.250120690173,0.249655599112
0.249989421345,0.249829954367
0.250066519891,0.249889878356
0.249963839841,0.250021438502
0.25005137875,0.250019388776
0.250000252747,0.250036199598
0.250012075242,0.25001182348
0.249968702394,0.249931556669
0.249899694177,0.249933504558
0.250055832578,0.250043181349
0.250027506526,0.250127489769
0.249980851919,0.25003581111
0.249974595255,0.25014610634
0.249945526738,0.250004286047
nan,nan
0.25,0.29
0.238796204711,0.277515318325
0.239617269962,0.272167672399
0.241345658991,0.26817443479
0.242815535285,0.264940019997
0.24419746089,0.262175591981
0.245160263858,0.259942988719
0.246051996206,0.258140167572
0.246753554092,0.256697716149
0.247458779942,0.255543501038
0.247908696643,0.254397338694
0.248280121942,0.253498397031
0.248727792182,0.252902507842
0.248980104566,0.25229901765
0.249085770062,0.251816749897
0.249246895168,0.251462303506
0.249463812533,0.251196074307
0.249525489735,0.250811398574
0.24968254429,0.250785851092
0.249720097638,0.250626932041
0.249783964549,0.250512685019
0.249916563503,0.250409960548
0.249842194407,0.250244512429
0.249936829603,0.250226498001
0.249956923073,0.250148140713
0.250028021089,0.250195481163
0.250037467739,0.250072950612
0.249911856147,0.250064806492
0.250041473655,0.250085127359
0.249938446277,0.249945246213
0.250044838998,0.250012425725
0.249946427662,0.250088183698
0.250028247816,0.250043008206
0.249927563596,0.24989058574
0.249995415589,0.249944726031
0.250118656196,0.249841600084
0.250083806652,0.249914088105
0.250089086867,0.249928829227
0.250140455257,0.249770458691
0.250138938694,0.249744489765
0.250128784015,0.249758767512
nan,nan
0.13,0.27
0.216482339281,0.297268174481
0.230902366357,0.292041130549
0.235299323159,0.283991148394
0.238125054033,0.277156998904
0.240451044964,0.271669928455
0.242311209665,0.267211743376
0.243856856417,0.263624968184
0.245062875022,0.260865369856
0.24603525686,0.258578557776
0.246846788093,0.256793836331
0.247448325776,0.255466958805
0.247873674794,0.254389929534
0.248331796322,0.253535134942
0.248619876551,0.25291445754
0.248965667367,0.25223534755
0.2492792991,0.251768866406
0.249311343423,0.251506780969
0.249411953861,0.251190893261
0.249601364712,0.251074559635
0.249588081005,0.250911189855
0.249687226813,0.250750001838
0.249718043539,0.250530639433
0.249882838402,0.250320487933
0.249864860545,0.250242765942
0.250008604748,0.250108443512
0.24987370605,0.250187828442
0.249867548792,0.250083961618
0.249907748448,0.250127990259
0.249848196445,0.250055756244
0.249886546416,0.250179257207
0.249895612441,0.250125742154
0.249989596366,0.250119535308
0.249932299871,0.249952978628
0.249954467757,0.250050596033
0.250032821045,0.250006549977
0.24999439941,0.250111955411
0.24991729108,0.25016264259
0.249787737772,0.25026535701
0.249785118405,0.25027829626
0.249825420587,0.250227689537
nan,nan
0.41,0.23
0.296042121599,0.194336716411
0.278270690722,0.201833303802
0.270888582501,0.211114330642
0.266004227396,0.219027473539
0.262467641293,0.225184188056
0.25976958994,0.230253357328
0.257648129829,0.23421690084
0.256031742314,0.237528840688
0.254825319872,0.240060545015
0.253814823296,0.241992002789
0.253148676221,0.243683952807
0.252387777906,0.244935546493
0.251811935477,0.246037103781
0.251531481325,0.246832091839
0.251207092367,0.247452865966
0.251014104525,0.247997465076
0.250769652493,0.248417225192
0.250581947408,0.248777505425
0.250479234824,0.249044375648
0.250370052146,0.249356308096
0.25029418719,0.249376442293
0.250215486427,0.249519726424
0.250246533825,0.249602800531
0.250163595723,0.249698289865
0.250051446168,0.2496977507
0.250166644689,0.249834068315
0.250104316354,0.249787088236
0.250024944622,0.24991791312
0.250138796155,0.249903838907
0.250126492259,0.249966019753
0.250096163653,0.249849924073
0.250071807164,0.249818959694
0.250085373306,0.249879454829
0.249982931762,0.249923740335
0.250074949593,0.249950252448
0.250022664042,0.249993946503
0.250096104269,0.249960697649
0.250090145809,0.249891925043
0.250025907223,0.249823032062
0.250108565527,0.249818956756
nan,nan
0.11,0.07
0.251476875007,0.161935362578
0.276825168339,0.192197709837
0.274239162001,0.205226253146
0.269237522337,0.214164057569
0.265028849078,0.221244552937
0.261756547999,0.226996239843
0.259407761504,0.231469332936
0.257565364557,0.235007532369
0.255886770463,0.237942078317
0.254713284152,0.240431044209
0.253748782444,0.24235980485
0.252938872968,0.243751679434
0.252364153083,0.244945531725
0.251875446882,0.246043090899
0.251452643314,0.246865980603
0.251114922639,0.24757423278
0.250776417073,0.24811156709
0.250735622345,0.248523884468
0.2504677872,0.248862972371
0.250505064201,0.249032103438
0.250305644559,0.2492499734
0.250304711383,0.249367395273
0.250311835716,0.249457725629
0.250133445164,0.249649531526
0.250106168204,0.24970433132
0.250073820995,0.249753185183
0.250045704785,0.24974520117
0.250011381439,0.249885916989
0.250086497365,0.249949636829
0.250030055252,0.249957536513
0.249966398205,0.250007168686
0.249907616443,0.250137507812
0.249936508058,0.249990237274
0.249948789545,0.249879444122
0.250055090987,0.249851532943
0.250073526869,0.249849617285
0.250026542753,0.249801412761
0.250033487215,0.249985655911
0.249978748608,0.250055316887
0.249924679791,0.250131066331
nan,nan
0.37,0.21
0.293934260502,0.192365119071
0.278939149352,0.200987721908
0.271876496818,0.210219666153
0.266890721567,0.218006476618
0.263225976834,0.224413433871
0.260407342556,0.229321459841
0.258244335683,0.2336514067
0.256483304347,0.236915469472
0.255197064498,0.239400274834
0.25404221067,0.24146233051
0.253376194302,0.243110851109
0.252683092123,0.244427772034
0.25218368578,0.245507454216
0.251744517852,0.246434482934
0.251316029891,0.247197837371
0.251160230374,0.247775098366
0.250900860554,0.248187583125
0.25063766675,0.248550817216
0.250545840475,0.248800807241
0.250420721636,0.249017972366
0.250408831269,0.249144234363
0.250357851418,0.249392371942
0.25025268385,0.249393283668
0.250224516348,0.249578402226
0.250196341332,0.249659547103
0.250199294291,0.249813985053
0.250096068677,0.249836907401
0.250118939804,0.249852664203
0.250096523167,0.249862110977
0.250111742229,0.249992148608
0.250080614642,0.249928639976
0.250106211916,0.250039531068
0.25000505674,0.25007614161
0.250114226625,0.24999594088
0.249990206557,0.249923845348
0.250062697756,0.249871312988
0.25004989493,0.250008072895
0.250059497977,0.250008654755
0.250013765101,0.249914263034
0.249977270835,0.249999673696
nan,nan
0.11,0.21
0.22167248115,0.259501463807
0.240690468259,0.264421209876
0.243976115131,0.262307701569
0.245291162106,0.260151459567
0.246117964274,0.258183437899
0.24697948119,0.256597610122
0.247657743087,0.255248144357
0.247933119468,0.254261672799
0.248436311847,0.253425317192
0.248737593253,0.252696592524
0.248944288104,0.252113346956
0.249181259766,0.251665557842
0.249366987417,0.251374990046
0.249442913161,0.251098295042
0.249515117058,0.250913432681
0.249659993949,0.250738606703
0.249677590841,0.250690999491
0.249773164543,0.250510111966
0.249832069055,0.250354756835
0.249803462631,0.250271317283
0.249836609608,0.250195643958
0.249948133245,0.25021633535
0.249967710843,0.250121375502
0.250027278308,0.250047773618
0.250026930886,0.250061288127
0.250055041476,0.249857095512
0.249986564,0.249941116452
0.250018663669,0.250051230706
0.250040583339,0.249872301558
0.250063521491,0.249891949912
0.250094373442,0.249817763526
0.250054827856,0.249869756918
0.250115080529,0.249759607993
0.250065591394,0.249890233796
0.250147512402,0.249818466393
0.250056027557,0.249817977121
0.250069164705,0.249811617629
0.250051579582,0.249794938335
0.250003584595,0.249810005899
0.250052391274,0.249986216162
nan,nan
0.41,0.37
0.249662421174,0.283156227232
0.24066923435,0.272851015403
0.241446488169,0.268183895336
0.242867347071,0.264916039144
0.244156123909,0.262261342466
0.245306718384,0.260030061675
0.246115462432,0.258169261857
0.246823647834,0.25667424832
0.247433894742,0.255340081084
0.247887399048,0.254433444123
0.248300471081,0.253631400015
0.248662118385,0.253031476049
0.248778976243,0.252495422101
0.249073177552,0.251975533162
0.249235769881,0.251514700435
0.249461386878,0.25108697022
0.249572882151,0.250854809483
0.249676160915,0.250612062971
0.24970879992,0.250521322066
0.249787346942,0.250486400966
0.249784668838,0.250459593228
0.249788910078,0.250302548699
0.249827823645,0.250255859057
0.24978475343,0.250317572819
0.249778758088,0.250444661967
0.249873108162,0.25032144971
0.24984916794,0.250320632306
0.249826614626,0.250303245949
0.249771094421,0.250257455467
0.249978154103,0.250054915544
0.249967127902,0.250032561775
0.24990360741,0.250059806935
0.249963274598,0.250060312082
0.250043712129,0.250041141792
0.249923870881,0.249934391459
0.249997304403,0.249970659113
0.250040030125,0.250020540392
0.250010802235,0.250082321705
0.250016637904,0.250136935811
0.249913153571,0.250194419222
nan,nan
0.19,0.17
0.256512820746,0.211779746249
0.263323288478,0.222565361616
0.261661823462,0.227925207486
0.259413504755,0.231955697339
0.257653889159,0.235349890921
0.256142736688,0.238167749696
0.254874747212,0.240345620254
0.253868467574,0.242177418738
0.253090323204,0.243665026069
0.252492816457,0.244961382733
0.2519220192,0.245907431237
0.251652922152,0.246651083778
0.251294997008,0.247321696242
0.251004919119,0.247855906852
0.250827401999,0.248291551776
0.250632995394,0.248526037574
0.250544865317,0.248716258186
0.250449329507,0.249077321017
0.250349337745,0.24922274283
0.250336300476,0.249357254805
0.250215134833,0.249507951938
0.250173617335,0.249645450162
0.250181031575,0.249629911444
0.25004959922,0.249695742064
0.250052196299,0.249770234293
0.250113288397,0.249755017955
0.250072794564,0.249846385692
0.250037464213,0.249873266747
0.249949235143,0.250071766369
0.249909769762,0.250082630552
0.249970832905,0.24990397752
0.250019664605,0.24995218018
0.250036213455,0.249870231514
0.249961885318,0.249951846489
0.249988624973,0.249885257113
0.250053029273,0.249902362286
0.249986680879,0.250020704852
0.249947117934,0.250002212736
0.250042946324,0.25004112747
0.250094000326,0.249993031896
nan,nan
0.17,0.23
0.236297646744,0.257491774788
0.246036633061,0.25839107276
0.247657198736,0.256310513924
0.248448605565,0.2545087309
0.24898514712,0.253216191919
0.249148958104,0.252303082997
0.249390894503,0.251640563011
0.249589512051,0.251217298931
0.249608560802,0.250820768937
0.249818530658,0.250531153827
0.249727327247,0.250534193565
0.249869407056,0.250401871124
0.24987062193,0.250247212929
0.249839006868,0.250208422702
0.249936160539,0.250255608781
0.249928788682,0.250167486657
0.249992117964,0.250113191832
0.249915370484,0.250115145542
0.249918449177,0.25021330765
0.24988673161,0.250125311223
0.249910399963,0.250026786952
0.249881637296,0.250060695504
0.249885965334,0.250065194407
0.24992794164,0.250036788881
0.250050612969,0.250014120827
0.249914847344,0.250056028928
0.250015814714,0.250000905252
0.249964719781,0.249970713383
0.249890595745,0.250045965767
0.24998645621,0.250039059661
0.249930893032,0.25002363289
0.250042452679,0.249914719555
0.25016734319,0.24994856093
0.250183104824,0.249817937576
0.250040551483,0.249932416648
0.250081845609,0.250012294297
0.250067684166,0.249956879883
0.249999404363,0.25010782693
0.249920483794,0.250145374169
0.249987368737,0.250068410907
nan,nan
0.13,0.29
0.215355132419,0.310705312059
0.229591519335,0.300867528083
0.234131365882,0.29009730512
0.23732047706,0.281379548795
0.239742791055,0.274495162035
0.241828814699,0.269421709004
0.243482925155,0.265173906282
0.244845734646,0.261899392803
0.245848792905,0.259333788433
0.246627210417,0.257463866675
0.247320149515,0.255926289933
0.247968994399,0.254677017388
0.248277484404,0.253816944621
0.248566278067,0.253062417295
0.248843070491,0.252441402352
0.249122353101,0.252040541893
0.249330482254,0.25144053386
0.249487705184,0.251148877013
0.249547749355,0.250926959871
0.249622208238,0.250783099493
0.249701876296,0.250553735071
0.249874340726,0.250433838263
0.249878555899,0.250309024663
0.249854171744,0.250287590891
0.249843361052,0.250205191635
0.249816490197,0.250217828702
0.249806106207,0.250208308079
0.249905190344,0.250145771291
0.249924382488,0.250122516142
0.249863455657,0.250091974973
0.249868205945,0.250054490904
0.249854194638,0.25003131823
0.249914668571,0.25007904206
0.249974910584,0.250092402796
0.249884611017,0.250124992575
0.249926767401,0.250172664212
0.249829609969,0.250183799764
0.2499649574,0.25011159667
0.249979593813,0.250153612385
0.249835704493,0.250199986121
nan,nan


==> figures/tikz/tikz_data/ca_cb_nn_violations.csv <==
x,y


==> figures/tikz/tikz_data/ca_cb_rmpc.csv <==
x,y
0.07,0.07
0.232990568774,0.168426105321
0.268633827899,0.200968737272
0.268905785167,0.212824107537
0.265406009175,0.220308300978
0.262101153595,0.226189897325
0.259578022798,0.231058805131
0.257584124576,0.234877133878
0.255988061298,0.237919426131
0.254777918474,0.240314520704
0.253675151302,0.242326323314
0.252957868511,0.243946036756
0.252339333156,0.245212000008
0.251869801276,0.246091005974
0.251400539263,0.246763504557
0.251219833087,0.247474716388
0.250947003012,0.248002911961
0.250784696597,0.248447060597
0.25058509934,0.248599716401
0.250458558698,0.248895814108
0.250359343075,0.24916299155
0.25031810843,0.249188924612
0.25027333507,0.249331506017
0.250260961127,0.249540946919
0.250178064749,0.249613296931
0.250096435618,0.249649921637
0.250128028847,0.249840467546
0.249989327201,0.249848949943
0.250096962246,0.249909875482
0.249931124316,0.249878792455
0.249988797023,0.249984224547
0.24990926264,0.250127969511
0.250043752346,0.250005543268
0.25001510384,0.250006408937
0.250076400262,0.249899088382
0.250104470842,0.249835726396
0.25013026809,0.24992140172
0.250005150435,0.249934080759
0.250058911021,0.249928813451
0.250033971152,0.250007441179
0.249991371998,0.249874549899
nan,nan
0.43,0.41
0.243194022592,0.30335672264
0.235332016574,0.288224559802
0.237061078066,0.280257959236
0.239468193926,0.274150621571
0.241449784983,0.269308335841
0.243204133437,0.265344685107
0.24449423738,0.262272205364
0.245577735048,0.259722231546
0.246523460507,0.257777827459
0.24720405713,0.256230378865
0.247759027314,0.255106523633
0.248033728203,0.254067968058
0.248461942296,0.25335537391
0.248704964194,0.252668449669
0.249008637411,0.25225433595
0.249063702256,0.251859405778
0.249312534968,0.251554717391
0.249486069724,0.251265453852
0.249583616707,0.250894901519
0.24961270351,0.250749362582
0.249676914624,0.250558021203
0.249836446565,0.250419435891
0.249922320739,0.250182132498
0.249987973601,0.250127562904
0.249919611844,0.250141917577
0.249998637129,0.250111601076
0.249954844999,0.250249580108
0.249977193837,0.250161208514
0.2499733099,0.25012902492
0.24991654685,0.249965337616
0.250087730365,0.249923412279
0.249953323691,0.250071595105
0.250002416629,0.250031927244
0.249997346625,0.250075834821
0.250038904117,0.249964164903
0.250113600865,0.24994021332
0.249977931268,0.249925139921
0.250066294258,0.249939418909
0.250068481878,0.249816555897
0.25008744513,0.249820084723
nan,nan
0.13,0.07
0.259771207795,0.158503181067
0.280033317602,0.188312214857
0.276106483663,0.201954360802
0.270526440602,0.211527583602
0.266144158747,0.219076807139
0.262577974681,0.225328911595
0.259885044281,0.230188188291
0.257844575562,0.234171406834
0.256119691729,0.237374063012
0.25481860289,0.240081460053
0.253785552784,0.242210808873
0.252986516355,0.243671596389
0.252390198495,0.244916396737
0.251857713889,0.246030685217
0.251520877791,0.246916980304
0.251120805209,0.247539179477
0.251025102602,0.247990968381
0.250769401797,0.248387184051
0.250590130438,0.248791637116
0.250454373044,0.249060072202
0.250360986944,0.249188032551
0.25024450567,0.249287924822
0.250295299254,0.249431547573
0.250289490003,0.249548984071
0.250047263344,0.249827314271
0.250001825759,0.249768964658
0.250090017988,0.249886301029
0.250050610083,0.249857025875
0.25008632192,0.24999061366
0.249915457098,0.249967925711
0.249980873421,0.250039642002
0.250026743856,0.250053822801
0.249987032597,0.249988197184
0.250034028398,0.250056117432
0.250094620743,0.250082519852
0.249904845236,0.249928037341
0.249993249202,0.249965645026
0.249992895305,0.250089493356
0.249948411661,0.250090307475
0.249959409775,0.250018058334
nan,nan
0.33,0.43
0.224296260004,0.348731037606
0.222931386162,0.325208828703
0.227214897368,0.309069336425
0.231232583297,0.296651066362
0.23472982851,0.287007019357
0.237577808086,0.279357811891
0.23997050635,0.27320499078
0.241972050213,0.268403725545
0.243518887325,0.264669314656
0.244713179894,0.261554027716
0.245686025073,0.259187423511
0.24664712216,0.257315256694
0.247259847564,0.255842023807
0.247814967428,0.254590707365
0.24833038386,0.253598891497
0.248635380201,0.252860085246
0.248897610538,0.252276365412
0.249125894568,0.251815395276
0.249264537647,0.251601290124
0.249456865568,0.251401573389
0.249530912913,0.251135176273
0.249660752069,0.250756858667
0.249767085947,0.250545930661
0.249806772659,0.250403946868
0.249851386183,0.250359341364
0.24978670082,0.250325254422
0.249890660439,0.250306663113
0.249895756656,0.250193049867
0.249954321977,0.25019646863
0.250045979019,0.250105105896
0.249952350668,0.250140632207
0.249917764575,0.250082319711
0.250010121897,0.250019492199
0.249924708251,0.25015607677
0.250019578786,0.25018212518
0.25001538296,0.250094668284
0.249940790694,0.250065617278
0.25004862629,0.250031633777
0.250008204107,0.249902335971
0.250022695849,0.249928257024
nan,nan
0.19,0.25
0.237219103167,0.265899891516
0.244406362072,0.263801116742
0.246268056972,0.260219950813
0.24726052065,0.257531776464
0.247988621252,0.255640112094
0.248514131181,0.254150843408
0.248805856885,0.253065697317
0.249088770933,0.252307161623
0.249250838536,0.251921146328
0.249357897912,0.251507701461
0.249483565866,0.251069678745
0.249612720239,0.250759582123
0.249703247268,0.250608197079
0.249801748106,0.250544111667
0.249817764552,0.250349446569
0.249928065331,0.250381456962
0.249837909373,0.250345459479
0.249766471295,0.250243155816
0.249852666984,0.250341727518
0.249912408473,0.250263680365
0.249843844402,0.250205704364
0.250001392204,0.250118414347
0.250013650572,0.250105441511
0.250057207859,0.25001575568
0.249951531034,0.250096031293
0.249844151679,0.250136925462
0.249961584651,0.250194860203
0.249944175039,0.250129348416
0.249902558002,0.250012117478
0.250001929823,0.250047461713
0.249911873241,0.250039039635
0.250007947237,0.250140747308
0.24988393318,0.250156487285
0.249886411516,0.250244596724
0.249991854034,0.250218414303
0.250029333466,0.250111044565
0.24998791963,0.250159695661
0.250080892222,0.249991486844
0.250047979747,0.249992565104
0.250090063707,0.250006833253
nan,nan
0.11,0.19
0.224981305855,0.245391275525
0.244608872153,0.25402118942
0.247268378491,0.254277425004
0.248031151879,0.253868728963
0.248203152602,0.253321722041
0.248545782857,0.252919822998
0.248689377565,0.252436737951
0.248996834596,0.251984792111
0.249097361364,0.251669973544
0.24932158805,0.251440544713
0.249395139171,0.251245893876
0.249412232255,0.25107833813
0.249522030034,0.251056801259
0.249695480524,0.250895641099
0.249689393468,0.250756308054
0.249660704193,0.250638757731
0.249757892174,0.250508166433
0.249833256974,0.25039815065
0.249783537314,0.250367029981
0.249859751081,0.250433642573
0.249858421649,0.250241313339
0.249831309955,0.250215686674
0.249871304339,0.250244208485
0.24991284744,0.250144215026
0.249972961053,0.250105726186
0.249961526783,0.250042879413
0.250043471048,0.249919941181
0.250056256581,0.249945354007
0.250049663606,0.250094048896
0.250146040774,0.250017747557
0.250091360968,0.250030360579
0.250065345823,0.250014340313
0.250047225523,0.249945122077
0.250073358265,0.250024683019
0.250031630044,0.249832726919
0.250006581171,0.24995064357
0.249988220153,0.249873364378
0.250068549206,0.249862783501
0.2501078354,0.249851227366
0.250021844425,0.249905188114
nan,nan
0.43,0.25
0.292543122393,0.201372045455
0.274011466058,0.207447576653
0.267377456949,0.215964638101
0.263219572134,0.223252056107
0.260111700764,0.228896277316
0.257950156843,0.233311448042
0.256077043194,0.236849091854
0.25495294938,0.23956363826
0.254018223967,0.24161234895
0.253098821535,0.243398687965
0.252377414044,0.244658364792
0.251919598897,0.245849754202
0.251479571687,0.246775834272
0.251268410865,0.247395312443
0.250964622701,0.24785510181
0.250800336819,0.248270618237
0.250615122033,0.248615449538
0.250482624377,0.248767737161
0.250505401309,0.248942442413
0.250343297928,0.249293882149
0.250158408649,0.249398005598
0.250244992476,0.249542104985
0.250148193293,0.249623352937
0.250218103028,0.249770167859
0.249980458898,0.249882085746
0.249987905625,0.250017164983
0.249973195574,0.250063772351
0.250056945114,0.250190722392
0.249915110814,0.25026214871
0.249946056554,0.250238563533
0.249909004201,0.250159911242
0.24992208483,0.250159224097
0.249903607245,0.250190880287
0.249976070233,0.250207676659
0.24992995775,0.25012196464
0.250035179849,0.250126604216
0.250027044548,0.250191127231
0.249939241139,0.250168387487
0.25001102362,0.25010433889
0.249905586105,0.250220375115
nan,nan
0.17,0.19
0.242962072887,0.230925675472
0.252663411049,0.239431219793
0.2530997151,0.242423758747
0.25260620287,0.244237157195
0.251979934609,0.245483203979
0.251628533785,0.246448169995
0.251232253448,0.247203683447
0.251074049542,0.247662655729
0.250888908279,0.248177924903
0.250774824936,0.248506230278
0.250658556013,0.2487674518
0.250530256081,0.248900506639
0.250303382204,0.249166236738
0.250310700013,0.249348434497
0.250190780023,0.249461874958
0.250180226784,0.249618092655
0.250183582126,0.249609891015
0.250190124521,0.249638382197
0.250115164574,0.249745328849
0.250093343061,0.249788155566
0.250149979079,0.249682805377
0.250203826739,0.249677519704
0.250110219039,0.249696809786
0.250003159157,0.249763219906
0.250008376352,0.249864291668
0.250062438674,0.24996333526
0.249932305582,0.250034822421
0.250055223264,0.249992798443
0.250076075656,0.249877577808
0.249967117374,0.249896427589
0.250081563132,0.249887467225
0.250101215341,0.249925337337
0.24996020981,0.249857401683
0.249933395554,0.249999355298
0.25005349043,0.250047577754
0.250053028877,0.250007778491
0.250087653241,0.2499665006
0.249963661537,0.250027791885
0.249910528568,0.2501007518
0.249974180482,0.250085985407
nan,nan
0.41,0.23
0.295549663728,0.194528513304
0.277479257011,0.202271094568
0.270323850618,0.211588736249
0.265608322034,0.219475227469
0.262106952515,0.225777071525
0.259441818916,0.230856814982
0.257478730684,0.234749641926
0.255753050717,0.23796549907
0.254584973974,0.240409138476
0.253782816415,0.242318101559
0.252873625984,0.24397340382
0.252240366131,0.245138247919
0.251764488444,0.246124289328
0.25144853376,0.24690725986
0.251094679108,0.247619395417
0.250900925059,0.248085555083
0.250703301182,0.24853025821
0.250519622526,0.248793325022
0.250515599023,0.248998087865
0.250335418203,0.249402730573
0.250199963573,0.249553627756
0.250257566084,0.249668362583
0.25014447548,0.249778896347
0.25013441572,0.249802592758
0.250150713666,0.249833037874
0.250144397427,0.249837761559
0.250149710855,0.249918669351
0.250030932371,0.249898655198
0.249984153649,0.250023195274
0.249934044039,0.249976077742
0.250138982893,0.249848246287
0.250008382407,0.249956616574
0.250159162105,0.249900813017
0.250019602192,0.249997872839
0.250006206102,0.250154384362
0.249886416531,0.250198115987
0.249898321859,0.250175541966
0.249951565552,0.250118785006
0.249974059613,0.250024511888
0.250055866879,0.249926022977
nan,nan
0.43,0.39
0.249128254775,0.289568943516
0.240128654623,0.276857616083
0.241254886063,0.270687399822
0.242800407069,0.266392770457
0.244322614413,0.262860797752
0.245515802188,0.260145006977
0.246388607035,0.258221261741
0.247049479408,0.256480104787
0.247739797872,0.255124440205
0.248057454289,0.254161366348
0.248456642139,0.25331723183
0.248842573122,0.252736859018
0.249028120012,0.252181953425
0.249257421997,0.251693580711
0.249433958738,0.251341933077
0.249463276846,0.25095188993
0.249546158366,0.250829065844
0.249730944306,0.250667039825
0.249761415832,0.25045759873
0.24986048006,0.250263247008
0.249931424169,0.250108806975
0.249928019489,0.250116505897
0.249997487342,0.250037408243
0.249998813041,0.24994742059
0.250074865748,0.249817365059
0.249986751666,0.249763168579
0.250170022899,0.249878219232
0.250002620339,0.249806581801
0.250078707969,0.249942624378
0.250020690406,0.249912170443
0.250044592488,0.249982985091
0.250026727148,0.249956744208
0.250081055941,0.249933755509
0.249948618286,0.249989495353
0.249969601866,0.24997182101
0.249967295297,0.250064554421
0.249932201355,0.249968787368
0.249981634096,0.24999429249
0.249987452518,0.250118111698
0.250025342379,0.250163923569
nan,nan
0.39,0.37
0.245610290217,0.289628121143
0.238074184346,0.278641406972
0.23932098878,0.273127462521
0.241088132468,0.268787970319
0.242750892104,0.265403170529
0.244012915026,0.262647742
0.245192525367,0.260240828885
0.246059470515,0.25818169754
0.24690763475,0.256548006654
0.247431488014,0.255280905699
0.247878066771,0.254274473193
0.248370050056,0.253585890298
0.248574387677,0.252935782988
0.248850486611,0.252372738211
0.249164375954,0.251771916798
0.249269933608,0.251453636026
0.249443943442,0.25130329263
0.249448742298,0.251028172347
0.249618152445,0.25084616617
0.249664319958,0.250616785914
0.249640367595,0.250577366022
0.249750729169,0.250483810056
0.249846456107,0.250434069319
0.249869252048,0.250379617936
0.24979701599,0.250346961633
0.2498873604,0.250260508447
0.249976157473,0.250326978649
0.249885487397,0.250205896082
0.249818289654,0.250194779983
0.249846660078,0.250112936658
0.250013657505,0.250167981736
0.250035970251,0.24995872971
0.250028661299,0.249999734498
0.250089396854,0.250077839474
0.250017331731,0.24998990256
0.250010544911,0.249916521551
0.250067605119,0.249933529605
0.250050029724,0.249935515752
0.250047643583,0.249818034414
0.250018231947,0.249826273774
nan,nan
0.21,0.15
0.26826189888,0.194077121466
0.271903078192,0.208227093009
0.268063642798,0.216593170279
0.264398050513,0.222795059552
0.26140298795,0.228014087767
0.259026707382,0.232276890079
0.25714608373,0.235595634379
0.255761330438,0.23850225229
0.254541419255,0.240677243712
0.253729180434,0.242500749334
0.252879399419,0.243943850368
0.25238978879,0.245079790361
0.251867419404,0.246059759237
0.251551280167,0.246860867233
0.251286161743,0.247446333453
0.250968530054,0.247894289205
0.250852214652,0.24827305067
0.250641799697,0.248540900344
0.250497460448,0.248820725188
0.250384260094,0.249121103319
0.250331359337,0.249301164555
0.250351078893,0.249507077545
0.250318978713,0.249507174628
0.250266956696,0.249598345594
0.250283715858,0.249603490123
0.250223131317,0.249598480689
0.250223207201,0.249604480641
0.250100500599,0.249712156012
0.25004919042,0.24981341347
0.250023658083,0.249867129327
0.250047336417,0.249832618208
0.249949864083,0.249986581069
0.250004562231,0.249912797243
0.250114666857,0.249884401166
0.250011103892,0.249933591849
0.2498804501,0.250037195887
0.249963359373,0.24999486527
0.249934659291,0.25010795093
0.249976553535,0.250134857239
0.249988530234,0.250101360401
nan,nan
0.13,0.31
0.21181211097,0.325373692393
0.225638197928,0.312389151833
0.230748541443,0.299265659428
0.234420683955,0.288813382125
0.237369700581,0.280517742181
0.239797755343,0.274071756803
0.241828206192,0.26898400404
0.243454262332,0.264875729422
0.244777212696,0.261870057546
0.245774747772,0.259447006309
0.246544492205,0.257525160752
0.247217691315,0.255963399394
0.247915046416,0.254707387829
0.248273904616,0.253726421962
0.248611950921,0.25301978677
0.248865634442,0.2523922289
0.249118111817,0.252055469307
0.249277122286,0.251590174557
0.2494147317,0.251302067361
0.249634825565,0.250936569471
0.249647861279,0.250696345922
0.249751649304,0.250584952422
0.249796869539,0.250513084045
0.249744301151,0.250604220125
0.249825083771,0.250388277793
0.249857855678,0.250318329168
0.249900207727,0.25023962018
0.249841008441,0.250270993684
0.249900250741,0.250176370443
0.249941345424,0.249897491993
0.249904637899,0.249998010331
0.249995057355,0.250109250737
0.250038328128,0.250071912792
0.250022443758,0.24999097133
0.25000356465,0.250069399684
0.249987373836,0.250150288135
0.249904656138,0.250142573573
0.249904576236,0.25018741327
0.249921119607,0.250170272826
0.249950866689,0.250092438797
nan,nan
0.19,0.19
0.248930811194,0.22592356378
0.25567123251,0.234523257122
0.255122792459,0.238370437593
0.254159713516,0.240945274253
0.253247574957,0.242840576688
0.252490130073,0.244379509888
0.251935529107,0.245518570112
0.251517447692,0.246478297179
0.251260683235,0.247210825593
0.251077954402,0.247710961223
0.250882541876,0.248287471165
0.250613840133,0.248566433495
0.250513427411,0.248896512074
0.250496959561,0.249115547302
0.250324294721,0.249265952324
0.250304247765,0.249444372214
0.250273946478,0.249601850775
0.250204452998,0.249698074057
0.250130733564,0.249765241804
0.250174339648,0.249868599945
0.250071533352,0.249783931114
0.25007989337,0.249805001456
0.250049410594,0.249819405265
0.250160003641,0.249920289561
0.249992985052,0.250006570264
0.249929043205,0.250058693768
0.250019969941,0.250049221382
0.2500419901,0.249987918445
0.250065212567,0.249840129267
0.250087782268,0.249808649211
0.250066482543,0.249807364342
0.250030887531,0.249760680718
0.250189465018,0.249982542845
0.250017205045,0.249821611833
0.250051164811,0.250024280931
0.249935027,0.250005144175
0.25001447266,0.24995958067
0.250020688746,0.249950409544
0.24989811167,0.249987954792
0.250078386197,0.249876027518
nan,nan
0.25,0.19
0.267185665359,0.210668700445
0.265685360128,0.219393466373
0.262499070784,0.225632498079
0.259888798248,0.230431986236
0.25786294172,0.234263653499
0.256297400937,0.237356510877
0.254992749579,0.239808551427
0.253847192315,0.241786644203
0.253210789564,0.243414469286
0.252429016439,0.244767218392
0.251993343304,0.245978356105
0.25151430401,0.246792004603
0.251210053782,0.247541919005
0.250928628226,0.247821300744
0.250852809639,0.248278895571
0.25057411543,0.248565778304
0.250542298053,0.24895264677
0.250342014587,0.249185539963
0.250272131752,0.249323143029
0.250304398574,0.249401897974
0.250251274318,0.249535330856
0.250221298244,0.249598070982
0.250189023622,0.249694103866
0.250075297984,0.249756987736
0.25000701364,0.249733081106
0.250094459217,0.249798753119
0.250125139726,0.249782358687
0.250056433775,0.249855179336
0.250125145307,0.249786486532
0.250107349032,0.249730162499
0.250168044888,0.249700098006
0.250061697379,0.249683003413
0.250044229483,0.249799852819
0.250037623312,0.249875266877
0.250110235825,0.249910288107
0.249917630233,0.249898090717
0.250004352758,0.250022083417
0.250000013475,0.249958153577
0.249878424759,0.250047338079
0.249997004263,0.250166841826
nan,nan
0.33,0.31
0.252232557458,0.266693351239
0.246729829629,0.260343608835
0.246923964521,0.257584512167
0.247576797651,0.255874659659
0.2480917671,0.25458602478
0.248481005873,0.253590324515
0.24875826505,0.252777254611
0.249043003262,0.252136543075
0.249282023149,0.251580418855
0.249425881244,0.25128410885
0.249585065585,0.250947833141
0.249626536418,0.250882516808
0.249610561861,0.250694739248
0.249779262582,0.250537694964
0.249785444511,0.250451342974
0.249887476205,0.25042288322
0.249907107305,0.250165323373
0.249898498951,0.25003357752
0.249950151868,0.250053554881
0.250019466084,0.250141040711
0.249941153685,0.250061146793
0.249979555295,0.250098773573
0.249905113947,0.250096496543
0.249860533097,0.250155173778
0.249817916267,0.250201329981
0.249913494422,0.2502077963
0.249910042979,0.25002465745
0.249979727571,0.250059192351
0.249958054519,0.250064975167
0.250011647371,0.250056527622
0.249959852298,0.249995911427
0.249891991629,0.250035049678
0.249887793912,0.25007658882
0.249943426788,0.250065782332
0.250081261967,0.250068359542
0.250003052955,0.249900090674
0.250006383547,0.249952871993
0.249985078008,0.249940983917
0.249931387614,0.250043784219
0.24987747668,0.249991605384
nan,nan
0.27,0.29
0.245446593653,0.270593135343
0.244541707689,0.264667141925
0.245701446459,0.26098943361
0.24665791262,0.258373950701
0.247449202648,0.256441235787
0.248018786701,0.25484253329
0.248498864898,0.253574774333
0.248916755805,0.252705655552
0.249106822889,0.252024637105
0.249378415117,0.251494092849
0.249468975846,0.25127312309
0.249628162666,0.250967078242
0.249651774132,0.250757441243
0.249869587818,0.25047862607
0.249785914941,0.250468867463
0.249768042998,0.250452357077
0.249793884978,0.250307567221
0.249917485344,0.250237106528
0.249863206291,0.250221722321
0.249910000105,0.250296084405
0.249839068069,0.250218935468
0.250005834756,0.250064466297
0.249920950198,0.250152538028
0.249901182924,0.25022841559
0.249882863702,0.25006810939
0.249975935746,0.250051684432
0.250033366932,0.250059554185
0.25004755068,0.249859951381
0.250023512135,0.249907475851
0.249950209823,0.24992191216
0.249998001044,0.249949919138
0.250002907969,0.250163378
0.249890167762,0.250201805239
0.249928144118,0.249989228321
0.250036179068,0.250089053005
0.250119417735,0.250067797682
0.250004030053,0.250044947589
0.249939639831,0.250120341903
0.250015072652,0.250187089749
0.249925660918,0.25017061883
nan,nan
0.25,0.19
0.266768731455,0.210531947765
0.265252577746,0.219608785577
0.262143833047,0.225915499986
0.259475117667,0.230787286432
0.257641986723,0.234678282401
0.255986361944,0.23779027321
0.254654964662,0.240258248854
0.253706624059,0.242252580826
0.252926355978,0.24383244225
0.252424944903,0.24499456946
0.25192755923,0.245949185416
0.251546204974,0.24680257183
0.251093778324,0.247380114369
0.250996657467,0.247969789411
0.250709249225,0.248337384838
0.250625666801,0.248658657997
0.250518649523,0.248919541317
0.250400616511,0.249056576827
0.25042344191,0.249159943314
0.25032687659,0.249337312367
0.250202880384,0.249479475393
0.250071202965,0.249663334791
0.250028189442,0.249837683961
0.250062711236,0.249956573414
0.250038931492,0.249871275313
0.250003716546,0.249831111037
0.250097054126,0.249751157603
0.250016249034,0.249760418311
0.250041087372,0.249902370484
0.249965133542,0.249882070021
0.250018550795,0.249944058991
0.249926047056,0.249989892712
0.250012923351,0.250010417446
0.250027832991,0.24998503941
0.25010268403,0.249934059408
0.249985761658,0.249928232717
0.250046839647,0.249912839483
0.25000865264,0.249880213196
0.250049390707,0.249823657254
0.250085535521,0.249831562467
nan,nan
0.13,0.23
0.226080809654,0.267804406827
0.241511038173,0.268170312385
0.244610446552,0.263996885535
0.246031333847,0.260549834967
0.246889202774,0.257929121925
0.247682632214,0.256031232814
0.248200714337,0.254623576804
0.248565779486,0.253536908453
0.248942426759,0.252687884857
0.249122899189,0.252056040984
0.249335698125,0.251525609129
0.249464233501,0.251212943324
0.249548515658,0.251043988595
0.249615657118,0.250885529681
0.249671485325,0.250690738353
0.249720843389,0.250715823887
0.24976700319,0.250592346541
0.249914696523,0.250302949671
0.249854504179,0.250380387153
0.249990243022,0.250259959118
0.249984071448,0.250112439231
0.249904008621,0.250062136376
0.249990831225,0.249955154919
0.250014185433,0.249981458174
0.24992380476,0.249901090187
0.249978265614,0.24999538837
0.24995761376,0.250032287346
0.249934585191,0.250153215575
0.249924128924,0.250133917064
0.250035096851,0.250101702688
0.249984098492,0.250042678293
0.250005186369,0.249874359715
0.250089306213,0.249809458777
0.249963188407,0.249971005022
0.24992461482,0.249957902071
0.249981528248,0.250015315106
0.250055025283,0.250024245318
0.249916126452,0.249983070468
0.250138024341,0.250036929556
0.250006110726,0.250037297621
nan,nan
0.39,0.37
0.247253123207,0.288736185339
0.239899292904,0.276842824556
0.241256697429,0.270866452268
0.242894976666,0.266573878452
0.244314845441,0.263078559002
0.245408001871,0.260342299187
0.246327054392,0.258163371063
0.247135523799,0.256313776553
0.247740926506,0.254980349282
0.248297422746,0.254004131295
0.248599240869,0.253071316588
0.24890574482,0.252471128388
0.249138418365,0.251883065889
0.249235693783,0.251452988218
0.249312248381,0.251184735997
0.249532944545,0.25096214567
0.24967088074,0.250826907675
0.249691241652,0.250634087569
0.249767508106,0.250576896236
0.249845339213,0.250404037575
0.249945637114,0.25020816471
0.249964964483,0.250044193653
0.250048161272,0.249871749107
0.250035034903,0.249842912933
0.250049082071,0.249963327736
0.249987059835,0.249953109012
0.249991663164,0.250159494946
0.249982875957,0.250027833004
0.249931088219,0.249970104818
0.249940571497,0.250141789958
0.250008148653,0.250218245015
0.250008833481,0.250098831849
0.249977201402,0.250109971141
0.249978996781,0.250054811885
0.249916577524,0.24992068237
0.250089305038,0.249913490074
0.250024994141,0.249786135871
0.249954407771,0.249937794332
0.250023269622,0.24988014627
0.250070327059,0.249847238712
nan,nan
0.37,0.19
0.300175211372,0.181198677877
0.283307713246,0.193018343627
0.274655528147,0.204481659222
0.268841764115,0.21376351277
0.264521510316,0.221224041498
0.261217546748,0.227137363033
0.258933929473,0.231773697607
0.257055597189,0.235498339631
0.255477616464,0.238474128489
0.254294363156,0.240966326791
0.253461547423,0.242741650646
0.252750796293,0.244165710706
0.252186552425,0.245317830585
0.251746768425,0.24623932727
0.251404489004,0.246959170743
0.251116990042,0.247709015617
0.250793747344,0.248162936063
0.250695311056,0.248529318661
0.250576090002,0.248786295905
0.250531081429,0.249089369546
0.250341393519,0.249123723684
0.250392366008,0.249304363063
0.250191450761,0.249559439701
0.25018839056,0.24970691958
0.250179448587,0.249768460682
0.250198630979,0.249728929554
0.25006254356,0.249816292079
0.250045829188,0.249703151121
0.250027383972,0.249779845526
0.250102144235,0.249896684307
0.250098500256,0.249914345967
0.250022713446,0.249883295545
0.250012562032,0.249861721316
0.250028546095,0.249925745591
0.250039683884,0.249975720488
0.250053303744,0.249957696381
0.249920935915,0.249898487302
0.250078844081,0.250010568811
0.250143925135,0.24988594113
0.249990795937,0.249894743736
nan,nan
0.23,0.15
0.273280414959,0.189940446728
0.273557407475,0.204698706921
0.268930253964,0.214109341282
0.264876927528,0.22129157338
0.261689172764,0.227124175599
0.259220740146,0.23161649374
0.257246865408,0.235221619073
0.255603045903,0.238381987485
0.254392555619,0.240678887989
0.253533627504,0.24247303362
0.252859373218,0.244091574489
0.252222521109,0.245214744226
0.251689366917,0.246285748741
0.2514219773,0.246907107629
0.251116276176,0.2474911535
0.250859204535,0.247961872988
0.250725246824,0.248250252183
0.250671953417,0.248732307954
0.250559068047,0.248937217885
0.250348261053,0.249083975171
0.250341936263,0.249144732462
0.250319403136,0.249304243235
0.250276623886,0.249461852857
0.250294812289,0.249452155475
0.250237738781,0.249514426893
0.25027930271,0.249644678627
0.250169137478,0.249656990928
0.250110740322,0.249775514176
0.250097512213,0.249754579855
0.250148888701,0.249770126802
0.250056376552,0.249813300829
0.250076993443,0.249850212407
0.250040892268,0.249903043532
0.250017417205,0.249948969925
0.250037683435,0.249969851092
0.250100362292,0.249937224586
0.250144230718,0.24997685349
0.250052177755,0.250010938739
0.250012999064,0.249983844302
0.250006195371,0.250160254876
nan,nan
0.43,0.33
0.264756868233,0.251104846723
0.252177301616,0.24702016433
0.250527742615,0.247743712355
0.250181921651,0.248524482743
0.250015848395,0.249177668875
0.250050288636,0.249542057104
0.249999740533,0.249695167158
0.249875023006,0.249730701752
0.24987185679,0.250057457004
0.249832110583,0.250118909146
0.249903761623,0.250195123172
0.249903201231,0.250224383221
0.249872540635,0.250272412162
0.249894380792,0.250157572601
0.249870792099,0.250121821029
0.250089378699,0.250132042839
0.249986189471,0.249948998291
0.250042623003,0.250022582768
0.250033025795,0.250003068243
0.249994965287,0.249910836708
0.249998011569,0.249907386489
0.250123192292,0.249894147327
0.250138282483,0.249830599795
0.250095205402,0.249724420687
0.250187384735,0.249658684694
0.250160157068,0.24973162023
0.250013148909,0.249748796738
0.249969209543,0.249804499613
0.250026014595,0.249823787835
0.250022373958,0.249922026449
0.250010988211,0.249835247027
0.250086105957,0.249870037786
0.250046241498,0.249895691035
0.250011209541,0.249851235574
0.250039887788,0.249881733417
0.249983196329,0.249922797265
0.249960887689,0.250060217086
0.250066953229,0.249948808301
0.25004425388,0.249920140859
0.249943103042,0.249907023049
nan,nan
0.11,0.19
0.225233927358,0.245304374021
0.244966648064,0.25379835432
0.247630849012,0.254045629702
0.248283631185,0.25335222499
0.248667566226,0.252753144473
0.248922219201,0.252169911571
0.249191190656,0.251831316131
0.249269972098,0.251523525776
0.249356991442,0.251338557346
0.249543227207,0.251068793142
0.249547282294,0.250932155547
0.249735537566,0.250751184397
0.249851607544,0.250551726052
0.249686881592,0.250451238566
0.24984405855,0.250404462461
0.249901545917,0.250253243838
0.24982714393,0.250261513903
0.249922018649,0.250226885596
0.249908295373,0.250149173194
0.250011247084,0.250134974781
0.25006311919,0.250060774795
0.250034615531,0.249961404
0.25001408678,0.249957852666
0.250011730917,0.24995857991
0.250137829073,0.249902614165
0.250044142158,0.249864084795
0.249951585561,0.249889021218
0.250024956132,0.249897215549
0.249964744472,0.249894166611
0.250051343548,0.250059564553
0.24997629798,0.250022091378
0.250031440789,0.250020183474
0.249993555968,0.250034112778
0.249961351463,0.249901445434
0.249983804381,0.249895985775
0.250084401722,0.249920392251
0.250122996449,0.249861596935
0.250052877946,0.249898393848
0.250004738096,0.250010979297
0.249891721152,0.250025783881
nan,nan
0.11,0.29
0.208664028322,0.317059023605
0.225385900851,0.308167198007
0.230544174163,0.296837216721
0.234208030489,0.287518166276
0.237028784466,0.2799572212
0.239456197932,0.274045940245
0.241487527776,0.26920073959
0.243162531693,0.265228378748
0.24441368606,0.262177000687
0.245597596929,0.259758528655
0.24643706969,0.257811136519
0.247194738076,0.256218620019
0.247775469003,0.255019431655
0.248091783896,0.254033666426
0.248468748164,0.253147850041
0.248883520656,0.252485482661
0.249128225215,0.252012172869
0.249205426579,0.251640237144
0.24945615111,0.251265655329
0.249544909558,0.25107218142
0.24962265138,0.250892087787
0.249689713621,0.250747686158
0.249627983049,0.250598725229
0.249697119998,0.250528475103
0.249815513714,0.250440791045
0.24995120191,0.250281841117
0.249974429344,0.250076004568
0.250003595949,0.250127143808
0.249888320875,0.25020255721
0.249982629398,0.250115905222
0.250054698575,0.250026495911
0.249950194788,0.250009287755
0.250043075933,0.2499943286
0.250098063016,0.249952399297
0.249985798979,0.249894370994
0.250088826852,0.249846567648
0.250124060734,0.249755663131
0.250020393801,0.24980162314
0.250096960047,0.249959378995
0.250077984738,0.249886384441
nan,nan
0.09,0.21
0.2168913561,0.263864920824
0.239445561893,0.26839057409
0.243394801522,0.265095611061
0.244912279326,0.261816526385
0.246074418186,0.259301330771
0.246815855075,0.257305678233
0.247548420019,0.255792676505
0.247965754964,0.254607470666
0.248519314736,0.253578720049
0.248796746079,0.252780968679
0.249030678046,0.252099749665
0.249254188557,0.251638718706
0.2494881272,0.251341498194
0.249512861586,0.251105738792
0.249634251851,0.250923939292
0.249724374164,0.250775697167
0.249738070481,0.250592798449
0.249648950207,0.250485230482
0.249728070951,0.250483778833
0.249809552034,0.250476255642
0.249859881307,0.250364969721
0.249868341877,0.250274522327
0.249975159926,0.250202802503
0.249958259997,0.250141898872
0.24997731544,0.250056418732
0.249958600977,0.250142981603
0.249961369212,0.250066369274
0.24995408278,0.250056459793
0.249926676535,0.249987638247
0.250026095928,0.249939918465
0.250027984801,0.249922284916
0.249995923961,0.249936593754
0.250007140735,0.249880516716
0.250000950253,0.249924154633
0.250036465169,0.250027943695
0.250042077947,0.250022187988
0.249949319548,0.250101658193
0.250056578101,0.250064564852
0.249971458269,0.250109110224
0.249912622244,0.250196221586
nan,nan
0.35,0.35
0.244458219643,0.28791344808
0.238874286849,0.277583846082
0.240216367113,0.271885737058
0.24191217185,0.267774918773
0.243389382014,0.264383837799
0.244644691006,0.261641466213
0.245545968187,0.25943042978
0.246380399326,0.257712846426
0.247147770546,0.256268559518
0.247639339746,0.255054885837
0.248162725259,0.253907155217
0.248538031149,0.253079290301
0.248856945139,0.252483376676
0.249066521742,0.252113966552
0.249251576016,0.2516296137
0.249421541938,0.25139635641
0.249527346383,0.251131536937
0.249653456499,0.250942133707
0.249692493345,0.250756271367
0.249727726804,0.25060055065
0.249754560437,0.250601761987
0.249826197478,0.250311544328
0.249897189085,0.250139086913
0.250005039484,0.250159366367
0.249994244374,0.250068738018
0.24994141307,0.249928715077
0.250029026634,0.249930754107
0.250044384442,0.25003727658
0.25002243488,0.249819365071
0.250058423498,0.249952792655
0.249997355553,0.250086638633
0.250045610158,0.249973137266
0.249937780165,0.24999861902
0.249888187055,0.250068332178
0.249934351444,0.250105179786
0.249971321843,0.250173080553
0.249908573118,0.250144854164
0.249896496027,0.250043510944
0.250019562816,0.250060786488
0.250017217171,0.249920933476
nan,nan
0.25,0.39
0.220096153271,0.346160328745
0.222962230657,0.324573441945
0.227555687671,0.308514845595
0.231591410418,0.296232745122
0.235029717938,0.286442107062
0.237904973026,0.278846260979
0.240219426426,0.272733433865
0.242156713388,0.267955533849
0.243695974941,0.264385836181
0.244870909007,0.261392970597
0.245945764511,0.259026740117
0.246768281735,0.257200151483
0.247280064912,0.255748290798
0.247937446352,0.254600906435
0.248385238928,0.253554661308
0.248728421734,0.252748987224
0.248983878845,0.252278510009
0.249110190966,0.251780412863
0.2493044525,0.251461282398
0.24941303656,0.251185838512
0.249536076893,0.251002422092
0.24970710005,0.250824297622
0.249668548398,0.250545228633
0.249692898706,0.25047492459
0.249733614103,0.250471415569
0.249831705697,0.250362143008
0.249928982216,0.250264477694
0.249826794477,0.250259189051
0.249913661859,0.250205344622
0.24988559002,0.250179273647
0.250044762732,0.250121806676
0.249921671333,0.250156721461
0.249872688993,0.250254774345
0.249838822717,0.250301566273
0.249865970573,0.250296846878
0.249919938861,0.250251882435
0.24984683025,0.250124269813
0.250050123542,0.250093674881
0.249887268691,0.250169771678
0.249935881596,0.250160846407
nan,nan
0.37,0.23
0.286110458179,0.204669378454
0.272394129794,0.210688937146
0.266764672881,0.218216467281
0.263154166702,0.224578116543
0.260274384265,0.229580144636
0.258147293758,0.233642019203
0.256380465661,0.236918327489
0.255141099302,0.239635549449
0.253992822137,0.241735789534
0.25314391447,0.243494515789
0.252523806286,0.244735621709
0.251994563169,0.245828394666
0.251637802424,0.246628478782
0.251383549779,0.247145923814
0.251058864063,0.247848259216
0.250786243702,0.248345446516
0.250538883676,0.24874842946
0.250417724405,0.249010197275
0.250298863492,0.24925546254
0.250325797979,0.249446955982
0.250266932967,0.249601852723
0.250130774848,0.249634221134
0.250123278548,0.249704283505
0.250135815065,0.249677259912
0.250185448314,0.249776929153
0.25014002171,0.249719278101
0.25007184709,0.249610385636
0.250099344282,0.249761285637
0.250130976106,0.249843888774
0.25013549533,0.249909644865
0.250125550799,0.249964313693
0.249998551122,0.250032613848
0.249969870663,0.250123799719
0.249912961809,0.250046748867
0.250039708612,0.249943391901
0.249948225552,0.250062016943
0.249981313011,0.250146739223
0.249998165212,0.250049461337
0.249979691721,0.25004679078
0.24989529626,0.250139748876
nan,nan
0.25,0.27
0.245147216612,0.263201059472
0.245708956614,0.260147655454
0.246457050372,0.257924338634
0.247139493811,0.256279234792
0.247712508786,0.25493111254
0.248215016763,0.254018144608
0.248521423963,0.253233658346
0.248924502001,0.252407015641
0.249089508354,0.251944533133
0.249293466423,0.2515329495
0.249472198688,0.251269400859
0.249558812623,0.251093027
0.249614350125,0.250822060808
0.249758874883,0.250693552707
0.249737338796,0.250517617823
0.24972292524,0.250439322445
0.249832156775,0.250264770602
0.249855892495,0.250238896458
0.249815358925,0.250181480805
0.249983608136,0.250114061384
0.249966279472,0.250027137405
0.249900659169,0.250039581694
0.249967302263,0.249895021801
0.250017101567,0.249950807358
0.249975387441,0.249935530044
0.249997852733,0.250002349541
0.249962420193,0.249984451463
0.25008279108,0.249978731812
0.250065613418,0.249963933846
0.249976102777,0.2500450909
0.249998995815,0.249964542162
0.250049136216,0.249954691377
0.249936699693,0.250148614921
0.250025350953,0.250094156644
0.25000346016,0.25004868045
0.250023635264,0.250029987004
0.250121780644,0.250011699194
0.250070679467,0.24998571967
0.250038158484,0.249969790807
0.249935079298,0.250032357454
nan,nan
0.43,0.43
0.239212861591,0.316425199035
0.232259091056,0.298146798534
0.234639999723,0.287584305725
0.237461959568,0.279850754554
0.239892146564,0.273713080266
0.24180832217,0.268876618213
0.243318921694,0.264930158062
0.244695317747,0.261958525749
0.245717544004,0.259448467971
0.246578287664,0.25737908893
0.247294602826,0.255926975646
0.247773284463,0.254776859192
0.248143106409,0.2539817977
0.248459639057,0.253174685762
0.2488443852,0.252611868441
0.249121385144,0.252035666149
0.249248060029,0.251447857591
0.249405273655,0.251169468382
0.24952035693,0.251021674809
0.249653831415,0.250774066779
0.249587683019,0.250706167893
0.249703604571,0.250586530084
0.249717109445,0.250580872224
0.249838844627,0.25038529354
0.249910969175,0.250246556067
0.250004886083,0.250068116136
0.249999120828,0.250021717822
0.249947781693,0.250146641976
0.249823377918,0.250203864272
0.2498863763,0.250106804765
0.249897327561,0.250196317732
0.249970584153,0.250138767159
0.249923590601,0.250210817569
0.249906115168,0.250324654773
0.249923687817,0.250172935939
0.249979356521,0.250162355593
0.249953943816,0.250055939888
0.249901723319,0.250049857536
0.250042590957,0.250013906723
0.250051467543,0.250047918336
nan,nan
0.13,0.09
0.25445277665,0.172050573403
0.27386538627,0.198079935579
0.271041666146,0.209878673201
0.266632406487,0.217925728404
0.263072890017,0.224287408754
0.260199290925,0.229424675816
0.258108867738,0.233633349217
0.256389007041,0.237033554101
0.254962781409,0.239748511995
0.253864041573,0.241721725213
0.253045419997,0.243381331626
0.25253936596,0.244694759772
0.251995311837,0.245716336552
0.25157830931,0.24664484868
0.251184503615,0.247192371721
0.251133874051,0.247734161625
0.250816337131,0.248255006997
0.250632750539,0.248517063353
0.250653801153,0.248775490682
0.250553703005,0.249063277114
0.25038451772,0.249224153976
0.25034270153,0.24930470418
0.250200392584,0.2495170023
0.250118881098,0.249554687569
0.250121828545,0.249652662598
0.25003432411,0.249835241082
0.250062550825,0.249923268038
0.25007414361,0.249943458382
0.249986832292,0.24996787564
0.249935778914,0.249885067459
0.249953184074,0.2500259751
0.24999114503,0.249913572935
0.249973359783,0.249867486633
0.250085357989,0.249948910559
0.250063018897,0.249870463072
0.250042430717,0.249944873004
0.25003809399,0.249875267818
0.250019331167,0.250017015084
0.250063986774,0.250028809623
0.249941781,0.250012225376
nan,nan
0.33,0.37
0.236746817387,0.307362107297
0.233469385518,0.292773714078
0.235982849531,0.283692972685
0.238642375194,0.27661332575
0.240699357007,0.271206910845
0.242526584462,0.266870056272
0.24403573074,0.263378875689
0.245170162973,0.260625797966
0.24607346892,0.258516190557
0.246899353119,0.256768728888
0.24743848234,0.255536572475
0.248027694908,0.254451433266
0.248330373926,0.253473424404
0.248736279277,0.252612872726
0.249018363678,0.252036779538
0.249229223121,0.251631347864
0.249391631687,0.251331746014
0.249526260363,0.251071299154
0.249646671923,0.250800122762
0.249743719505,0.250644879787
0.249751465869,0.250458093811
0.249816228007,0.250371717418
0.249821797047,0.250305799055
0.249862726684,0.250075115613
0.249972517909,0.249978751519
0.24991359977,0.250035919056
0.249885825697,0.250026431642
0.249973285346,0.249897316166
0.250037160708,0.249912171187
0.25003801532,0.249848305803
0.250051810063,0.249900071403
0.250042223566,0.249887094974
0.250051224913,0.249933566876
0.250018400807,0.249993315033
0.250045774425,0.249959979179
0.250034598,0.250035268589
0.250073670108,0.250152291262
0.250050516711,0.25012857005
0.249958681596,0.25014929988
0.249855498018,0.250100114372
nan,nan
0.17,0.25
0.229784250898,0.272371408168
0.239173569744,0.271015615837
0.241750212304,0.267431540743
0.243406883697,0.264045273514
0.244653394683,0.26141646169
0.245622968678,0.259113498313
0.24648199227,0.257410535453
0.247088781095,0.256023155573
0.247744130609,0.254922371875
0.24812596815,0.253966888199
0.248523591878,0.253060725277
0.248869168226,0.252531333064
0.249092969657,0.251874860432
0.249289623365,0.251514479023
0.249455919271,0.251277172744
0.2495338783,0.250889763299
0.249674438166,0.250610187978
0.249786075489,0.250446047097
0.249768438939,0.250334941658
0.249961266575,0.250114709215
0.250015852121,0.250041063512
0.250072720413,0.249951873845
0.249973539269,0.249853175652
0.250105008764,0.249926504654
0.25002324195,0.250047185143
0.249958776132,0.250140966681
0.249962908228,0.250014183459
0.250003888463,0.249979034144
0.249944583055,0.250180216176
0.249920859195,0.250137342632
0.249970662098,0.250204074816
0.249789047442,0.250144856745
0.249875949355,0.250315306837
0.249882996061,0.250230264529
0.249938033253,0.250181683185
0.250056859931,0.25020552192
0.249900639273,0.250196136561
0.249862055451,0.250126421169
0.249873842798,0.250161533509
0.249955053729,0.250115100522
nan,nan
0.11,0.13
0.238704350211,0.202870633364
0.260835340724,0.221527093292
0.261243696014,0.227896779576
0.259267375236,0.232288398065
0.257504341707,0.235637008021
0.255895888536,0.238402651259
0.254699841648,0.240489181647
0.253799757106,0.242227393471
0.25309672268,0.243759352706
0.252486884518,0.244888669016
0.251955313211,0.245954976892
0.251586620073,0.246759036069
0.251313450055,0.247479961791
0.25105780543,0.247896465464
0.250839276119,0.248244499994
0.250709290113,0.248536221652
0.250497862475,0.248761040048
0.250472413365,0.249031130968
0.250221036809,0.249317064281
0.250257916166,0.24947936043
0.250137736497,0.249602197824
0.250206967614,0.249602845265
0.250101654018,0.249765475379
0.250050554189,0.249714406797
0.250026235622,0.249906636087
0.250023051838,0.249946505379
0.249969671499,0.249938752687
0.250097732565,0.249856998736
0.250115509066,0.249974643186
0.250031410941,0.249892528493
0.250100472409,0.249898998603
0.250003589262,0.249946067434
0.25010246681,0.250011866714
0.249934493168,0.249931959156
0.25000907053,0.249941413406
0.250063742681,0.25010723077
0.250039640126,0.250041361744
0.250011129515,0.250061825565
0.250070462248,0.250026513148
0.249984393987,0.250026714154
nan,nan
0.25,0.33
0.230844091408,0.304657013614
0.232517402672,0.29283497687
0.235423472234,0.284202306389
0.238161318557,0.277409729367
0.240406281433,0.271892586912
0.242269563852,0.267458708978
0.243720796415,0.264002682331
0.244931120954,0.261232316082
0.245940152055,0.258927617004
0.246640195401,0.257157297131
0.24727464648,0.255689083792
0.247797915442,0.254749752852
0.248196376925,0.253794956317
0.248594798429,0.253142294891
0.248929075952,0.252508616149
0.249072417686,0.251887302863
0.249278446994,0.251529062622
0.249429331918,0.25126379217
0.249477527612,0.250975013246
0.24962341011,0.250846144867
0.249749599423,0.25057214266
0.249829868374,0.250315854351
0.249928097608,0.250175292292
0.250066597839,0.250061382977
0.250012410731,0.250005076847
0.249959522335,0.250064084071
0.250031676147,0.249953984039
0.250069732505,0.2498942552
0.24996463308,0.250002368311
0.250005698053,0.250074091584
0.249887148913,0.250163570303
0.25004698396,0.25009219966
0.250007323222,0.250105757347
0.249990328787,0.250145140086
0.249990115149,0.250087034634
0.249948575894,0.250170205875
0.250024555379,0.250072660032
0.249983147581,0.250217850819
0.250022034124,0.250128042537
0.250006025563,0.250069324589
nan,nan
0.29,0.27
0.253552299617,0.252248628884
0.249889257273,0.250580463882
0.249623611472,0.250484478958
0.2496301353,0.250521538476
0.249560254665,0.250527880396
0.249627324738,0.250538344574
0.249679542903,0.250491060207
0.249819768902,0.250464873498
0.249805222815,0.250293455686
0.249878081552,0.250330960176
0.249789242103,0.250412710076
0.24971999936,0.250433900643
0.249765391958,0.250414097611
0.249833251002,0.250148223303
0.249892105353,0.250080443695
0.24995537508,0.25008882103
0.25000948406,0.250004043838
0.249901941778,0.250179964441
0.2499324294,0.250143718686
0.250018796102,0.250067675323
0.249995482781,0.249903818463
0.250021103119,0.250005397187
0.250044192269,0.249935537202
0.250107906313,0.249912391796
0.250112956068,0.249945498298
0.250129862161,0.249920566397
0.249978740447,0.249906733322
0.250130635501,0.249864915214
0.249973953044,0.249838679984
0.24999825851,0.249959120427
0.250062436606,0.2499637183
0.250062832501,0.249934233205
0.249919893922,0.249862791797
0.250041796097,0.249821269705
0.25007408552,0.249903420375
0.250202987112,0.249852951285
0.250034041733,0.249877849063
0.24999005987,0.249990325237
0.249972452145,0.249920999735
0.249934002585,0.249934536784
nan,nan
0.31,0.27
0.259483547811,0.245951425375
0.254130743759,0.244215217652
0.25307918183,0.244811530787
0.252467635978,0.245595477357
0.252056830368,0.246183802119
0.25174609057,0.246803428674
0.251457636885,0.247383088546
0.251152789848,0.247869970978
0.250946812158,0.248252966055
0.250712742267,0.248603621273
0.250631556564,0.248845532162
0.250536569271,0.248961704603
0.250431590659,0.248980495516
0.250476927177,0.249047735981
0.250441957919,0.249286748216
0.250175111717,0.24940498462
0.250200980646,0.249585911181
0.250221643439,0.249560771185
0.250171286065,0.249676366947
0.250187454382,0.24961046261
0.250085970063,0.249752495695
0.250111680342,0.249984573686
0.250020794346,0.250092869635
0.250065309279,0.249894523005
0.249981957967,0.249847899447
0.24998883467,0.249994222451
0.249932463627,0.250064420407
0.250007620658,0.250051041152
0.250104208764,0.249955888177
0.250036240633,0.249923058013
0.249973503548,0.249944950708
0.250098591132,0.249956774931
0.250082105195,0.249865740053
0.250009562574,0.249995180882
0.249991924227,0.249993354245
0.250064157324,0.250019130942
0.249966504949,0.249920206688
0.250024783772,0.249863560826
0.250037239883,0.249908062758
0.249945859097,0.250095430918
nan,nan
0.37,0.17
0.31038167998,0.168892520022
0.292323134008,0.182494036427
0.281859275941,0.195230008754
0.274448891728,0.205760744004
0.269002801366,0.214423674932
0.264969691196,0.221480401879
0.261579797754,0.227099159297
0.259197345294,0.231725902381
0.257329674142,0.235324733991
0.255741450644,0.238135429217
0.254638449511,0.240464108189
0.253694513715,0.242490775019
0.252857642284,0.243995582282
0.252206241074,0.24514211384
0.251783516627,0.246105537929
0.251522147541,0.246896820712
0.251208279451,0.247484098126
0.251040460489,0.247959880641
0.250738525445,0.248367232731
0.250520188218,0.248751098553
0.250544734916,0.248931540678
0.250391924788,0.249237696504
0.25031843654,0.249281608426
0.250199629915,0.249571938759
0.250169596088,0.249602932653
0.25018777635,0.249591704801
0.250025282172,0.249611892981
0.250110615004,0.249602645459
0.250225606463,0.249582940752
0.250154191588,0.249628873178
0.25022921147,0.249668690543
0.250126788534,0.249708340704
0.25005122724,0.249790432221
0.250078133547,0.249935783764
0.25000018326,0.250021445593
0.250082240263,0.250129805039
0.249907065057,0.249999433101
0.249924866349,0.250010732051
0.250010544676,0.250022891015
0.249975929967,0.249841245824
nan,nan
0.25,0.21
0.261506614492,0.223292801576
0.260613191905,0.228957400068
0.258737047575,0.233105244699
0.256895726174,0.236296100404
0.255396274132,0.238883290026
0.254398369658,0.240938410898
0.253461152213,0.242740657601
0.252785096079,0.244187374352
0.252194417606,0.245369881217
0.251751692734,0.246423735222
0.251370188809,0.247194893475
0.251096526755,0.247676342719
0.250912508741,0.248194241987
0.250706004472,0.24861494433
0.250511267713,0.248925837598
0.250438085915,0.249058755814
0.250432833503,0.249070426026
0.250383379086,0.249133944051
0.250288990349,0.249261005456
0.250282218568,0.249446344241
0.250190836796,0.249542211865
0.250200388353,0.249576007958
0.250197190192,0.249677197305
0.250097080817,0.249868753767
0.25010183945,0.249949413454
0.250036813403,0.25000035446
0.249984788074,0.250092104129
0.249861911056,0.250173342734
0.249968935453,0.250238361657
0.249950827281,0.250119903066
0.249959828826,0.250221391019
0.250001790348,0.250224063065
0.24997891019,0.250149399516
0.249972577815,0.250170149703
0.250031224837,0.25001044571
0.249910230138,0.250041589067
0.249969824922,0.250001584814
0.2499545677,0.249997592828
0.249971171473,0.250011346857
0.250050960373,0.249986675624
nan,nan
0.13,0.23
0.224974297095,0.268247471188
0.240287587364,0.269054757477
0.243388287883,0.265266863947
0.244758267987,0.262028936345
0.245982067891,0.259377464886
0.24688496857,0.257381173789
0.247471791015,0.255718542693
0.247988165199,0.254542777312
0.24843844956,0.253464367046
0.248839371757,0.252639117109
0.249050370991,0.252023483671
0.249269324136,0.251522113601
0.249542257135,0.251187383522
0.249653403577,0.25095545102
0.249639634832,0.250720952893
0.249673205346,0.250564672481
0.249656526546,0.250492943639
0.249774540949,0.250462479497
0.249935258969,0.250315742641
0.249886768976,0.250186921288
0.249925496002,0.250140336602
0.250020992211,0.25010369857
0.250043205322,0.25000955075
0.25002987179,0.250038498763
0.250013927139,0.250002434662
0.250083932187,0.250011384678
0.25001191946,0.250031298117
0.250084381271,0.249985663783
0.249890283803,0.250029279923
0.249818663241,0.250040353278
0.249977358184,0.249921114062
0.250035792436,0.250060492266
0.250042879096,0.250052341884
0.24995873053,0.249996640531
0.249925328602,0.250088340029
0.249893074095,0.250087909642
0.250051299926,0.250078127451
0.249989063084,0.250055425523
0.249962308571,0.250063675073
0.249921205283,0.250045014438
nan,nan
0.23,0.35
0.222949279474,0.324785146749
0.226692282465,0.309115654281
0.230749700848,0.29712441162
0.234212225529,0.287580270793
0.236980721786,0.280078439248
0.2394290992,0.273981460682
0.24146399814,0.269066413483
0.243135378019,0.265233960767
0.244576571307,0.262164114109
0.24560674057,0.259664106543
0.246401589998,0.257595689757
0.24714591255,0.256185006495
0.247681453924,0.254846718635
0.248216386083,0.253914649444
0.248605818783,0.253095442314
0.248873161167,0.252410723573
0.249124760791,0.2519269526
0.249303642028,0.251580750767
0.249326854226,0.251388100999
0.249465598249,0.251023785569
0.24960773709,0.250880293853
0.24971649427,0.250707636975
0.249805696117,0.25068768777
0.249824880721,0.250522502597
0.249807674832,0.250520365368
0.249897369372,0.250376494765
0.249877772412,0.250232742613
0.249942723528,0.250171225478
0.249858029191,0.250210698249
0.249812129834,0.250165323121
0.249907887754,0.25014733139
0.249882057646,0.250178593736
0.249929209784,0.250060543328
0.249978773261,0.250102432585
0.249924693513,0.250093814414
0.250047622704,0.250116493192
0.249991615546,0.250061675734
0.250034601535,0.24990289728
0.249976257788,0.2499827813
0.249905454218,0.249976608547
nan,nan
0.21,0.33
0.223006818236,0.316825896446
0.228292720668,0.303597101614
0.232130224345,0.29281452476
0.235491678921,0.284136387539
0.238134564119,0.277123143041
0.240403170623,0.271682434544
0.242253600133,0.267419408328
0.243762856296,0.264002159143
0.24496020441,0.261140583598
0.245844064655,0.259010807341
0.246591422871,0.257220304307
0.24734545866,0.255902249076
0.247842170524,0.254833406838
0.248280410661,0.25375339229
0.2485837119,0.252872369214
0.248918340106,0.252249332426
0.249100458343,0.251791851155
0.249335256467,0.251502525635
0.249459695873,0.251207092802
0.249557067148,0.250838141305
0.249706054563,0.250664880688
0.249676515756,0.250511382363
0.249773891823,0.250482751478
0.249735137918,0.250558856812
0.249750397467,0.250456683303
0.249839600292,0.250308487084
0.249973822763,0.250266423152
0.249885210651,0.250209302881
0.249964166115,0.250181788013
0.249935652475,0.250263956527
0.249995554529,0.250054523657
0.250062878111,0.250014813519
0.250078277802,0.249905579782
0.250016257237,0.24992064242
0.250103158984,0.250065754115
0.250087447072,0.249969869072
0.249990776123,0.249977965446
0.250012306171,0.249929343467
0.249973945481,0.249969370565
0.250025543572,0.249948777815
nan,nan
0.31,0.17
0.291256848184,0.183486086139
0.28075614018,0.19620123043
0.27354386657,0.20676923527
0.268296877614,0.215402506863
0.264287557783,0.222267333895
0.261196228676,0.227944950549
0.258793619237,0.232426390785
0.256868315314,0.235888185375
0.255522302912,0.238731189833
0.254410493857,0.240917259462
0.253537458747,0.242683979798
0.252840801739,0.244002612282
0.252294979332,0.24516168159
0.251800428986,0.246218082474
0.251420826844,0.246917245757
0.251180867984,0.247459892641
0.250996834657,0.247834416146
0.25085025431,0.248263958156
0.250596116977,0.248618367102
0.250445573895,0.248986391388
0.250412913237,0.249162153215
0.250424406409,0.249239221961
0.250290716406,0.249434280353
0.250228704193,0.249423576129
0.250111621654,0.249614921342
0.250160460704,0.249747543481
0.250048629177,0.249872338031
0.25006910822,0.249969398992
0.250064705974,0.249875457371
0.250076361491,0.24998499252
0.249990411363,0.249984700011
0.250010224004,0.250118175731
0.249980524877,0.250049953798
0.249999065232,0.250091687041
0.249992643859,0.250155419895
0.250025931362,0.250068016861
0.250028626611,0.25007851534
0.250007759956,0.250034074772
0.24996187308,0.250031940078
0.249891869155,0.250088543686
nan,nan
0.43,0.29
0.27871596478,0.225382243761
0.263584610792,0.226249683282
0.259421593857,0.230768703167
0.257244706767,0.23482590952
0.25556968274,0.237986790581
0.25444169315,0.240488252571
0.253433707822,0.242602439921
0.252683196371,0.244242519247
0.25218898795,0.245416930971
0.251773399881,0.246400715615
0.251285293231,0.247159874044
0.2510264821,0.247880008848
0.250826634882,0.248256789851
0.250682451387,0.24853408902
0.250529753388,0.248870104239
0.250474783082,0.249146778636
0.25038398573,0.249183923314
0.250210517205,0.249266553657
0.250289736459,0.249413846559
0.250246863725,0.249608155833
0.250207908434,0.249609264298
0.250194183085,0.24957078875
0.250134792321,0.249696853821
0.250072573159,0.2497489784
0.250033663354,0.249819593545
0.250092155458,0.249931420459
0.250116619679,0.249942304495
0.250174865461,0.249814500102
0.250099785704,0.249840501006
0.249937543458,0.249831619817
0.249990653991,0.249961362797
0.250062064363,0.249925001022
0.250002074449,0.249837450508
0.250006439134,0.249887621911
0.25004163018,0.250081584923
0.249913195731,0.250207044333
0.24985765616,0.250184676252
0.249839967934,0.250197814187
0.249834296137,0.250245671017
0.249904545502,0.250221140296
nan,nan
0.21,0.27
0.237478118248,0.273993788959
0.242276311561,0.26917451268
0.244248567258,0.264602676678
0.245541619721,0.261166882544
0.246431211842,0.258536833506
0.247330870591,0.25652249502
0.247936638284,0.254944900214
0.248379886659,0.253728126199
0.248736328743,0.25294404389
0.248925898181,0.252307889678
0.249190607121,0.25194947241
0.249336128022,0.251574017098
0.249379676027,0.251264398036
0.249585160452,0.251019841886
0.249619142331,0.250814622168
0.249755957462,0.250669844887
0.249776842532,0.250569004164
0.249861514626,0.250439406875
0.249961761486,0.250289504183
0.249843646887,0.250347322208
0.249939196542,0.250203038845
0.249951491452,0.250207645755
0.249941440074,0.250178542552
0.249893828704,0.250028774884
0.250001940382,0.250189860872
0.249906383807,0.250166628431
0.250005800336,0.250127049899
0.249980523959,0.250077354836
0.249972241531,0.250143325434
0.250001185886,0.250121068583
0.249980371758,0.250173602935
0.250016861246,0.250018847971
0.249903351052,0.250117705149
0.250041667584,0.250183653502
0.249995653383,0.250194613048
0.249913377322,0.250191350458
0.24988446815,0.250170133422
0.249950508403,0.250139817759
0.249902166035,0.25017850132
0.249948654682,0.250011853034
nan,nan
0.17,0.25
0.229704326396,0.272445586213
0.239097412544,0.271118189812
0.241719774684,0.26751023926
0.243283907857,0.264229087672
0.244536342559,0.261496423109
0.245625532171,0.259212307122
0.246543882749,0.257438555847
0.247189982072,0.255954066246
0.247801579321,0.254727205844
0.24819221243,0.253818142635
0.248605726702,0.252922481756
0.248888347442,0.252227166227
0.249118566433,0.251753151704
0.249285638721,0.251458994508
0.249575174368,0.251024085228
0.249668088573,0.250844155707
0.249687612958,0.250649783182
0.249880630443,0.250470331915
0.249859604466,0.250301894997
0.249936496889,0.250227687688
0.249987185618,0.250171405725
0.250001918667,0.250082655378
0.249920656984,0.250033402246
0.249941082547,0.250063918177
0.249891573076,0.250094181703
0.249987134647,0.25013181004
0.249942159925,0.250150431607
0.249923100227,0.250108665048
0.249871810577,0.250138719247
0.249925973609,0.250097778813
0.24993139257,0.250116900211
0.249944132174,0.250111075825
0.24994545333,0.250059711716
0.249972122165,0.249985452021
0.250058944396,0.249881522311
0.250105518527,0.249951286047
0.250153323115,0.249787106149
0.250107298989,0.249798188572
0.250119382278,0.249958073793
0.250133049898,0.249844914372
nan,nan
0.37,0.43
0.230223128533,0.335754311054
0.226576912515,0.314345091794
0.230166347446,0.300472292795
0.233853052533,0.289841564419
0.23688913303,0.281464575037
0.239354920046,0.274892478861
0.241455875398,0.269718605759
0.243093706016,0.265475809329
0.244555019062,0.262341737339
0.245507149108,0.259809360585
0.246450062546,0.257919935325
0.247083885016,0.256400338569
0.247722530202,0.255031181139
0.248157540564,0.253849717436
0.248548723324,0.253114492726
0.248924177433,0.252431854953
0.249227864936,0.251848816045
0.249282921266,0.251625083647
0.249422364892,0.251224565944
0.249615071752,0.250929995301
0.249715061756,0.250619169686
0.249852923004,0.250565699884
0.249704417361,0.250471815485
0.249802273142,0.250340551852
0.249963424251,0.250302261619
0.249891254614,0.250281416153
0.249835196799,0.250264665565
0.249826846428,0.250246718728
0.249874047962,0.250167942331
0.249937102629,0.2500642242
0.249951908571,0.249933119779
0.250006253633,0.249886627481
0.249953574279,0.249981170862
0.250074450327,0.250061792691
0.249966318976,0.250021059118
0.249945739477,0.24999402947
0.249952350442,0.250059250874
0.249892661465,0.250142866456
0.250016575111,0.249949449489
0.250024978366,0.249975271954
nan,nan
0.11,0.19
0.22603334211,0.245129419812
0.245699559889,0.253184881852
0.248396106961,0.253278300503
0.248956674113,0.252716763014
0.249083667992,0.25202417386
0.249403301095,0.251486283878
0.249439461259,0.251062523532
0.249642827691,0.250832862747
0.249632963218,0.250689020089
0.249782485334,0.250598953069
0.249710474528,0.250399335216
0.249735949127,0.250391608026
0.249808134276,0.250395192686
0.249844468935,0.250368650647
0.249888057825,0.250239540605
0.249978031777,0.250108725553
0.250008107773,0.250046685716
0.249914105778,0.250134379134
0.24987803913,0.250146087046
0.250032262697,0.250019198477
0.249972765775,0.250023104128
0.249966898779,0.250080360964
0.250004410669,0.250052921462
0.250054122774,0.249982259829
0.250061020105,0.249838866693
0.249962532664,0.249873608025
0.249936137834,0.249943736966
0.249918179973,0.249979991446
0.250037363627,0.250089944043
0.249968286583,0.250069785815
0.249925245899,0.250119339609
0.249998641789,0.250183482806
0.249980444641,0.250147232195
0.249926047002,0.250117394518
0.249834592663,0.250226440509
0.249862844626,0.250151131978
0.250001688412,0.250236253562
0.249843566016,0.250185003496
0.249801549249,0.250275823761
0.249897496459,0.25021500165
nan,nan
0.23,0.25
0.245968894399,0.255127659069
0.248158069274,0.254372502966
0.248701203074,0.253299746663
0.248953142312,0.252520741625
0.249175226135,0.252002503067
0.249359480583,0.251572092444
0.249578874591,0.251135904834
0.249736482743,0.250668688518
0.249765193692,0.250531499875
0.249834780028,0.250407241174
0.249929084985,0.250277802165
0.249888627725,0.250227880112
0.249860461237,0.250242637961
0.249855577967,0.250275696047
0.249910419736,0.250170286067
0.249945426082,0.25004502818
0.249916249357,0.249986483673
0.249846592463,0.250117600939
0.249911797115,0.250258052494
0.24989632676,0.250225617015
0.249889936328,0.250343245346
0.249859815646,0.250216600861
0.249897852965,0.250144336718
0.249842102061,0.250094044855
0.249961441062,0.250138399087
0.249994184699,0.250096199298
0.249932414357,0.25013392272
0.250050284146,0.250184831154
0.249912886687,0.249996198673
0.25005546227,0.249911275144
0.250065821973,0.249760941116
0.250126292035,0.249794700134
0.250081289434,0.249882772456
0.249979147923,0.249994328778
0.249918084348,0.250018743815
0.249967188553,0.250101817979
0.249952212421,0.250169650036
0.249964705233,0.250122815755
0.249995321529,0.25013331106
0.249855190385,0.250121678864
nan,nan
0.31,0.37
0.233263119002,0.313752375471
0.231243923073,0.298394848603
0.234262939947,0.288338080082
0.237100890169,0.280426906292
0.239572967054,0.274220415585
0.241464502194,0.269349630441
0.243095703275,0.26555192449
0.244448761513,0.262455111482
0.245378230257,0.259801473328
0.246330758259,0.257924230151
0.247025330418,0.256331906812
0.247778468404,0.254983805314
0.248232841702,0.253898429316
0.248635831442,0.253044884793
0.24882468443,0.252472155815
0.249116111677,0.25194544746
0.249215216298,0.251493468514
0.249445462866,0.251178386276
0.249520987105,0.250900177508
0.249585181113,0.25087540794
0.249615669919,0.250655933105
0.249736620281,0.25056137801
0.249784643564,0.250360391508
0.249793662766,0.25043005813
0.249853023431,0.250292276443
0.249844747386,0.250270581238
0.249791066067,0.250162688866
0.249951388156,0.250157876792
0.250003146689,0.250123264212
0.249964460543,0.250004076551
0.249899280978,0.250058360417
0.249992689478,0.25015417903
0.249861096159,0.250226255431
0.249853803656,0.25025524025
0.249918432951,0.250106017678
0.250001482897,0.250019467357
0.249927132187,0.250008855561
0.250002679987,0.249993074595
0.250007116057,0.249886919108
0.250067347469,0.250041686145
nan,nan
0.39,0.43
0.232995711173,0.329406053886
0.228002529419,0.309186344675
0.231302619438,0.296537458534
0.234628635585,0.287013404022
0.237540056591,0.279256065609
0.239791878061,0.273448828155
0.241798011569,0.26870238655
0.243300901462,0.264970966343
0.244662525652,0.262041513306
0.24567462073,0.259487440983
0.246537780627,0.257716963047
0.247156672706,0.256045260462
0.247683206675,0.254844775451
0.248148536793,0.253871328333
0.248526628532,0.253029636617
0.24888146154,0.252312604835
0.249126597219,0.251899415668
0.249224451996,0.251562875313
0.249466374906,0.251219470614
0.249594758209,0.250963950377
0.249609122966,0.250702202163
0.249705037291,0.250470982816
0.249745779215,0.250530309376
0.249818420807,0.250340870531
0.24998877983,0.250295801054
0.249889072336,0.250248393901
0.24985777694,0.250111550866
0.249941432609,0.250191622844
0.249925795326,0.250066721188
0.25002222378,0.249988608297
0.250107600795,0.249912225318
0.250037156606,0.249925577559
0.250044516271,0.249945718708
0.250082822217,0.24979400905
0.250035507854,0.249986564838
0.249954475568,0.250026332921
0.250015106562,0.250063558543
0.249979639002,0.250073743809
0.24993168791,0.250085807795
0.249831864044,0.250124713767
nan,nan
0.07,0.27
0.202739778787,0.312472745176
0.226239268959,0.305998961115
0.232073846953,0.294608545774
0.235783987609,0.285186978106
0.238334500672,0.277816337342
0.24048794289,0.272091964842
0.242347574717,0.267612334547
0.243886040987,0.263896859741
0.245139201555,0.261073350101
0.246106815302,0.258599122087
0.246934057399,0.256681626501
0.247589480264,0.255271530701
0.248062952901,0.254138281428
0.248430216043,0.253368911107
0.248838962578,0.252545710542
0.249050897264,0.252047578953
0.249284428317,0.251593491937
0.249362340897,0.251335880145
0.24948902861,0.251059093093
0.24963984582,0.25092579085
0.249721453442,0.250802830279
0.249723241374,0.250633165515
0.249757730383,0.250522784498
0.249749980166,0.250423803657
0.249817343459,0.250429854508
0.249742180411,0.250447567855
0.24980219898,0.250428687723
0.249804656831,0.250375259095
0.249868342265,0.250346040655
0.24988946713,0.250294879712
0.249868934701,0.250292926337
0.249932317438,0.250127619053
0.249987550224,0.250085950897
0.249910217104,0.250136883647
0.250004930076,0.25009747397
0.250061849021,0.249962050376
0.250136131419,0.249894770815
0.250017279504,0.249927616499
0.249918231469,0.250141068761
0.249959771579,0.250019169758
nan,nan
0.39,0.31
0.263239049018,0.249799660006
0.252640467319,0.246521624977
0.251027969576,0.247157253294
0.250713716268,0.247916693364
0.250531203862,0.248507218939
0.250375181817,0.248944977922
0.250268726964,0.249216957067
0.250214388911,0.249443981968
0.250038940558,0.249690387962
0.249969585221,0.249864099978
0.250117652791,0.249826245499
0.250021534796,0.249962743135
0.250005206919,0.249901416047
0.2500048699,0.249883642219
0.25003038564,0.249974914933
0.250078220666,0.249989579505
0.250057216411,0.24989578016
0.249965635937,0.250014364917
0.24999435427,0.250053003134
0.250037380101,0.25005316826
0.249980682221,0.250176482139
0.249900961171,0.25018185172
0.24990527739,0.250241796521
0.249780653353,0.250251735239
0.249914178451,0.250160702682
0.249884122095,0.250212185021
0.249837731688,0.250172121451
0.249853607751,0.2501138488
0.249982211725,0.250042828283
0.249896687818,0.250004032791
0.2499323269,0.249940418407
0.249929597954,0.24992732426
0.249963174784,0.249932370561
0.250144586322,0.249876569903
0.250136567415,0.249916861824
0.249924336852,0.250008424946
0.249930234279,0.250059722789
0.250056505112,0.250060940969
0.250020595603,0.249954916068
0.250024688104,0.249996201513
nan,nan
0.43,0.41
0.24354971141,0.303290235812
0.23558593634,0.287988293436
0.237324070915,0.27983469291
0.239664105563,0.273835912928
0.241463379415,0.269108158505
0.243120090476,0.265349856728
0.244433226965,0.26228671097
0.245409019057,0.259819926372
0.246317570357,0.257941435333
0.247141698318,0.256342106525
0.24777135229,0.255052589557
0.248132204236,0.253972213912
0.248475119436,0.253216713311
0.248824596243,0.252536621715
0.249053386443,0.252158173236
0.249272953216,0.251523525476
0.249430474004,0.251224470938
0.249644871028,0.251001773808
0.249613134166,0.250734259827
0.249709864213,0.250610317383
0.249769891301,0.250519876565
0.249783655358,0.250504199516
0.249895422048,0.250324893443
0.249921868556,0.250397007851
0.249832573214,0.250411137169
0.249974713804,0.250147584913
0.249958264604,0.250106322208
0.249966368519,0.250201884679
0.249870295799,0.250230188022
0.249915022356,0.250117009091
0.249991195093,0.250203299262
0.249962336016,0.250172870661
0.249971091996,0.250132769324
0.249997546482,0.250029245042
0.250060978717,0.250047805795
0.250065204445,0.249994014651
0.25005588229,0.249909861505
0.250028806589,0.249864961074
0.250085129932,0.249849720036
0.250121607694,0.249839409839
nan,nan
0.43,0.41
0.243297791849,0.303356689927
0.235106816323,0.288306555631
0.2369414716,0.280374660818
0.239162355912,0.274250574247
0.241246794728,0.269416177736
0.242914409041,0.265586890355
0.244224312618,0.262500189352
0.245339066168,0.26010310316
0.246220143429,0.258046770748
0.247006202386,0.256514378917
0.247561340837,0.255252620257
0.248168725169,0.254180552149
0.248451098029,0.2533314265
0.248737829717,0.2526968157
0.248973044921,0.25221653822
0.24918352241,0.251738808808
0.24933682124,0.251410748139
0.249475154916,0.251284409084
0.249428344136,0.251041916304
0.24961743948,0.250794722395
0.249727645899,0.250725651079
0.249671253026,0.250544099588
0.249806085023,0.250421062322
0.249882542351,0.25036211942
0.249878427544,0.25033681633
0.249979449235,0.250273422862
0.249899941416,0.250090397401
0.249913966305,0.250162089814
0.249946825468,0.250054746345
0.25006566574,0.250026804431
0.250001541425,0.249968861476
0.250028004391,0.250037513238
0.24994815478,0.250033165291
0.249977941874,0.250015340162
0.249892805474,0.250013748094
0.249961437497,0.250156603578
0.249920252235,0.250089829335
0.249900470358,0.250079009077
0.249865951894,0.250196980931
0.249859715198,0.250184892972
nan,nan
0.41,0.39
0.245545393732,0.295992749471
0.237939105165,0.282236908993
0.239353767693,0.275062569544
0.241375014602,0.269823568673
0.242945764636,0.265767481243
0.24433648717,0.262629495837
0.245445676695,0.260253702921
0.246177877835,0.258230253931
0.247006561199,0.256604645307
0.247480463795,0.255193710347
0.247988021528,0.254155176031
0.248457818469,0.253248752285
0.248889153411,0.252509080874
0.249113126276,0.252023846994
0.249325336899,0.25158085262
0.249477103458,0.251222751236
0.249690871443,0.250786381508
0.249688663741,0.25069469909
0.249730023782,0.250495662247
0.249855905903,0.250439121914
0.249771819354,0.250461480552
0.249856841095,0.250470397445
0.24981110132,0.250320864582
0.249874915074,0.25030357616
0.249862714613,0.250249824934
0.249813730231,0.250081677645
0.249892755683,0.250066552102
0.24997809945,0.250015570358
0.249992053118,0.250083691214
0.250018952873,0.250137278998
0.249996268867,0.25011944809
0.24987535215,0.250144074983
0.250007217783,0.249992306239
0.249958337574,0.250059383251
0.250029581006,0.249891368458
0.25011385557,0.249785424556
0.250111709885,0.249813972654
0.250118232504,0.249874789712
0.250100123111,0.249966753062
0.250065536351,0.24986751948
nan,nan
0.35,0.23
0.281180596604,0.209625861436
0.269703678748,0.215067847099
0.265004612492,0.221624568642
0.261712216998,0.227080094663
0.259179950271,0.231770451096
0.257263252963,0.235500115993
0.255799314337,0.238300385036
0.25449520638,0.240629041329
0.253691255231,0.242494352394
0.252860362987,0.244056282329
0.252102709512,0.245297591596
0.251700112768,0.246256746769
0.251430609172,0.246994816307
0.251102844884,0.2476534366
0.250881448098,0.248170824827
0.250781215936,0.248427296899
0.250660592597,0.248893231791
0.250359023017,0.249169722335
0.250390100507,0.24925844139
0.250286882396,0.249460005603
0.25015606976,0.249483297185
0.250047012985,0.249664870462
0.25017930727,0.249616595491
0.250136404664,0.249685614241
0.250241217858,0.249705681162
0.25005723252,0.249708254322
0.250006153012,0.249719295097
0.250056517398,0.249937571803
0.25003597895,0.249909474725
0.250067145176,0.249855136416
0.250032457386,0.249897145841
0.250033550208,0.249925831844
0.249981194615,0.249918075459
0.250080095612,0.249787740108
0.250058827605,0.249871312565
0.250004059804,0.249911105588
0.250123963587,0.249916936555
0.249963996822,0.250078231362
0.25002089533,0.249913411097
0.249960059925,0.249920812192
nan,nan
0.13,0.31
0.210476556697,0.325897954544
0.224230155559,0.313738959252
0.229430675925,0.30102498157
0.233068307441,0.290668198612
0.236283099245,0.282391627444
0.238838408724,0.275792595227
0.240939033263,0.270611725413
0.242584816717,0.266422353779
0.244073044611,0.263051139602
0.245312840429,0.260503837625
0.246126503701,0.258412772821
0.246857172576,0.256711252671
0.24754957335,0.25532878704
0.248080236649,0.254293910692
0.24846629696,0.253400931876
0.248813691492,0.252672154937
0.248975342148,0.252066604345
0.249192662361,0.251755235057
0.249339933762,0.251289614922
0.249439044591,0.251149800727
0.249495231895,0.251000025815
0.249673601806,0.250773766718
0.24968088575,0.250583149521
0.249849468996,0.250423268657
0.249841793222,0.250301232826
0.249895481855,0.250169856904
0.249908529755,0.250104902981
0.249974313777,0.250136059965
0.249952829087,0.250167537895
0.249988716025,0.25003928461
0.249989311677,0.250079195238
0.249952446161,0.250019146011
0.250054075484,0.249946733724
0.250016970847,0.250007937791
0.250011852049,0.249987653442
0.249979364985,0.250106436699
0.250100012523,0.249984694321
0.250148965694,0.249838441071
0.250039936884,0.249774071391
0.250100668879,0.249786896243
nan,nan
0.29,0.27
0.254571844631,0.251740149472
0.251183978406,0.249523890876
0.250703899607,0.249159675045
0.250702015697,0.249228685267
0.250624185658,0.249284570908
0.250475193183,0.249284873586
0.250238771008,0.249434306361
0.250291948419,0.249477335935
0.250379017424,0.249575421817
0.250203570385,0.249678694233
0.250102964418,0.249714949757
0.250174829964,0.249785365668
0.250147465715,0.24982619553
0.25012714475,0.249746061884
0.250064735598,0.249789342197
0.250111897424,0.249942378884
0.250003026693,0.249957158139
0.250063882544,0.249915175446
0.250073119062,0.249792037049
0.250012806025,0.249987260645
0.249999394115,0.249946629782
0.249979849676,0.249837736459
0.249982821599,0.249974156322
0.249953148289,0.250001201807
0.249976486984,0.250095059812
0.250010008396,0.250062056545
0.249968492755,0.250086527715
0.249893979421,0.250068232675
0.250032501632,0.250037642787
0.250022679695,0.250062501589
0.24997179823,0.250096899065
0.2500329954,0.25015751659
0.250006316649,0.249969569057
0.250057140729,0.249994108249
0.249976329519,0.250013634243
0.249998137064,0.250090853331
0.250019226943,0.250051057608
0.250009882945,0.250022807569
0.250022728782,0.25002935361
0.250061354954,0.250023735011
nan,nan
0.23,0.37
0.219817393987,0.338581467222
0.22382634991,0.319675390979
0.228221650627,0.305154790156
0.23227152098,0.293730721447
0.235575544948,0.28468442573
0.238198821504,0.277590867562
0.240454407259,0.271904893074
0.242294963359,0.267551242822
0.243849793335,0.263982997479
0.244954515094,0.261131502443
0.246015063171,0.258827754444
0.246754706179,0.256982038611
0.247420606412,0.255478117351
0.247967099358,0.254401454525
0.248377064782,0.253523726323
0.248651324989,0.252793492017
0.248938554647,0.252165093226
0.249150528057,0.251794031077
0.249386315166,0.251283697624
0.24943143129,0.251133225311
0.249525210515,0.251001541579
0.249643209924,0.250919879683
0.24965071504,0.250530269558
0.249844425116,0.250439347941
0.249846354043,0.250446980991
0.249916006596,0.250227123648
0.249857776545,0.250206665112
0.249858194132,0.250114312492
0.250005564321,0.250063728691
0.249915352384,0.250051812656
0.249883260143,0.249979848223
0.250010453785,0.250027378434
0.24999828071,0.250047665701
0.250010332093,0.25005343286
0.249965650642,0.249982370039
0.250059680766,0.24990393983
0.249957155973,0.249993398211
0.250098446572,0.250036281222
0.250002871702,0.249956282547
0.249951255341,0.249986446101
nan,nan
0.35,0.19
0.296292414304,0.185493382909
0.282365220085,0.195933869346
0.274579297139,0.206055290332
0.26922490488,0.214494344825
0.265114536724,0.221254007006
0.261914864735,0.226992577715
0.259301407733,0.231421757098
0.257502888402,0.234941506919
0.255930011847,0.237923548075
0.254743309295,0.240380691439
0.253782919941,0.242287280538
0.253062107066,0.243737734514
0.252334946398,0.244954770961
0.251976662263,0.245977677073
0.25143439917,0.246858616238
0.251196782316,0.247516484252
0.250982010095,0.247915433592
0.250840256759,0.248205216466
0.250730946773,0.248654676601
0.250513110261,0.248888780321
0.250435929162,0.249107664708
0.250288453943,0.249312448639
0.250398414672,0.249446186991
0.250165026862,0.249502765494
0.250107226788,0.249657807435
0.250100862954,0.249701595172
0.250199339681,0.249762627885
0.250140761819,0.249714549628
0.250095395779,0.249795489726
0.249971255957,0.249968271624
0.249919193692,0.249968519604
0.249968451836,0.24994206502
0.249949303946,0.250066609094
0.250116407412,0.249948534926
0.249939449299,0.249917030766
0.250052885176,0.249923324364
0.250135653651,0.249875549485
0.250092090882,0.249937925188
0.249988151446,0.24994239422
0.250005596997,0.250086328575
nan,nan
0.41,0.25
0.288769099937,0.206175001766
0.272556926196,0.211111556279
0.266687241673,0.218493705035
0.262837264031,0.224834985384
0.260114424819,0.229840587978
0.257861257539,0.233910140807
0.256269544425,0.237118381572
0.254876618717,0.239805652323
0.253763114404,0.242057027601
0.252972977249,0.243645671259
0.252370020067,0.244990346321
0.251928509532,0.246087362581
0.251540997804,0.246812738832
0.25126795136,0.247478030992
0.25094007545,0.247912027519
0.250835207681,0.248325106161
0.250687240402,0.24865187116
0.250612981733,0.248796069344
0.250560267259,0.248954718855
0.250344356336,0.249223758392
0.250214524191,0.249481360498
0.250143048797,0.249665664154
0.25013536387,0.249760543578
0.250191907812,0.249869862274
0.249924392434,0.249872885517
0.250090227679,0.249871372949
0.249975495066,0.249908382953
0.250012379349,0.249879182016
0.249969666415,0.249916702084
0.249996393215,0.249913582977
0.250116518865,0.249878880052
0.250043589323,0.249858162974
0.249966351106,0.249943003062
0.249977550208,0.250012631379
0.250071595386,0.250022551964
0.250033706663,0.249955761919
0.249996392548,0.249914520191
0.249940176342,0.249949114179
0.249943961914,0.249917176443
0.250052695567,0.249862163248
nan,nan
0.21,0.23
0.244523901823,0.247583537317
0.248865601522,0.250047437435
0.249378087683,0.250502312127
0.249542589765,0.250515673975
0.249577573671,0.250583721917
0.249760104553,0.25042526003
0.24967143425,0.250448348442
0.249780185988,0.250403329703
0.249816092236,0.250394474264
0.24975419612,0.250267578944
0.249804442545,0.250441097231
0.249816199676,0.250310362197
0.249841681946,0.250251334321
0.249890905704,0.250177946731
0.249871752237,0.250183284184
0.249808813038,0.250258216475
0.249873451595,0.250304121375
0.249853273857,0.250311964366
0.24996451855,0.250204333062
0.24995313457,0.250127443694
0.250009239185,0.250093687611
0.250020235168,0.250024217504
0.250089501449,0.249944188663
0.25008913133,0.250043265338
0.249977415054,0.249931112189
0.250048199757,0.249933548494
0.249958239579,0.249992434454
0.249981622911,0.250089264732
0.250018434777,0.249944673262
0.250073560534,0.249850785867
0.250118979288,0.249948127377
0.250161507749,0.249884172923
0.249986229195,0.249893808543
0.250100002989,0.249809646171
0.249976044696,0.249803812709
0.250081224213,0.249857615946
0.250039384574,0.249967951778
0.250042986531,0.250014102997
0.249991718556,0.250124499383
0.249967303488,0.24996403709
nan,nan
0.35,0.35
0.244445225375,0.287999447375
0.239049221734,0.277452337571
0.240348144179,0.271781592697
0.242188004904,0.267477137884
0.24360406033,0.264049737862
0.244838315003,0.261236288447
0.245801979246,0.258953890583
0.246532762324,0.257239539214
0.247349050398,0.255868063837
0.247924233283,0.254635733793
0.248323382327,0.253748767952
0.248549138109,0.252960495306
0.248900554598,0.252387995442
0.249103433463,0.251960805176
0.249216662318,0.25151919624
0.249363656818,0.251263090938
0.249536699436,0.251090943266
0.249619498676,0.250736365381
0.249672216318,0.250634702682
0.24987402367,0.250509334616
0.24987221892,0.250295403579
0.249920749018,0.250260196391
0.249797746455,0.250215895949
0.249764017678,0.250335868616
0.249818801304,0.250324735171
0.249810751709,0.250377461815
0.249783576709,0.250401978
0.249865473622,0.25031850702
0.250028538163,0.250252726849
0.249841475884,0.250122132942
0.250004547956,0.250058140911
0.250009145079,0.249889174799
0.249915084016,0.250086290745
0.249986728887,0.250029947182
0.249975592135,0.250073425344
0.250047706321,0.250149967166
0.250108609155,0.249968029885
0.249999372085,0.249951178284
0.250015912584,0.249950260861
0.250051275832,0.249932011812
nan,nan
0.41,0.27
0.282003111922,0.218246429865
0.267281490272,0.220320920375
0.262572675973,0.22580261366
0.259881667219,0.230501943179
0.257780361994,0.234324748602
0.256185942036,0.237556072872
0.254834717363,0.240050502755
0.253880176215,0.242039650484
0.253132985374,0.243629242345
0.252343886235,0.244887814521
0.251926773202,0.246028640354
0.251590866132,0.246816593644
0.251234257274,0.247465812618
0.250969548555,0.247985502941
0.250803827703,0.248432027345
0.250592004345,0.248800318407
0.25038083343,0.249027674044
0.2503366877,0.249240342441
0.25029601956,0.249330845912
0.250236470822,0.249471115538
0.25019687176,0.249619809847
0.250043949721,0.249637540449
0.250079576555,0.249849027756
0.250002820604,0.249863643687
0.250062647782,0.249913694936
0.250068064835,0.249872878221
0.250006326994,0.249943395105
0.250020556397,0.250020121184
0.249980512558,0.250020735914
0.249984394308,0.250001848765
0.250013432371,0.249954464095
0.249919121139,0.249956735727
0.250012263258,0.250016082252
0.249889013897,0.250077436427
0.249880116131,0.250146809548
0.249988680604,0.249916694349
0.250051818275,0.249943573799
0.250157633053,0.249977932544
0.250110771056,0.249903633051
0.250096981497,0.249870524833
nan,nan
0.15,0.33
0.211714127101,0.33441355864
0.223105197063,0.319067550831
0.228227974143,0.304973355993
0.232214908182,0.29374882242
0.235424302738,0.284810217998
0.238193271279,0.277707277306
0.240369786311,0.272097392906
0.242291480675,0.267584088631
0.243784281196,0.264082162803
0.245075748142,0.261195245377
0.245923343042,0.258923914298
0.246730864881,0.257191057352
0.247314441289,0.255747022536
0.247858906943,0.254453607118
0.248265566915,0.253562668453
0.248641470682,0.252979077351
0.24891919772,0.252264182123
0.24921879553,0.251827955378
0.24942577582,0.25143018074
0.249486973811,0.251163679354
0.249628703861,0.250876411297
0.249635341388,0.25079623927
0.249809124767,0.250625565692
0.249757862853,0.250385508107
0.249804865519,0.250313023569
0.24988321444,0.250289069296
0.249941076357,0.250254989575
0.249923131033,0.25028825222
0.24987154078,0.250322418778
0.249837466124,0.250162602399
0.249867396594,0.250278119401
0.249876209458,0.250235302158
0.249908674927,0.250210045832
0.250005769146,0.250105453609
0.249893678592,0.250013733624
0.250028153402,0.24998087083
0.250069312515,0.250004399038
0.250117092874,0.24995958039
0.250030089809,0.249982214418
0.249965107857,0.250143013551
nan,nan
0.39,0.21
0.299626603243,0.187159421162
0.282468632294,0.196121083147
0.274423410082,0.206165887608
0.268921706682,0.214683176776
0.264893871295,0.221590018465
0.261658648792,0.227101065948
0.259245994433,0.23149572485
0.257394555992,0.235127920318
0.255835367161,0.238178972049
0.254578087046,0.240551830529
0.253647575461,0.242398927711
0.252857102011,0.243878851908
0.252339615476,0.245103554748
0.251750747094,0.246115304182
0.2513918775,0.246901232347
0.25122519515,0.247457377406
0.250975152621,0.247914169156
0.250749659522,0.248434383467
0.250716035619,0.248678760415
0.250436998656,0.248951391248
0.250341949687,0.249170500234
0.250390393739,0.249321065777
0.250338558665,0.249309525986
0.250234408725,0.249391558295
0.25021347614,0.249708301559
0.250144092242,0.249757197974
0.250082548077,0.249912005902
0.249991788302,0.249980781867
0.250071475025,0.249871477045
0.250102145565,0.249813508611
0.24997798978,0.249927677634
0.250009225731,0.249982703838
0.250075601865,0.249995794328
0.25004168465,0.249900373495
0.250107317877,0.249999278258
0.250102362552,0.250038626886
0.249974464545,0.250053258626
0.249940668026,0.250054954607
0.249960074149,0.250073106547
0.249968262967,0.25004141665
nan,nan
0.35,0.19
0.295719135759,0.185569718775
0.281677615994,0.196352369683
0.273983184593,0.20656208715
0.268561120561,0.21520370942
0.264565832086,0.221953667285
0.261386401725,0.227449477162
0.258933563304,0.232076725986
0.257016848054,0.235656501353
0.255599862673,0.238540790466
0.254442941805,0.240851014019
0.253529544255,0.242603703777
0.252931102806,0.244049710311
0.252339424447,0.245226317278
0.251847512528,0.246268900264
0.251461642762,0.247056277755
0.251117602744,0.247623122723
0.250837004767,0.248086142363
0.250732718793,0.248492148444
0.250537353168,0.248781499003
0.250535523076,0.249002442237
0.25039198906,0.249165762502
0.250394410216,0.249168199805
0.250241045057,0.249398117334
0.25025531912,0.249475455772
0.25028670157,0.249624600727
0.250182571861,0.249717106495
0.250074298786,0.249807169169
0.250076718296,0.249862773128
0.250088062922,0.249928895861
0.249998150254,0.249943608692
0.250079460048,0.249926189124
0.249961945255,0.249996655694
0.250099076001,0.25001430043
0.250032532696,0.249958402056
0.249981543552,0.250099592951
0.249868147225,0.250048218162
0.249969796723,0.24992957706
0.250048175674,0.249933619607
0.25002640314,0.249952728743
0.249945741133,0.24995219703
nan,nan
0.29,0.23
0.266696518028,0.225542963519
0.261875462368,0.228938144827
0.259403103641,0.232531792793
0.257732259143,0.2354796473
0.256190382242,0.237982711803
0.255054376004,0.24016528199
0.254095795577,0.241958839574
0.253322885924,0.243404540291
0.252670782868,0.244483223654
0.252292142633,0.245509334746
0.251815865311,0.246177550888
0.251418991207,0.246850580383
0.251147661622,0.247496529536
0.250894828083,0.247997062679
0.250853234361,0.248433765434
0.250722707556,0.24864295408
0.250559750676,0.248862425498
0.250473332822,0.248997451273
0.250375533563,0.249211459939
0.25028822042,0.249341135917
0.25017916496,0.249435305613
0.250168808263,0.249578319238
0.250160742151,0.24963950706
0.250120479449,0.249691769291
0.250133759252,0.249724392148
0.250155894242,0.249680288107
0.250063662141,0.249751178656
0.250123391262,0.249736372887
0.25018650035,0.249790550288
0.250081104866,0.249697532937
0.250115630863,0.249758771443
0.250139896016,0.249711898968
0.249984760721,0.249818849875
0.250180869731,0.249832976173
0.250072928478,0.249917471653
0.249986249748,0.249925684248
0.249989269814,0.249972567239
0.250086461247,0.249963867961
0.249979090137,0.249868861611
0.249971846844,0.249865257505
nan,nan
0.15,0.11
0.256897474043,0.181414250524
0.271271129531,0.203492600656
0.268478075745,0.214043294586
0.264569114046,0.221392526395
0.261459073025,0.227257403893
0.258922439663,0.231828603726
0.256993592925,0.235548459008
0.255598920831,0.238469183975
0.254341354061,0.24093237002
0.253503620119,0.242730323196
0.252885932854,0.244143918294
0.252253500889,0.245366045848
0.251765562775,0.2462762549
0.251333100935,0.247064324931
0.251026360229,0.247646206031
0.250873677291,0.248289636801
0.25065121113,0.248595595111
0.250502782047,0.248838248079
0.250504197957,0.249081879457
0.250436005116,0.249194779274
0.25026083515,0.249321761819
0.25025287739,0.24953591411
0.25021031523,0.24960103967
0.250336118667,0.249553580029
0.250183025534,0.249686033532
0.250079492752,0.24972685955
0.250111539126,0.249813303254
0.250045799841,0.249953150892
0.250018381944,0.249906894585
0.249998185076,0.249896277674
0.249952703391,0.249857315932
0.250055036325,0.249947432759
0.24988850239,0.249902196591
0.250018326851,0.249927099861
0.249898857418,0.250041349791
0.249961570598,0.250013451537
0.250049740298,0.250034127075
0.250022640724,0.250047024637
0.250072570803,0.250045214519
0.250027445232,0.249950534791
nan,nan
0.35,0.43
0.227152585798,0.342256843138
0.224743573832,0.319848535459
0.228552170467,0.304981365785
0.232308598452,0.293447493107
0.235566761077,0.284611115651
0.238272033657,0.277491643373
0.240525647863,0.271897852693
0.242267016153,0.267417391606
0.243798224548,0.263867346464
0.244987713059,0.26098595395
0.245994811052,0.258743274783
0.246828614064,0.257079371516
0.247521366392,0.255584024457
0.248006205477,0.254539273331
0.248397352136,0.253500025147
0.248672336313,0.252721647145
0.248973778933,0.252292677785
0.249175602419,0.251810693848
0.249276211424,0.251376396247
0.249481282487,0.251116622469
0.249634511199,0.250909797097
0.249656487727,0.250770187682
0.249657207251,0.250611619963
0.249823320708,0.25046144451
0.249817787796,0.250281054593
0.249811776846,0.25029406754
0.249974386044,0.250259302905
0.249993386207,0.250164131048
0.249951372633,0.250181089039
0.249948279093,0.250111401307
0.249952585128,0.250063315638
0.250076823146,0.250031470549
0.250030335261,0.249949044895
0.250048405105,0.249831725734
0.250054826585,0.249824133034
0.250095082534,0.250008138699
0.250055399654,0.250067916554
0.249993434721,0.250000353393
0.250065013701,0.250027588427
0.250001663032,0.250086157861
nan,nan
0.25,0.25
0.249652939791,0.250121686322
0.249640618352,0.250296755655
0.249521346909,0.250460074217
0.249583931333,0.250528055936
0.249665833465,0.25061459734
0.249684737547,0.250594808414
0.249675664243,0.250566372249
0.249836398988,0.250481336116
0.249786798891,0.25050055808
0.249796957235,0.250448634924
0.249836312133,0.250184665156
0.249990549772,0.250196045819
0.250027971653,0.250142035128
0.249899874692,0.250090925938
0.249915715917,0.250048706008
0.249958540506,0.250028903242
0.25005841688,0.250062983019
0.249957364405,0.250006029688
0.250082171378,0.250096939161
0.249968018094,0.25010746963
0.249976251745,0.250010172565
0.250009050679,0.250024742984
0.25004303278,0.250017239483
0.25000145685,0.250039334661
0.250059758692,0.2500139038
0.250031282973,0.250067496136
0.250043244632,0.250120857224
0.250034956762,0.250011166654
0.249948879044,0.249918003969
0.250005505042,0.250039293316
0.249919094738,0.25003217514
0.249864528666,0.250130247412
0.249992871536,0.250187490077
0.250008701242,0.250081275883
0.25005219144,0.249947667039
0.249998210665,0.249877768301
0.25001877606,0.24986041022
0.250076103009,0.249963249703
0.25004871449,0.249977115621
0.250019546973,0.250027609097
nan,nan
0.21,0.11
0.279275604938,0.169280124882
0.282060103793,0.190385820755
0.275779889686,0.202805318521
0.270007179231,0.212258569817
0.26554175492,0.219876605833
0.262172880055,0.225901683702
0.259464742295,0.230813539876
0.257353473057,0.234738255073
0.255838393672,0.237815326389
0.254684364535,0.24034836593
0.253764189927,0.242190689204
0.25295149775,0.243871319581
0.252377960545,0.244970677787
0.251903781317,0.245951148724
0.251543450255,0.246811468173
0.251175648821,0.247479696282
0.250949694758,0.248029582786
0.250732617004,0.248393986454
0.250574445028,0.248649955345
0.250626749343,0.248899225958
0.250426402333,0.249231993474
0.250260791229,0.249401145199
0.250091392946,0.249559578443
0.250153070655,0.249663452181
0.250146434125,0.249708970494
0.250083935307,0.24979533519
0.250022291974,0.249871988488
0.250071589335,0.2498875386
0.250057710771,0.249991585134
0.250044714541,0.249911874455
0.250025238611,0.250067110961
0.250021074784,0.249942328125
0.249999904901,0.249950370091
0.250080495335,0.249953558135
0.249966372263,0.249870980822
0.249997522182,0.249861544476
0.250040300092,0.249989765218
0.250088721547,0.249973870555
0.250035400375,0.249933733915
0.250041649901,0.249920417131
nan,nan
0.19,0.33
0.219178339235,0.322775445511
0.226115987827,0.309010739356
0.230526535666,0.297244215104
0.234021204679,0.287704874686
0.237064945533,0.280232028346
0.239360643912,0.274177101809
0.241380361293,0.269465788964
0.242999213924,0.265480070389
0.244467486173,0.262351764048
0.245454453877,0.259870061904
0.246338658269,0.257836153058
0.247102914523,0.256367558702
0.247621145367,0.254984477011
0.248059256092,0.254159522086
0.248497820161,0.253272919962
0.2487028385,0.252564270322
0.248997636794,0.252126895257
0.249186814746,0.25175119023
0.24930110188,0.25134684855
0.249412118036,0.25107209629
0.249497207145,0.250999337088
0.249593528158,0.250833300022
0.249655277296,0.250589786682
0.249816661332,0.25055506132
0.249778321586,0.250505700045
0.249823792708,0.250225640312
0.249868480642,0.250205940677
0.249928041955,0.250198771433
0.249936001633,0.249947288768
0.249989210565,0.249916337476
0.250016807033,0.249931889042
0.25002099406,0.249895237443
0.250026320579,0.249979115034
0.250120069839,0.249966861191
0.250125398059,0.249982957119
0.250029962612,0.249975428474
0.249977476479,0.249999085924
0.250001027832,0.24992399095
0.250031007605,0.249833695282
0.249991756723,0.249950008618
nan,nan
0.27,0.21
0.266619087041,0.218394565525
0.263177992168,0.224688063006
0.260401479122,0.229700156912
0.258189193961,0.233687141989
0.256497932021,0.236907978196
0.255207278032,0.239363809567
0.254287174086,0.241351613614
0.253440990257,0.243072122627
0.252652818343,0.244398791602
0.252137735488,0.245641514837
0.251645145227,0.246533917454
0.251301075675,0.247422225471
0.251033575573,0.247957096944
0.250750446594,0.248402905779
0.250606425269,0.248775489829
0.25042715937,0.249049480307
0.250476347856,0.249351325618
0.250260043861,0.249387529427
0.250161655322,0.249524799164
0.250106373632,0.249560195251
0.250077569959,0.249590837063
0.250246157366,0.249570649411
0.2502637816,0.249518936427
0.250215161009,0.249664702619
0.250160255307,0.249605948514
0.250213758173,0.249681389945
0.250132497065,0.249741822192
0.250233448726,0.249737329492
0.250179847589,0.249759699378
0.250116114284,0.249752023704
0.250067538221,0.249787251828
0.250136199378,0.249878517847
0.250106235375,0.249940463963
0.250009068043,0.249944255511
0.250003229895,0.24993189689
0.249975931317,0.249958966989
0.250013549996,0.249899376384
0.250035146387,0.24985302942
0.250139811728,0.24986991169
0.250192879334,0.249802669196
nan,nan
0.17,0.15
0.253354838542,0.203693048764
0.26339242519,0.218675781917
0.261803756168,0.225793472264
0.259485534698,0.230847265559
0.257357347224,0.23468306426
0.255814140547,0.237772354206
0.2546309986,0.24035543448
0.253671557624,0.242331980042
0.25293844749,0.243905371326
0.25229533517,0.245020628033
0.251900852398,0.246024801715
0.251435229706,0.246772121374
0.251149992558,0.247438767053
0.250978885495,0.248018842306
0.250724725023,0.248455597344
0.250582475247,0.248742490494
0.250424375367,0.249094914737
0.250303673032,0.249332149094
0.250177497024,0.249634533159
0.250189715874,0.249737590041
0.250176728496,0.249624107689
0.250196246607,0.249693992594
0.250160385264,0.249686640879
0.250244841965,0.249741537747
0.250200348064,0.249713027739
0.250143518305,0.249797788798
0.250132252751,0.249828222516
0.250063964392,0.249833857549
0.25001892583,0.249861178118
0.250018629839,0.249896014099
0.250044197839,0.249967464547
0.250040923947,0.249943522361
0.249974453987,0.249884502978
0.250006914122,0.24993399021
0.250049742441,0.249907742253
0.250083062106,0.249857353942
0.250097968897,0.2498366365
0.250063506494,0.249946452859
0.250032933332,0.250007351537
0.249991263623,0.250048621284
nan,nan
0.15,0.13
0.251650718408,0.194834216638
0.265716383524,0.213325857458
0.264105249352,0.221619944354
0.261212240457,0.227494647579
0.25872394023,0.232054903234
0.256867494738,0.235772582857
0.25539361151,0.238808292096
0.254268213357,0.241088359406
0.253399001722,0.242893399734
0.252651159005,0.244309677525
0.252126239827,0.245406727578
0.251744753326,0.24628517764
0.251472854519,0.246991906636
0.251142982373,0.24756637632
0.250869475244,0.248049684418
0.250669219793,0.248549468497
0.250547763133,0.248769547735
0.250416845007,0.249009581491
0.250369767169,0.249249563149
0.250303936839,0.249350746587
0.250295231264,0.249478972756
0.250237797459,0.249464452943
0.250140670208,0.249604582192
0.250162248271,0.249635514475
0.250114071981,0.249702469902
0.249992126325,0.249813986403
0.250066117854,0.249866321542
0.250025306205,0.249803875597
0.250049280846,0.249703575801
0.250033499338,0.249925713764
0.250018457863,0.249997686706
0.250009208317,0.249937938436
0.250092122637,0.249959006737
0.250026429654,0.249969380799
0.250088229571,0.249879241734
0.250055898416,0.249799289004
0.250122325331,0.249834983524
0.250133650342,0.24974344842
0.250061190448,0.249837354769
0.249970488756,0.24985127816
nan,nan
0.27,0.37
0.226741084042,0.326003572707
0.227753976537,0.308601324135
0.231644624234,0.296251120661
0.235023141101,0.28662104917
0.237777334716,0.278823066214
0.240226382714,0.27295032427
0.241963803854,0.268198811675
0.243644726333,0.264397246924
0.244879662664,0.261431553117
0.245883215885,0.259194807262
0.246583968625,0.257344760894
0.247355676357,0.255810713096
0.247857622276,0.254558812486
0.248242983239,0.253653260207
0.248715369109,0.252832564989
0.248843322109,0.252257813433
0.249158622418,0.251851240169
0.249333007753,0.251503751912
0.249515102476,0.251218981986
0.249503509994,0.251024078684
0.249635975403,0.250867577276
0.249647545193,0.25077537941
0.249693047083,0.250689436765
0.24975564962,0.250644849265
0.249858280065,0.250507098945
0.249791962297,0.250392779217
0.249885216818,0.25029042795
0.249821976088,0.250209272377
0.24998797809,0.250129908818
0.249953688948,0.250023031858
0.249958140833,0.250063105871
0.250010052366,0.249895687781
0.249972744809,0.249919966366
0.249966816465,0.249953435008
0.249980545364,0.249873553813
0.25003539789,0.24993340504
0.250042366906,0.249986971866
0.250045416124,0.250083209189
0.249954888617,0.250060729801
0.249946723472,0.250145573719
nan,nan
0.17,0.27
0.227151629791,0.285822711201
0.236465394718,0.280529776769
0.239734437084,0.274361232305
0.241649498569,0.269175497091
0.243302727716,0.265216933097
0.244600168882,0.2621305816
0.245620614913,0.259660792046
0.246537318203,0.257626830625
0.247236713729,0.256026460155
0.247673659592,0.254832825809
0.248186892845,0.253772031201
0.248585145301,0.252928580936
0.248938412175,0.25239590983
0.249020422152,0.252007614141
0.249133579809,0.251709349842
0.249400061852,0.251370499717
0.249558776496,0.251093881222
0.249790187854,0.250752738239
0.249757977652,0.25058503869
0.249770790992,0.250416354383
0.249738193695,0.250438074018
0.24980565994,0.250524926009
0.249788933023,0.250522712315
0.249848598985,0.250424100506
0.249841168323,0.250177337194
0.249952611241,0.250086563291
0.249965559545,0.249968027445
0.249944150015,0.249937385003
0.249963712611,0.250076933291
0.249918041169,0.250189799987
0.249985684401,0.250199333943
0.249926826977,0.250070486291
0.250029889229,0.250059835613
0.250044011556,0.250057524189
0.249977963594,0.250069304895
0.249910363849,0.250050303586
0.249889385942,0.250050164224
0.250033801008,0.249928407447
0.249950268863,0.249918387141
0.250028242279,0.250013111247
nan,nan
0.19,0.27
0.232271933207,0.279945739124
0.23931521676,0.274861846844
0.241781540108,0.269608807241
0.24356569175,0.265326706814
0.24499366962,0.261983041129
0.245929166749,0.259281271289
0.246805637811,0.257182581532
0.247510696663,0.255688609729
0.248095004251,0.254471953014
0.24841259129,0.253538143578
0.248671838098,0.252879483527
0.248878463081,0.252206687936
0.249139473696,0.251848714091
0.249290757187,0.251505406242
0.249453477384,0.251200188671
0.24962220961,0.25092502424
0.249610122894,0.250637452456
0.249731115665,0.25046352371
0.249959653656,0.250305166909
0.249864028281,0.250127808141
0.24996553857,0.250113761037
0.249923236561,0.250128705323
0.249918341646,0.250246655729
0.249822352548,0.250297443219
0.249882247388,0.250220456397
0.249926718854,0.250098142138
0.249927489476,0.249987021047
0.249880444728,0.250068884045
0.249907425364,0.250098273313
0.250006787683,0.25004056844
0.250115750746,0.249843299327
0.250111343771,0.249796544867
0.250131034801,0.249871828715
0.250045133786,0.249822953134
0.25017575744,0.249875389231
0.250090951013,0.250017863304
0.249986867893,0.249943017084
0.249963996567,0.24996992615
0.249946293532,0.250035444085
0.249936348473,0.250089912547
nan,nan
0.15,0.31
0.215179314565,0.319796404344
0.226632772439,0.307654211412
0.231432972115,0.295847463097
0.234934674159,0.286401010218
0.237706393426,0.278907663324
0.239981270017,0.273021394353
0.241902861857,0.26843046464
0.243379467851,0.264725418378
0.24469826903,0.261862657863
0.245849869884,0.259376675864
0.246635782383,0.257389864027
0.247298524337,0.25575444731
0.247880786281,0.254681272127
0.248303327276,0.253775545996
0.248661075757,0.252944570157
0.249021498824,0.252241917385
0.249215291426,0.251735819213
0.249293236052,0.251397876985
0.249424127975,0.251044466132
0.249657266912,0.250820829615
0.249640138849,0.250593543913
0.249728970192,0.25049092575
0.249807784365,0.25034028477
0.249902484968,0.250246799205
0.24996511827,0.25010413686
0.249934091752,0.250097497184
0.249957144177,0.250184257664
0.249958140809,0.250040286489
0.250004952767,0.249988184072
0.25002916955,0.249788764369
0.25008370498,0.249793442289
0.250008557411,0.249867683746
0.25003939775,0.24983727214
0.250087457387,0.249932264614
0.250009182885,0.249895516123
0.250087095512,0.249828872035
0.250053953668,0.249894698454
0.249931762729,0.249919592663
0.250071835524,0.249873592143
0.250057939128,0.249819992753
nan,nan
0.11,0.23
0.217736313471,0.273962254934
0.236140827985,0.275673215712
0.240053750825,0.271368160447
0.242119496316,0.267265753196
0.243645599587,0.263897852294
0.244851192094,0.261242123186
0.245812277414,0.258856777357
0.246725202054,0.257086054725
0.247374006349,0.255645910319
0.24799284022,0.254474959488
0.248338678523,0.253578568779
0.248691390548,0.252703517444
0.249024763367,0.252220756296
0.249197723754,0.251740276056
0.249443620706,0.251390641815
0.249541076827,0.251002739868
0.24959780387,0.25081263439
0.249715970937,0.250650891983
0.249701931298,0.250536228878
0.249619944241,0.250501483936
0.249680567204,0.250516786758
0.249882491217,0.250250684613
0.249952896746,0.250195817892
0.249982620962,0.249990292249
0.25001782465,0.250128734127
0.250060763694,0.25004854321
0.25000247372,0.250073728337
0.25001822545,0.250129166773
0.249895888438,0.25019296022
0.249945185194,0.250198764325
0.249954978848,0.250229670408
0.249984598786,0.250272169198
0.249963902794,0.250141726828
0.249982316068,0.250164428194
0.249921610805,0.250119670026
0.250018822556,0.250173478606
0.249881356788,0.250117375234
0.249787168406,0.25027887497
0.249905947411,0.250290532623
0.249832150298,0.250227966534
nan,nan
0.37,0.27
0.272392316822,0.229328346762
0.261398812434,0.230094684792
0.258320178755,0.233718096841
0.256509774951,0.236819245197
0.255221541766,0.239394234298
0.254135484348,0.241511377983
0.253308384136,0.243190521869
0.252677906453,0.244383574815
0.252154434501,0.245538173789
0.251715175076,0.246450314744
0.25139889844,0.24716309614
0.251068909113,0.24788558614
0.250861154052,0.248267311201
0.250741285318,0.248409127102
0.250532013926,0.248878188817
0.250400126217,0.249136470635
0.250286656437,0.249307680183
0.250174192234,0.249504639043
0.250028092981,0.249687130136
0.250130277279,0.249704193028
0.250111953493,0.249708905163
0.250103440771,0.249716960095
0.250082134675,0.249813092813
0.249941939217,0.249901958595
0.249968012337,0.249843618645
0.250046487556,0.249958115478
0.250009357797,0.249781958669
0.250042799507,0.249888834212
0.250087967463,0.249789743538
0.25003410866,0.249817342448
0.250125922307,0.249907101957
0.250106574683,0.249853541683
0.249999496596,0.249910860103
0.250056943048,0.249961349245
0.249975685228,0.250025991628
0.250005077893,0.250016153628
0.250086033703,0.250081039513
0.250060217075,0.24987135469
0.250020507421,0.24992471111
0.249950496968,0.249871751678
nan,nan
0.17,0.31
0.218826310192,0.314425611957
0.228065762115,0.303182097692
0.232353734103,0.292372010841
0.235654924958,0.28375951403
0.238380138498,0.276872887668
0.240561914268,0.271458826996
0.242458248405,0.267102493868
0.243960334031,0.263582518345
0.245184478685,0.26090766809
0.245957088196,0.258774260134
0.246674239338,0.257077680135
0.247363651099,0.255691650144
0.247879995978,0.254568815923
0.248352441037,0.253659051267
0.24867455346,0.252993454228
0.248931649601,0.252407735188
0.249164170341,0.251855876784
0.249245938511,0.251647210207
0.249348250004,0.251300180034
0.249561435326,0.25099614453
0.249564526079,0.25079608082
0.249688952625,0.250591690766
0.249736283958,0.250520848865
0.249844391069,0.250365948084
0.24984037701,0.25011994961
0.249979542064,0.250214538967
0.249923288234,0.250258369236
0.24991632075,0.250274730274
0.249921604603,0.250163470713
0.249994214134,0.250053750021
0.249982217943,0.250047459362
0.249981074057,0.25001574134
0.250064773624,0.249795452434
0.25000880813,0.249962128452
0.250021603016,0.249939821915
0.249932593127,0.249919959846
0.249977527277,0.249908942293
0.249950361334,0.249938553763
0.250016517132,0.250060844821
0.249987583958,0.249973170191
nan,nan
0.41,0.31
0.266812068779,0.244120961115
0.254544285734,0.241874186403
0.252393965912,0.243849011234
0.251548534814,0.245623660313
0.250985309802,0.246943417318
0.25065059942,0.247949774573
0.250457586551,0.248671573352
0.250378024462,0.249121535771
0.250244692213,0.249362080189
0.250180373156,0.249643212011
0.249994420577,0.249671796629
0.24998444898,0.249645911364
0.25010910229,0.249823026684
0.250166395766,0.249769333462
0.250068889265,0.249698727024
0.250069144986,0.249824094955
0.250012558506,0.249914962841
0.25001183641,0.250113355581
0.249931716874,0.250217816423
0.249875726784,0.250225110761
0.249916896684,0.250253509902
0.249839340138,0.25010823449
0.249930034829,0.250222612839
0.249937469708,0.250197627651
0.24987891291,0.250346890264
0.249870521438,0.250347586237
0.249774662676,0.250386110076
0.250009938881,0.250210364367
0.249881175788,0.250107977048
0.249978420613,0.250072272104
0.249962437762,0.250109031774
0.250017878435,0.250009277327
0.250058288809,0.249873933609
0.250103151233,0.249868160132
0.250114415003,0.249964512285
0.250075826561,0.24995733593
0.249998881341,0.249929114891
0.250092647685,0.249906863995
0.250005798777,0.249963076641
0.249952272675,0.250056474008
nan,nan
0.37,0.27
0.273610076206,0.228867705955
0.262705522545,0.229172034812
0.25957267895,0.232465122043
0.25767979154,0.235545056465
0.256114341365,0.238227047288
0.25489221953,0.240428683607
0.253879888274,0.242185644403
0.253117639373,0.243772727682
0.252470888199,0.244798218277
0.252059420365,0.245709874625
0.251700143593,0.246624293433
0.251395497739,0.247240615598
0.251007755248,0.247849495357
0.250939349626,0.24810228204
0.25082482606,0.248301787166
0.250633654976,0.248689098242
0.25047748255,0.249057336067
0.250317533331,0.249275500994
0.250231450559,0.249386741183
0.250269632133,0.249414096001
0.250211865108,0.249473838384
0.250186914857,0.249625958027
0.250183730615,0.249718903036
0.249989361047,0.249786716236
0.250051837035,0.249819256794
0.249954708129,0.250012550784
0.249987832047,0.250153099291
0.249957371023,0.250106466805
0.249952456976,0.250138242743
0.249975296822,0.250043798109
0.249967225136,0.250081395622
0.249989369224,0.249955183273
0.249972224807,0.249982062275
0.249969917758,0.249971038359
0.249967531537,0.250011919059
0.249905834222,0.250146247195
0.249879850467,0.249995827782
0.250063309251,0.249933010603
0.249963079322,0.249892772264
0.250048757624,0.249980325522
nan,nan
0.27,0.21
0.26485872738,0.218962915292
0.261228648427,0.225873327576
0.258617312396,0.231276715265
0.256602055876,0.235402311602
0.255148428971,0.238732168806
0.254060717135,0.241257468053
0.253087125805,0.243152796861
0.252325889276,0.244711133201
0.251790511116,0.245897082801
0.251470786584,0.246771398905
0.251142727535,0.247426181831
0.250781921295,0.248035126716
0.250628365168,0.248467607333
0.250429719517,0.248864789414
0.250415673633,0.24923207715
0.250257208828,0.249382040873
0.250261695272,0.249508402781
0.250154661544,0.249586366365
0.250148594029,0.249659509713
0.250082906004,0.249718009185
0.250150572183,0.249784445956
0.250039334702,0.249744319248
0.25006589596,0.249875703675
0.250017125509,0.249989429665
0.249985396002,0.24998942545
0.250035633398,0.250016807545
0.249956787361,0.250127840859
0.249878874333,0.250063378533
0.249931527439,0.250018978061
0.249938744997,0.249963696941
0.250018109134,0.250046384682
0.249982523833,0.249943819544
0.250007167716,0.250039604448
0.249963833885,0.250050500656
0.250042400426,0.250094808744
0.249973311055,0.250057122286
0.249978030531,0.249955003491
0.250004746444,0.249964373155
0.250082125076,0.249926642809
0.250083160342,0.249922016951
nan,nan
0.33,0.27
0.261635615078,0.241382341186
0.254046782242,0.241401383768
0.252404329131,0.243513606274
0.251567459545,0.24534993875
0.251155624293,0.246770386795
0.250825184771,0.247726798223
0.250637298631,0.248317222133
0.250447067684,0.248764468871
0.250344119069,0.249058955164
0.250249560051,0.249230006627
0.250174985938,0.249502913121
0.250084282102,0.249637660994
0.250032130727,0.249747824053
0.250050626796,0.249802761891
0.25016392493,0.249850111277
0.250027557837,0.249844056061
0.25004994061,0.249946210389
0.250033838511,0.249734583705
0.250137688134,0.2497790336
0.25014621044,0.249772773981
0.250052723191,0.24968427653
0.250094653272,0.249908556025
0.249951178779,0.249926627321
0.25000877464,0.249927697489
0.250022741208,0.249859427761
0.250009471329,0.24980068011
0.250148744677,0.249822936842
0.250132007668,0.249769749018
0.250134916521,0.249763283083
0.250061910493,0.24976418424
0.250064491944,0.249797371636
0.250082536336,0.249940131546
0.250054286769,0.250032454244
0.250005385603,0.249984400704
0.250041659325,0.249973431885
0.250087224576,0.249973795899
0.250021193134,0.249883294986
0.24991927807,0.249981937914
0.25000344983,0.24998269319
0.250025730203,0.250004067042
nan,nan
0.23,0.13
0.279199528145,0.177491891022
0.278915824286,0.195577953552
0.273017610809,0.207065406202
0.267787370695,0.215764251674
0.263834995861,0.222644179879
0.260959324141,0.228229117198
0.258593393917,0.232665662211
0.256748460207,0.236117275133
0.25539946444,0.238932319292
0.254177551958,0.241213362085
0.253409382369,0.242926252436
0.252632431291,0.244417468637
0.25210300935,0.245641037697
0.251606198841,0.246520936413
0.251314668456,0.247271942058
0.251082392897,0.247852395759
0.250775159896,0.248262417568
0.250699661744,0.248683141572
0.250498759923,0.248814098985
0.250445125065,0.249088922905
0.250357113523,0.249282087616
0.250293410468,0.249517488641
0.250204111382,0.249514389663
0.250188871852,0.249642148585
0.250213058741,0.249594869655
0.250148791647,0.249684977723
0.250113100004,0.249665224033
0.249981686895,0.249839844047
0.250058641327,0.249900007982
0.249955854987,0.250031771047
0.250043302608,0.250029896701
0.249992128129,0.250046843643
0.250003894888,0.250022572487
0.249960498936,0.249942385587
0.249891447036,0.249944392891
0.250047584718,0.250054119159
0.250019229238,0.2501384659
0.249972548313,0.250046824773
0.249966276829,0.250157153759
0.249937182971,0.250015364322
nan,nan
0.25,0.29
0.238769131098,0.277528383049
0.23959130639,0.272192385021
0.241323525135,0.268203482852
0.242796706253,0.26496905936
0.244181154776,0.262202685276
0.245145813848,0.25996753732
0.246038869613,0.25816226032
0.246741381194,0.256717694185
0.247447321496,0.255561759333
0.247897750763,0.254414243509
0.248269585087,0.253514245207
0.248717594082,0.252917523148
0.248970165044,0.252313377476
0.249076050818,0.251830591871
0.24923734403,0.251475734105
0.249454403662,0.251209177836
0.249516253066,0.250824219937
0.249673431573,0.250798419929
0.249711073874,0.250639300597
0.249775058913,0.250524874059
0.249907747753,0.250421991045
0.249833458346,0.25025639833
0.249928126154,0.250238273109
0.249948276409,0.250159824
0.250019421558,0.250207082908
0.250028904294,0.250084478974
0.249903308529,0.250076278459
0.250032920928,0.250096570718
0.249929934557,0.24995665731
0.250036347611,0.250023803706
0.249937957269,0.250099530072
0.25001978905,0.250054329924
0.249919133737,0.249901878397
0.2499870162,0.249955985828
0.250110289647,0.249852820933
0.250075475112,0.249925262635
0.250080758948,0.249939966625
0.250132179226,0.24978156208
0.250130702792,0.249755544099
0.250120600543,0.24976976597
nan,nan
0.13,0.27
0.216471005999,0.297274587094
0.230893590364,0.292051108176
0.235289285717,0.284003117479
0.23811359776,0.277170894573
0.24043864335,0.271685509441
0.242298276891,0.267228585283
0.243843715522,0.263642603148
0.245049769317,0.260883383182
0.246022337532,0.258596617461
0.246834152381,0.256811701337
0.247436033702,0.255484463785
0.247861744849,0.254406976325
0.248320223503,0.253551679698
0.248608650916,0.252930486468
0.248954784465,0.252250866173
0.249268780222,0.2517838703
0.249301105296,0.251521289926
0.249401972159,0.251204965591
0.249591614431,0.251088240148
0.249578520549,0.250924522409
0.249677824249,0.250763037914
0.249708818915,0.250543407622
0.24987377646,0.250333004872
0.249855934774,0.250255047687
0.249999795773,0.250120520922
0.249864996689,0.250199718074
0.249858886614,0.250095718861
0.249899138982,0.250139638152
0.24983963264,0.250067312696
0.249877993382,0.250190753389
0.249887066357,0.2501372011
0.249981059503,0.250130966875
0.249923807422,0.249964374568
0.249945963362,0.25006196403
0.250024309781,0.25001791108
0.249985905702,0.250123302863
0.249908790006,0.250173985238
0.249779172738,0.250276722075
0.249776513584,0.250289710128
0.249816793566,0.250239144888
nan,nan
0.41,0.23
0.296073851609,0.194325192234
0.278309230751,0.201808850695
0.270925903587,0.211081842285
0.266037571116,0.218991626465
0.262496157632,0.225148424038
0.259793233242,0.230219893563
0.257667220109,0.234187006958
0.256046686277,0.237503115384
0.254836640402,0.240039156043
0.253823041829,0.241974814333
0.253154254246,0.243670659434
0.25239105507,0.244925780676
0.251813248498,0.246030491149
0.251531152989,0.246828258585
0.251205372217,0.24745143623
0.251011239885,0.247998101374
0.250765824739,0.248419613366
0.250577315955,0.248781380064
0.250473898665,0.249049516232
0.250364156814,0.249362519797
0.250287848251,0.24938353897
0.250208761504,0.249527552973
0.250239535265,0.249611228557
0.250156324282,0.24970721071
0.25004396429,0.249707088283
0.250159021767,0.249843740532
0.250096552507,0.249797028266
0.250017074615,0.249928070575
0.2501308298,0.249914184855
0.250118471291,0.249976504989
0.250088084973,0.249860520779
0.250063714777,0.249829634809
0.25007724545,0.249890190634
0.249974763733,0.249934531101
0.250066765413,0.249961093672
0.2500144557,0.250004822382
0.250087856068,0.249971620173
0.250081908544,0.249902874381
0.250017680437,0.249833992205
0.250100330619,0.24982991943
nan,nan
0.11,0.07
0.251494178017,0.161931671803
0.27685477453,0.192184126194
0.274269774253,0.205203754922
0.26926512163,0.214137094754
0.265052231045,0.221216750687
0.261775595092,0.226969949691
0.259422812084,0.231445881963
0.257576953259,0.234987501531
0.255895337041,0.237925600578
0.254719175657,0.240418040713
0.253752428297,0.242350055147
0.252940597211,0.243744878274
0.252364289707,0.244941343587
0.25187422331,0.246041179241
0.251450236034,0.246866064106
0.251111494245,0.247576057944
0.250772110301,0.248114913164
0.250730616143,0.24852853572
0.250462214691,0.248868707481
0.25049902364,0.249038753748
0.250299199117,0.249257379804
0.250297930643,0.24937544399
0.250304803453,0.249466297172
0.250126171731,0.2496585355
0.25009869811,0.249713711235
0.250066166733,0.249762886722
0.250037912315,0.249755171843
0.250003452107,0.249896119409
0.250078469595,0.249960040546
0.250021953791,0.249968097417
0.24995825814,0.250017849798
0.24989939534,0.25014829487
0.249928219968,0.250001132292
0.249940478672,0.249890418224
0.250046782412,0.249862554544
0.250065202876,0.249860664618
0.250018234885,0.249812473993
0.25002516605,0.249996724418
0.249970375015,0.250066415008
0.249916264362,0.250142212766
nan,nan
0.37,0.21
0.29395151978,0.192359304064
0.278961384736,0.200974303637
0.271898553056,0.21020113885
0.266910560929,0.217985638524
0.263242842711,0.224392489028
0.260421116595,0.229301884013
0.258255154164,0.233634069315
0.256491408521,0.236900823624
0.255202771698,0.239388456723
0.254045819757,0.241453286732
0.253377985391,0.243104431089
0.25268336463,0.24442373129
0.252182622567,0.245505540809
0.251742319876,0.246434453787
0.251312823528,0.247199471496
0.251156187701,0.247778192262
0.250896119903,0.24819192854
0.250632335658,0.248556232441
0.250539997598,0.248807143305
0.250414476731,0.249025086178
0.250402253869,0.249151994569
0.250350979375,0.249400672966
0.250245555438,0.249402051409
0.250217198552,0.2495875529
0.250188837101,0.249669028948
0.250191658695,0.249823740726
0.250088313399,0.24984689072
0.250111088787,0.249862841082
0.250088593352,0.249872441627
0.250103724164,0.250002618102
0.250072541016,0.249939224519
0.250098105192,0.250050208959
0.249996903539,0.250086890677
0.250106027842,0.250006763608
0.249982025224,0.24993470753
0.250054504631,0.249882202389
0.250041688856,0.250018975833
0.25005125442,0.25001958927
0.250005520593,0.249925219326
0.249968993324,0.250010652715
nan,nan
0.11,0.21
0.221653114648,0.259510736745
0.240681520554,0.264434076762
0.243968639274,0.262319799112
0.245283349819,0.260162934251
0.246109627378,0.258194820381
0.246970728628,0.256609189752
0.247648730527,0.255259997514
0.247923899434,0.254273785035
0.248426987435,0.253437647238
0.248728234642,0.252709059501
0.248934934879,0.252125881008
0.249171954726,0.25167809745
0.249357763765,0.251387478571
0.249433753066,0.251110707369
0.249506002196,0.250925763511
0.24965095548,0.250750854404
0.249668620143,0.25070315116
0.249764267846,0.250522169699
0.249823231097,0.250366716356
0.249794687898,0.25028318127
0.249827865966,0.250207433494
0.249939452435,0.250228046918
0.249959066344,0.250133019909
0.250018678525,0.250059353624
0.250018360258,0.250072805712
0.250046521074,0.249868555852
0.249978076601,0.249952515066
0.250010180057,0.250062592058
0.250032130064,0.249883633099
0.250055119462,0.249903231846
0.250086001875,0.249828995965
0.250046462942,0.249880950426
0.250106748286,0.249770771827
0.250057276834,0.249901360193
0.250139211125,0.249829570061
0.250047745373,0.249829050341
0.250060890519,0.249822672802
0.250043330194,0.249805969282
0.249995326932,0.249821018539
0.250044098469,0.249997238693
nan,nan
0.41,0.37
0.249652434594,0.283160809568
0.240656596854,0.272861340823
0.241434661614,0.26819751221
0.242856680773,0.264930700488
0.244146265831,0.26227590215
0.245297331834,0.260044117158
0.246106327967,0.258182767406
0.246814606952,0.256687314642
0.247424867479,0.25535283901
0.247878374669,0.254445996588
0.248291438328,0.253643823686
0.248653067842,0.253043817112
0.2487698973,0.252507718359
0.24906408356,0.251987810453
0.24922671454,0.251526941139
0.249452393825,0.251099149924
0.2495639544,0.250866907123
0.249667293622,0.250624072913
0.249700002385,0.250533237109
0.249778609094,0.250498224756
0.249775948814,0.250471345911
0.249780212058,0.25031424668
0.249819169626,0.250267506949
0.24977611103,0.250329173688
0.249770084985,0.250456244149
0.249864454811,0.250333030186
0.249840528202,0.25033219519
0.249817980829,0.250314793821
0.249762446938,0.250269001432
0.249969563247,0.250066444005
0.249958619255,0.250044028256
0.249895109307,0.250071213259
0.249954782202,0.250071683895
0.250035221785,0.250052493257
0.249915411233,0.249945714349
0.249988870002,0.249981956208
0.250031612953,0.250031806839
0.250002392159,0.250093564708
0.25000820773,0.250148173018
0.249904691388,0.250205673514
nan,nan
0.19,0.17
0.256504893359,0.211783256658
0.263316551364,0.22257101027
0.261654668098,0.227932066851
0.259405922418,0.231963547954
0.257646088862,0.235358518335
0.256134889955,0.238176923784
0.254866935471,0.240355139303
0.253860760077,0.242187122936
0.253082689621,0.243674813834
0.252485214643,0.244971217211
0.251914445328,0.245917293356
0.251645405823,0.246660956643
0.251287481662,0.247331568976
0.250997359426,0.247865809849
0.250819795789,0.24830151003
0.250625335562,0.248536062661
0.25053719898,0.248726341861
0.250441622858,0.249087458147
0.250341553372,0.249232952333
0.25032847336,0.249367538976
0.250207231637,0.249518314784
0.250165624135,0.249655912004
0.250172981823,0.24964047453
0.250041518393,0.249706382687
0.250044101123,0.249780935709
0.250105161569,0.249765770533
0.250064641895,0.249857179143
0.250029279385,0.24988410368
0.249941009385,0.250082645906
0.249901465891,0.250093579397
0.249962495845,0.249914994504
0.250011308959,0.249963246166
0.250027866738,0.249881325419
0.24995350942,0.24996296183
0.249980235243,0.249896403502
0.250044659615,0.249913519213
0.249978290508,0.250031870113
0.249938704399,0.250013398796
0.250034519382,0.250052330934
0.250085580327,0.250004248941
nan,nan
0.17,0.23
0.23628274808,0.257498026301
0.246018871669,0.258404650833
0.247637364064,0.256329697884
0.248427922803,0.254531783736
0.248964615082,0.253241462418
0.249129163471,0.252329213442
0.24937217705,0.251666557047
0.249571981339,0.251242498307
0.2495922377,0.250844785871
0.249803370262,0.250553797376
0.249713200877,0.250555408581
0.249856195092,0.250421723898
0.24985821459,0.250265795293
0.249827300514,0.250225854313
0.249925043662,0.250272023188
0.249918158985,0.250183026209
0.249981923587,0.250127973021
0.249905502608,0.250129279322
0.249908810521,0.250226925223
0.249877310029,0.250138516066
0.249901184753,0.250039635337
0.249872571237,0.250073241024
0.249877006876,0.250077499176
0.24991910239,0.250048895962
0.250041886072,0.250026043894
0.249906184765,0.250067801053
0.250007185611,0.250012570516
0.249956165531,0.24998228232
0.249882052929,0.25005745537
0.249977920319,0.250050507122
0.249922389687,0.25003503981
0.250033983838,0.249926086954
0.250158926215,0.249959875067
0.250174732458,0.2498291944
0.250032205265,0.249943611267
0.250073474811,0.250023468592
0.250059317443,0.249968044421
0.249991014416,0.250118991533
0.249912046533,0.250156567835
0.249978908101,0.25007964381
nan,nan
0.13,0.29
0.215323074641,0.3107197076
0.229556393358,0.300899290023
0.234094999561,0.290139935631
0.237284174468,0.28142802786
0.239707619133,0.27454586782
0.241795488994,0.269472151716
0.243451891563,0.265222449218
0.244817175791,0.261945043294
0.245822693768,0.259376047723
0.246603469236,0.257502590783
0.247298576693,0.255961554507
0.247949411905,0.254709001223
0.248259640874,0.25384592418
0.248549913202,0.253088732446
0.248828025599,0.252465371415
0.249108402103,0.252062472052
0.249317478126,0.25146071147
0.249475493007,0.25116755382
0.249536227353,0.250944357569
0.249611240197,0.250799415781
0.249691370516,0.25056915357
0.249864239781,0.250448497688
0.249868764296,0.250323049808
0.249844619378,0.250301103243
0.249834030934,0.25021828393
0.249807311562,0.250230584686
0.249797047928,0.250220795423
0.249896260793,0.250158038592
0.249915552717,0.250134588881
0.249854678334,0.250103896817
0.249859499673,0.250066296219
0.249845539364,0.250043020405
0.24990604643,0.250090662259
0.249966328358,0.250103957817
0.249876044686,0.250136491848
0.249918213414,0.250184127554
0.249821039362,0.250195244586
0.249956399449,0.250123037136
0.249971062277,0.250165033521
0.24982715806,0.250211393126
nan,nan


==> figures/tikz/tikz_data/ca_cb_rmpc_violations.csv <==
x,y


==> figures/tikz/tikz_data/ca_cb_zoom_1.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.07,0.07,0.07,0.07,1,1,nan,nan,nan,nan
1,0.125029539946,0.101726068101,0.124988799505,0.101726713872,1,1,nan,nan,nan,nan
2,0.171400097651,0.129259446155,0.171363793382,0.129262089851,1,1,nan,nan,nan,nan
3,0.207355067752,0.15157883493,0.207326398987,0.151583833632,1,1,nan,nan,nan,nan
4,0.232990568774,0.168426105321,0.232964166937,0.168433435288,1,1,nan,nan,nan,nan
5,0.249713973039,0.180689587902,0.249686472183,0.180699352723,1,1,nan,nan,nan,nan
6,0.259925197557,0.189589667225,0.259895746677,0.189602049696,1,1,nan,nan,nan,nan
7,0.265656553517,0.196046696977,0.265625468165,0.196061796261,1,1,nan,nan,nan,nan
8,0.268633827899,0.200968737272,0.268601728447,0.200986503112,1,1,nan,nan,nan,nan
9,0.269867661755,0.204804446923,0.269835123306,0.204824702979,1,1,nan,nan,nan,nan
10,0.270056941689,0.207872279615,0.270024425479,0.20789476582,1,1,nan,nan,nan,nan
11,0.269600329517,0.210499702829,0.26956817698,0.210524115328,1,1,nan,nan,nan,nan
12,0.268905785167,0.212824107537,0.268874254554,0.212850129941,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/ca_cb_zoom_2.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.43,0.41,0.43,0.41,1,1,nan,nan,nan,nan
1,0.315298622081,0.349125687406,0.315294676725,0.3491264484,1,1,nan,nan,nan,nan
2,0.272485902653,0.324332562739,0.272493890577,0.324332456677,1,1,nan,nan,nan,nan
3,0.252885437244,0.311300984282,0.252899877407,0.311298087924,1,1,nan,nan,nan,nan
4,0.243297791849,0.303356689927,0.243316298175,0.303350443387,1,1,nan,nan,nan,nan
5,0.238424017464,0.297946671574,0.238445217331,0.297936962107,1,1,nan,nan,nan,nan
6,0.236241130806,0.293994648577,0.236264077124,0.293981578059,1,1,nan,nan,nan,nan
7,0.235278237377,0.290947158185,0.235302235864,0.290930951169,1,1,nan,nan,nan,nan
8,0.235106816323,0.288306555631,0.235131374561,0.288287508786,1,1,nan,nan,nan,nan
9,0.23534032333,0.286112260101,0.235365101258,0.286090705992,1,1,nan,nan,nan,nan
10,0.235807213903,0.284115493795,0.235831975456,0.28409177198,1,1,nan,nan,nan,nan
11,0.236396731311,0.282150130678,0.236421323451,0.282124572638,1,1,nan,nan,nan,nan
12,0.2369414716,0.280374660818,0.236965796889,0.280347580139,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/ca_cb_zoom_3.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.13,0.07,0.13,0.07,1,1,nan,nan,nan,nan
1,0.177367044018,0.0998936205998,0.177369866586,0.0998935542265,1,1,nan,nan,nan,nan
2,0.214757375121,0.124709273892,0.214770015912,0.124708649609,1,1,nan,nan,nan,nan
3,0.241852078706,0.144039124446,0.241867093649,0.144037279292,1,1,nan,nan,nan,nan
4,0.259771207795,0.158503181067,0.259782587413,0.15850011676,1,1,nan,nan,nan,nan
5,0.270631691451,0.169257345665,0.270637174612,0.169253693802,1,1,nan,nan,nan,nan
6,0.276554794443,0.17728270218,0.276554367001,0.177279309115,1,1,nan,nan,nan,nan
7,0.279274809158,0.183464419052,0.279269326461,0.183462038632,1,1,nan,nan,nan,nan
8,0.280033317602,0.188312214857,0.280023806964,0.188311389793,1,1,nan,nan,nan,nan
9,0.279773566599,0.19241105405,0.279760958386,0.192412111831,1,1,nan,nan,nan,nan
10,0.27884693503,0.195927212524,0.27883199297,0.195930308065,1,1,nan,nan,nan,nan
11,0.277494018435,0.19904024635,0.277477351561,0.19904540772,1,1,nan,nan,nan,nan
12,0.276106483663,0.201954360802,0.276088584142,0.201961528141,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/ca_cb_zoom_4.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.35,0.43,0.35,0.43,1,1,nan,nan,nan,nan
1,0.27609018548,0.385882653951,0.276089520729,0.385882780561,1,1,nan,nan,nan,nan
2,0.246676879306,0.364401971928,0.246685270105,0.364400844911,1,1,nan,nan,nan,nan
3,0.233274814858,0.351346211782,0.233289245797,0.351342263097,1,1,nan,nan,nan,nan
4,0.227152585798,0.342256843138,0.227171062122,0.342249436342,1,1,nan,nan,nan,nan
5,0.224700632002,0.335233482855,0.224721913701,0.335222417055,1,1,nan,nan,nan,nan
6,0.223909874046,0.3293940731,0.223933145326,0.329379374714,1,1,nan,nan,nan,nan
7,0.224057823496,0.324332706184,0.224082539229,0.324314532087,1,1,nan,nan,nan,nan
8,0.224743573832,0.319848535459,0.224769373617,0.319827112319,1,1,nan,nan,nan,nan
9,0.225499439334,0.315678459245,0.225526055535,0.315654048946,1,1,nan,nan,nan,nan
10,0.226465001681,0.311914783029,0.226492259706,0.311887663323,1,1,nan,nan,nan,nan
11,0.227516231788,0.308379531769,0.227543984628,0.308349978516,1,1,nan,nan,nan,nan
12,0.228552170467,0.304981365785,0.228580298864,0.304949649647,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/cc_cd_admissible.csv <==
x,y,inside
0.05,0.05,0
0.07,0.05,0
0.09,0.05,0
0.11,0.05,0
0.13,0.05,0
0.15,0.05,0
0.17,0.05,0
0.19,0.05,0
0.21,0.05,0
0.23,0.05,0
0.25,0.05,0
0.27,0.05,0
0.29,0.05,0
0.31,0.05,0
0.33,0.05,0
0.35,0.05,0
0.37,0.05,0
0.39,0.05,0
0.41,0.05,0
0.43,0.05,0
0.45,0.05,0
0.05,0.07,0
0.07,0.07,0
0.09,0.07,1
0.11,0.07,1
0.13,0.07,1
0.15,0.07,1
0.17,0.07,1
0.19,0.07,1
0.21,0.07,1
0.23,0.07,1
0.25,0.07,1
0.27,0.07,1
0.29,0.07,1
0.31,0.07,1
0.33,0.07,1
0.35,0.07,1
0.37,0.07,1
0.39,0.07,1
0.41,0.07,1
0.43,0.07,1
0.45,0.07,0
0.05,0.09,0
0.07,0.09,1
0.09,0.09,1
0.11,0.09,1
0.13,0.09,1
0.15,0.09,1
0.17,0.09,1
0.19,0.09,1
0.21,0.09,1
0.23,0.09,1
0.25,0.09,1
0.27,0.09,1
0.29,0.09,1
0.31,0.09,1
0.33,0.09,1
0.35,0.09,1
0.37,0.09,1
0.39,0.09,1
0.41,0.09,1
0.43,0.09,1
0.45,0.09,0
0.05,0.11,0
0.07,0.11,1
0.09,0.11,1
0.11,0.11,1
0.13,0.11,1
0.15,0.11,1
0.17,0.11,1
0.19,0.11,1
0.21,0.11,1
0.23,0.11,1
0.25,0.11,1
0.27,0.11,1
0.29,0.11,1
0.31,0.11,1
0.33,0.11,1
0.35,0.11,1
0.37,0.11,1
0.39,0.11,1
0.41,0.11,1
0.43,0.11,1
0.45,0.11,0
0.05,0.13,0
0.07,0.13,1
0.09,0.13,1
0.11,0.13,1
0.13,0.13,1
0.15,0.13,1
0.17,0.13,1
0.19,0.13,1
0.21,0.13,1
0.23,0.13,1
0.25,0.13,1
0.27,0.13,1
0.29,0.13,1
0.31,0.13,1
0.33,0.13,1
0.35,0.13,1
0.37,0.13,1
0.39,0.13,1
0.41,0.13,1
0.43,0.13,1
0.45,0.13,0
0.05,0.15,0
0.07,0.15,1
0.09,0.15,1
0.11,0.15,1
0.13,0.15,1
0.15,0.15,1
0.17,0.15,1
0.19,0.15,1
0.21,0.15,1
0.23,0.15,1
0.25,0.15,1
0.27,0.15,1
0.29,0.15,1
0.31,0.15,1
0.33,0.15,1
0.35,0.15,1
0.37,0.15,1
0.39,0.15,1
0.41,0.15,1
0.43,0.15,1
0.45,0.15,0
0.05,0.17,0
0.07,0.17,1
0.09,0.17,1
0.11,0.17,1
0.13,0.17,1
0.15,0.17,1
0.17,0.17,1
0.19,0.17,1
0.21,0.17,1
0.23,0.17,1
0.25,0.17,1
0.27,0.17,1
0.29,0.17,1
0.31,0.17,1
0.33,0.17,1
0.35,0.17,1
0.37,0.17,1
0.39,0.17,1
0.41,0.17,1
0.43,0.17,1
0.45,0.17,0
0.05,0.19,0
0.07,0.19,1
0.09,0.19,1
0.11,0.19,1
0.13,0.19,1
0.15,0.19,1
0.17,0.19,1
0.19,0.19,1
0.21,0.19,1
0.23,0.19,1
0.25,0.19,1
0.27,0.19,1
0.29,0.19,1
0.31,0.19,1
0.33,0.19,1
0.35,0.19,1
0.37,0.19,1
0.39,0.19,1
0.41,0.19,1
0.43,0.19,1
0.45,0.19,0
0.05,0.21,0
0.07,0.21,1
0.09,0.21,1
0.11,0.21,1
0.13,0.21,1
0.15,0.21,1
0.17,0.21,1
0.19,0.21,1
0.21,0.21,1
0.23,0.21,1
0.25,0.21,1
0.27,0.21,1
0.29,0.21,1
0.31,0.21,1
0.33,0.21,1
0.35,0.21,1
0.37,0.21,1
0.39,0.21,1
0.41,0.21,1
0.43,0.21,1
0.45,0.21,0
0.05,0.23,0
0.07,0.23,1
0.09,0.23,1
0.11,0.23,1
0.13,0.23,1
0.15,0.23,1
0.17,0.23,1
0.19,0.23,1
0.21,0.23,1
0.23,0.23,1
0.25,0.23,1
0.27,0.23,1
0.29,0.23,1
0.31,0.23,1
0.33,0.23,1
0.35,0.23,1
0.37,0.23,1
0.39,0.23,1
0.41,0.23,1
0.43,0.23,1
0.45,0.23,0
0.05,0.25,0
0.07,0.25,1
0.09,0.25,1
0.11,0.25,1
0.13,0.25,1
0.15,0.25,1
0.17,0.25,1
0.19,0.25,1
0.21,0.25,1
0.23,0.25,1
0.25,0.25,1
0.27,0.25,1
0.29,0.25,1
0.31,0.25,1
0.33,0.25,1
0.35,0.25,1
0.37,0.25,1
0.39,0.25,1
0.41,0.25,1
0.43,0.25,1
0.45,0.25,0
0.05,0.27,0
0.07,0.27,1
0.09,0.27,1
0.11,0.27,1
0.13,0.27,1
0.15,0.27,1
0.17,0.27,1
0.19,0.27,1
0.21,0.27,1
0.23,0.27,1
0.25,0.27,1
0.27,0.27,1
0.29,0.27,1
0.31,0.27,1
0.33,0.27,1
0.35,0.27,1
0.37,0.27,1
0.39,0.27,1
0.41,0.27,1
0.43,0.27,1
0.45,0.27,0
0.05,0.29,0
0.07,0.29,1
0.09,0.29,1
0.11,0.29,1
0.13,0.29,1
0.15,0.29,1
0.17,0.29,1
0.19,0.29,1
0.21,0.29,1
0.23,0.29,1
0.25,0.29,1
0.27,0.29,1
0.29,0.29,1
0.31,0.29,1
0.33,0.29,1
0.35,0.29,1
0.37,0.29,1
0.39,0.29,1
0.41,0.29,1
0.43,0.29,1
0.45,0.29,0
0.05,0.31,0
0.07,0.31,1
0.09,0.31,1
0.11,0.31,1
0.13,0.31,1
0.15,0.31,1
0.17,0.31,1
0.19,0.31,1
0.21,0.31,1
0.23,0.31,1
0.25,0.31,1
0.27,0.31,1
0.29,0.31,1
0.31,0.31,1
0.33,0.31,1
0.35,0.31,1
0.37,0.31,1
0.39,0.31,1
0.41,0.31,1
0.43,0.31,1
0.45,0.31,0
0.05,0.33,0
0.07,0.33,1
0.09,0.33,1
0.11,0.33,1
0.13,0.33,1
0.15,0.33,1
0.17,0.33,1
0.19,0.33,1
0.21,0.33,1
0.23,0.33,1
0.25,0.33,1
0.27,0.33,1
0.29,0.33,1
0.31,0.33,1
0.33,0.33,1
0.35,0.33,1
0.37,0.33,1
0.39,0.33,1
0.41,0.33,1
0.43,0.33,1
0.45,0.33,0
0.05,0.35,0
0.07,0.35,1
0.09,0.35,1
0.11,0.35,1
0.13,0.35,1
0.15,0.35,1
0.17,0.35,1
0.19,0.35,1
0.21,0.35,1
0.23,0.35,1
0.25,0.35,1
0.27,0.35,1
0.29,0.35,1
0.31,0.35,1
0.33,0.35,1
0.35,0.35,1
0.37,0.35,1
0.39,0.35,1
0.41,0.35,1
0.43,0.35,1
0.45,0.35,0
0.05,0.37,0
0.07,0.37,1
0.09,0.37,1
0.11,0.37,1
0.13,0.37,1
0.15,0.37,1
0.17,0.37,1
0.19,0.37,1
0.21,0.37,1
0.23,0.37,1
0.25,0.37,1
0.27,0.37,1
0.29,0.37,1
0.31,0.37,1
0.33,0.37,1
0.35,0.37,1
0.37,0.37,1
0.39,0.37,1
0.41,0.37,1
0.43,0.37,1
0.45,0.37,0
0.05,0.39,0
0.07,0.39,1
0.09,0.39,1
0.11,0.39,1
0.13,0.39,1
0.15,0.39,1
0.17,0.39,1
0.19,0.39,1
0.21,0.39,1
0.23,0.39,1
0.25,0.39,1
0.27,0.39,1
0.29,0.39,1
0.31,0.39,1
0.33,0.39,1
0.35,0.39,1
0.37,0.39,1
0.39,0.39,1
0.41,0.39,1
0.43,0.39,1
0.45,0.39,0
0.05,0.41,0
0.07,0.41,1
0.09,0.41,1
0.11,0.41,1
0.13,0.41,1
0.15,0.41,1
0.17,0.41,1
0.19,0.41,1
0.21,0.41,1
0.23,0.41,1
0.25,0.41,1
0.27,0.41,1
0.29,0.41,1
0.31,0.41,1
0.33,0.41,1
0.35,0.41,1
0.37,0.41,1
0.39,0.41,1
0.41,0.41,1
0.43,0.41,0
0.45,0.41,0
0.05,0.43,0
0.07,0.43,1
0.09,0.43,1
0.11,0.43,1
0.13,0.43,1
0.15,0.43,1
0.17,0.43,1
0.19,0.43,1
0.21,0.43,1
0.23,0.43,1
0.25,0.43,1
0.27,0.43,1
0.29,0.43,1
0.31,0.43,1
0.33,0.43,1
0.35,0.43,1
0.37,0.43,1
0.39,0.43,1
0.41,0.43,1
0.43,0.43,0
0.45,0.43,0
0.05,0.45,0
0.07,0.45,0
0.09,0.45,0
0.11,0.45,0
0.13,0.45,0
0.15,0.45,0
0.17,0.45,0
0.19,0.45,0
0.21,0.45,0
0.23,0.45,0
0.25,0.45,0
0.27,0.45,0
0.29,0.45,0
0.31,0.45,0
0.33,0.45,0
0.35,0.45,0
0.37,0.45,0
0.39,0.45,0
0.41,0.45,0
0.43,0.45,0
0.45,0.45,0


==> figures/tikz/tikz_data/cc_cd_boundary.csv <==
x,y
0.06,0.08
0.06,0.1
nan,nan
0.06,0.08
0.08,0.08
nan,nan
0.06,0.1
0.06,0.12
nan,nan
0.06,0.12
0.06,0.14
nan,nan
0.06,0.14
0.06,0.16
nan,nan
0.06,0.16
0.06,0.18
nan,nan
0.06,0.18
0.06,0.2
nan,nan
0.06,0.2
0.06,0.22
nan,nan
0.06,0.22
0.06,0.24
nan,nan
0.06,0.24
0.06,0.26
nan,nan
0.06,0.26
0.06,0.28
nan,nan
0.06,0.28
0.06,0.3
nan,nan
0.06,0.3
0.06,0.32
nan,nan
0.06,0.32
0.06,0.34
nan,nan
0.06,0.34
0.06,0.36
nan,nan
0.06,0.36
0.06,0.38
nan,nan
0.06,0.38
0.06,0.4
nan,nan
0.06,0.4
0.06,0.42
nan,nan
0.06,0.42
0.06,0.44
nan,nan
0.06,0.44
0.08,0.44
nan,nan
0.08,0.06
0.08,0.08
nan,nan
0.08,0.06
0.1,0.06
nan,nan
0.08,0.44
0.1,0.44
nan,nan
0.1,0.06
0.12,0.06
nan,nan
0.1,0.44
0.12,0.44
nan,nan
0.12,0.06
0.14,0.06
nan,nan
0.12,0.44
0.14,0.44
nan,nan
0.14,0.06
0.16,0.06
nan,nan
0.14,0.44
0.16,0.44
nan,nan
0.16,0.06
0.18,0.06
nan,nan
0.16,0.44
0.18,0.44
nan,nan
0.18,0.06
0.2,0.06
nan,nan
0.18,0.44
0.2,0.44
nan,nan
0.2,0.06
0.22,0.06
nan,nan
0.2,0.44
0.22,0.44
nan,nan
0.22,0.06
0.24,0.06
nan,nan
0.22,0.44
0.24,0.44
nan,nan
0.24,0.06
0.26,0.06
nan,nan
0.24,0.44
0.26,0.44
nan,nan
0.26,0.06
0.28,0.06
nan,nan
0.26,0.44
0.28,0.44
nan,nan
0.28,0.06
0.3,0.06
nan,nan
0.28,0.44
0.3,0.44
nan,nan
0.3,0.06
0.32,0.06
nan,nan
0.3,0.44
0.32,0.44
nan,nan
0.32,0.06
0.34,0.06
nan,nan
0.32,0.44
0.34,0.44
nan,nan
0.34,0.06
0.36,0.06
nan,nan
0.34,0.44
0.36,0.44
nan,nan
0.36,0.06
0.38,0.06
nan,nan
0.36,0.44
0.38,0.44
nan,nan
0.38,0.06
0.4,0.06
nan,nan
0.38,0.44
0.4,0.44
nan,nan
0.4,0.06
0.42,0.06
nan,nan
0.42,0.4
0.42,0.42
nan,nan
0.42,0.42
0.42,0.44
nan,nan
0.4,0.44
0.42,0.44
nan,nan
0.44,0.06
0.44,0.08
nan,nan
0.42,0.06
0.44,0.06
nan,nan
0.44,0.08
0.44,0.1
nan,nan
0.44,0.1
0.44,0.12
nan,nan
0.44,0.12
0.44,0.14
nan,nan
0.44,0.14
0.44,0.16
nan,nan
0.44,0.16
0.44,0.18
nan,nan
0.44,0.18
0.44,0.2
nan,nan
0.44,0.2
0.44,0.22
nan,nan
0.44,0.22
0.44,0.24
nan,nan
0.44,0.24
0.44,0.26
nan,nan
0.44,0.26
0.44,0.28
nan,nan
0.44,0.28
0.44,0.3
nan,nan
0.44,0.3
0.44,0.32
nan,nan
0.44,0.32
0.44,0.34
nan,nan
0.44,0.34
0.44,0.36
nan,nan
0.44,0.36
0.44,0.38
nan,nan
0.44,0.38
0.44,0.4
nan,nan
0.42,0.4
0.44,0.4
nan,nan


==> figures/tikz/tikz_data/cc_cd_nn.csv <==
x,y
0.31,0.39
0.231265620702,0.34720741208
0.221882691778,0.306343489043
0.22848688142,0.279599793519
0.23471255743,0.263809216349
0.239147314887,0.255058357606
0.242328797398,0.250349339587
0.244523100671,0.248081141503
0.246065290062,0.247242248528
0.24710643816,0.247073839132
0.24798437773,0.247288442903
0.248521372446,0.247558073671
0.249052904698,0.247942269481
0.249228354986,0.248300089004
0.249432406636,0.248619828909
0.249502112584,0.248988091235
0.249802517971,0.24926339418
0.249687425735,0.249414955905
0.249795672808,0.249573845945
0.249819202287,0.249575228003
0.249600885363,0.249578822205
0.249710169568,0.249582255425
0.24972166126,0.249659814984
0.249694709169,0.249688820932
0.249745053388,0.249719514448
0.249833309456,0.249666613939
0.250010000783,0.249732134655
0.250009859241,0.249826460309
0.25007172804,0.249974679654
0.250071984275,0.250125105748
0.250030838964,0.250169934531
0.250004898414,0.250112965134
0.250114502312,0.250031483064
0.250072555975,0.249888841567
0.250143859602,0.249998248461
0.250124344096,0.250150728177
0.25020042602,0.250238062395
0.250250462721,0.250287563451
0.250192151682,0.250218836584
0.250220422456,0.250189230186
0.250003692674,0.250176165129
nan,nan
0.15,0.39
0.250033185099,0.336381119288
0.254932417427,0.309097279725
0.254235715858,0.291239955763
0.253436771843,0.278894342733
0.252667741132,0.270340756382
0.252109813053,0.2643073114
0.251772178456,0.260289482111
0.251435408591,0.257315525166
0.251070236694,0.255334754297
0.250914533003,0.253807416987
0.250847805057,0.252794389268
0.250652244012,0.252103169406
0.250444396709,0.251516891619
0.250300967876,0.251093465769
0.250237489698,0.250785369449
0.250097226597,0.250593161928
0.250015858515,0.25031443457
0.250134830018,0.250246566526
0.250182147374,0.250069627923
0.250241268466,0.250083998322
0.250052924547,0.250134737956
0.249918546372,0.249976856888
0.250065033085,0.249868211135
0.250102040913,0.249947176739
0.250166449312,0.249938346825
0.250075814766,0.249960264897
0.250169526049,0.249938770002
0.25005417409,0.250088061271
0.249897606741,0.250032124359
0.249840910431,0.249939131703
0.249962648464,0.249923106447
0.250036405676,0.25000019827
0.24999513336,0.24985673121
0.249988397225,0.249823039844
0.249935069703,0.24987612944
0.250055443811,0.249908359314
0.250035892096,0.249961089573
0.250060212654,0.249976488963
0.249906355572,0.249994817524
0.249860686261,0.249939319629
nan,nan
0.33,0.29
0.253570231758,0.286975373759
0.240706354277,0.2730059159
0.241385492163,0.262381175309
0.243175015546,0.255697253389
0.244766897408,0.251864763197
0.245914932148,0.249683156764
0.246890154289,0.248618755875
0.247614304594,0.248202107249
0.24817935973,0.248068178328
0.248535363164,0.248120963824
0.248766783684,0.248227086031
0.248959280889,0.248468401026
0.249197777921,0.248734962652
0.249420064205,0.248979448856
0.249529760995,0.249087233611
0.249762763356,0.249446844923
0.249845088069,0.249480323207
0.250003369075,0.249749667984
0.24999459068,0.2497752459
0.249989982729,0.249892951226
0.250007047408,0.249969063776
0.250079347281,0.249997142257
0.249906097638,0.250087200161
0.249885599087,0.250069572921
0.249888300018,0.25004848921
0.249861080362,0.250094044705
0.250035733688,0.250018655345
0.25005087153,0.250057723119
0.250041250714,0.250021483788
0.250050355023,0.250133135255
0.24985990771,0.250133791202
0.250049661804,0.250177995725
0.250159311317,0.250167607265
0.250141525668,0.250121869984
0.250124178371,0.250223881106
0.250183045528,0.250182063931
0.25014915447,0.25009065323
0.250061229697,0.25013646558
0.250045717412,0.250068725518
0.250015616789,0.250093613041
nan,nan
0.15,0.27
0.225235352902,0.248419537013
0.238349097082,0.243569868487
0.244231187773,0.243018725728
0.247584078521,0.244116261124
0.249461897527,0.245627951026
0.2504213044,0.247207936666
0.250862990221,0.248239893453
0.251050304415,0.249085301226
0.25103185537,0.249732602014
0.251103742537,0.250198366634
0.250936306488,0.250555883253
0.250755581739,0.250685054204
0.250600617808,0.250693305477
0.250333088076,0.25074764006
0.250346778655,0.2505023295
0.250187901307,0.25039305506
0.250210836939,0.250320007788
0.250211577139,0.250254901622
0.250255789869,0.250184456782
0.250104749319,0.250134579948
0.250159542857,0.250051584157
0.250165127207,0.249990479571
0.25013117608,0.249917731049
0.250206416761,0.249970894045
0.25003389032,0.249990181031
0.250020165263,0.250016073778
0.250021427478,0.250019825885
0.249872631979,0.250052793838
0.250006642843,0.249977018544
0.250033337628,0.250022915217
0.249975561052,0.250018559181
0.249937111016,0.250023819806
0.250012609623,0.249993985977
0.2499914346,0.249989000082
0.249994616566,0.24995152783
0.249936535369,0.249927086052
0.249818169059,0.249900314241
0.249828594612,0.249917180347
0.249922949305,0.249981304932
0.249821697533,0.250047031131
nan,nan
0.07,0.41
0.115476299677,0.30535878766
0.159216937023,0.250772851302
0.190000378614,0.226272917161
0.210422887554,0.218068297832
0.223969981918,0.218107857019
0.232917916986,0.221684083112
0.238813688697,0.226546861395
0.242771221676,0.231262254324
0.245207478603,0.235589212794
0.246787727107,0.239110658859
0.247829627505,0.241702638615
0.248475817871,0.243859348553
0.248961652917,0.245444906382
0.249328884709,0.246644062424
0.249515157077,0.247709661134
0.249582377812,0.248352282257
0.249689255396,0.248818096467
0.249728119815,0.249143643735
0.24988396652,0.249345382729
0.24985419953,0.249538111684
0.249942940265,0.249698282952
0.24992883501,0.249746589523
0.250045109364,0.24978876657
0.249972487206,0.249740024124
0.250066962536,0.249866823516
0.250037209892,0.249859061995
0.250093542181,0.249787806103
0.250000532766,0.249907893468
0.249964792014,0.249995168308
0.249978060102,0.249938412361
0.249912943225,0.249892250063
0.2498262235,0.249877393632
0.249772577858,0.24992580236
0.249848271325,0.249829962931
0.249863826532,0.249995060878
0.249930652184,0.250045711657
0.249970739647,0.25008983306
0.250002862119,0.249892586758
0.249984447325,0.24994745098
0.249964897412,0.249932719951
nan,nan
0.43,0.07
0.331180220155,0.16855084068
0.297483219964,0.215528368364
0.280752192836,0.239420410697
0.270357981401,0.250971090294
0.263507703844,0.25595439617
0.258998463044,0.257561640289
0.255931934877,0.257417846016
0.253834004327,0.256517274532
0.252614045565,0.255420342321
0.251707784537,0.254329305154
0.251176799245,0.253504376301
0.250739816356,0.25267543119
0.250491467214,0.252008789873
0.250400188438,0.251483912735
0.250325017661,0.251032899482
0.250117771313,0.250747500328
0.250094468135,0.250523688093
0.250032656585,0.250461409194
0.24994286344,0.250221945033
0.249991549199,0.250133850004
0.249921186661,0.250108112403
0.250051143299,0.250137518714
0.249900692329,0.250068433333
0.249906553542,0.249867077315
0.249807953401,0.249781467352
0.249838007117,0.249685541728
0.249781492944,0.249734919263
0.249917761987,0.249768065491
0.249840354664,0.249747155303
0.249817722574,0.249787020064
0.249878241445,0.249952100481
0.249943400408,0.249819406224
0.249949107084,0.249821875609
0.250012701909,0.249891406244
0.249910061058,0.249878451617
0.249888999531,0.250000275468
0.249970462402,0.249819361858
0.249923658237,0.249965752239
0.250036965056,0.250010759859
0.250042022021,0.250008749247
nan,nan
0.37,0.07
0.372633675129,0.173150728757
0.334565549401,0.232055466183
0.305967790313,0.260589393553
0.286491472949,0.271819682777
0.273571194838,0.274209794421
0.265150915688,0.272326800677
0.259590068312,0.269007553828
0.256039144829,0.265292420141
0.253786888394,0.261821237942
0.252355885687,0.258760527996
0.251296506449,0.25643444102
0.250606127938,0.254637497026
0.25032798436,0.253310366946
0.250112073459,0.252295822404
0.250049220275,0.251547923153
0.249912447284,0.251016762446
0.249856368193,0.250639467823
0.249962138613,0.250267609408
0.249875135964,0.250180825073
0.249966683639,0.25017648677
0.24984866785,0.250074408786
0.249834568336,0.250032374899
0.249874990438,0.250096353534
0.249904660796,0.25004025379
0.250001962382,0.250053367618
0.250083282752,0.249954779431
0.250029942831,0.250042214827
0.250042447073,0.250109519913
0.250205372259,0.250047468754
0.250215116018,0.250118329138
0.25029820284,0.250179933383
0.250087612572,0.250151773428
0.250110734015,0.250016412504
0.24999102285,0.250089939821
0.249971752039,0.249962387339
0.249946680095,0.249969526553
0.249951685701,0.250039354245
0.249951077964,0.249988189986
0.249982055019,0.250087653308
0.250077658654,0.250049737466
nan,nan
0.31,0.43
0.263578548281,0.380343427507
0.254567195366,0.339886772716
0.252044708432,0.311244043502
0.251015967371,0.291530655869
0.250500510066,0.277971635439
0.2501216202,0.268981854053
0.249989559765,0.262630519476
0.249955702503,0.258547099257
0.249867886904,0.255684056004
0.249962419236,0.253819575597
0.24992560978,0.252474601238
0.249899977226,0.251567280246
0.249900333006,0.25095622851
0.249867375519,0.250636583353
0.249977680287,0.250405757652
0.249920762121,0.250050718751
0.249828302468,0.250003167449
0.24993096125,0.250035804591
0.250087066215,0.24994408865
0.250071857739,0.249992806501
0.24998336016,0.250008260377
0.250026915736,0.250044497189
0.250055941396,0.249983652693
0.250024800276,0.249956670352
0.250069539763,0.250149481956
0.250109828265,0.250055365733
0.250089723114,0.249956608379
0.250113764149,0.24994744765
0.250225688899,0.250009457959
0.250125249533,0.250062975752
0.25008931794,0.250108947039
0.250008788036,0.250020662687
0.250080443411,0.250049076041
0.249963689939,0.249956177589
0.249834691365,0.250008063172
0.249978554153,0.249923925996
0.250015540625,0.249976886418
0.250094089427,0.250034909755
0.250101435136,0.250114753794
0.250194513079,0.25018400092
nan,nan
0.25,0.37
0.283921867233,0.339724568062
0.274617091859,0.319728442239
0.265754761422,0.303352995535
0.259752435668,0.289762071146
0.255772146937,0.279095444209
0.253225554131,0.270850614575
0.251845088977,0.264780149984
0.250993514683,0.260299659764
0.25041197566,0.257012964114
0.25017606244,0.254761489967
0.250102420604,0.253103066749
0.249860396752,0.251986111049
0.249902721056,0.251257163323
0.249956678464,0.250823609755
0.249950900109,0.25046888916
0.249756889171,0.250381862987
0.249785234785,0.250290488171
0.249896693542,0.250142289888
0.249996829761,0.250005951899
0.250001546975,0.250115682325
0.249964886459,0.25005809283
0.249997381962,0.250074102334
0.250041433732,0.250215828028
0.250095131015,0.250203876392
0.250140873477,0.250178037528
0.249976940932,0.250107646961
0.250117858919,0.250076353257
0.250047463849,0.250059081309
0.250053540335,0.249981680782
0.250074290149,0.249984636338
0.250105523801,0.250073527131
0.250067901499,0.250168255522
0.250042492772,0.250102180799
0.250140108622,0.250078468659
0.250030887509,0.250088495441
0.250024489745,0.249967254323
0.250046291187,0.250101064443
0.250064751376,0.250055638942
0.249976500413,0.250094551284
0.250035827464,0.249949785742
nan,nan
0.09,0.39
0.207649568785,0.319482128605
0.226340576038,0.286337579885
0.235193089379,0.268175838531
0.24063812624,0.258291928991
0.244147037416,0.253217969881
0.246350245314,0.250453898652
0.247761371167,0.249320052534
0.248662693047,0.249042497774
0.249227242937,0.249118403459
0.249597510031,0.249251357647
0.249788845994,0.249562733974
0.250023516603,0.249603211563
0.249978860565,0.24975119784
0.250029251333,0.249906368573
0.250019658198,0.250038748278
0.250055083473,0.250101700193
0.250055684236,0.250135952207
0.25007090199,0.249942919202
0.250031031241,0.250053441478
0.250058788092,0.250035997665
0.250149898977,0.249953285568
0.250135286224,0.250136905945
0.250161670522,0.250211075671
0.250017366327,0.25019046495
0.25012410252,0.250144945606
0.249989892604,0.250045617334
0.24984371594,0.250039460093
0.249932885263,0.249930682903
0.25003978132,0.249919318007
0.250089603494,0.250114457584
0.250076282388,0.249976474456
0.249989414482,0.249959303826
0.249970282931,0.250049771416
0.249891158143,0.250014581288
0.249861648219,0.249927828465
0.249814293087,0.250010405694
0.249891254952,0.249955724957
0.249986695806,0.249983789389
0.249945094495,0.249886732429
0.24999808042,0.249934212378
nan,nan
0.31,0.27
0.341114560587,0.293811526109
0.314493894666,0.30476794937
0.293657455763,0.304269480122
0.27939126276,0.29816086197
0.269739563842,0.290209140508
0.263380447873,0.282301947489
0.259093482982,0.275157485506
0.256308806397,0.269406953961
0.254375356699,0.264624005572
0.253016032562,0.260991946907
0.252112102704,0.258339050563
0.251463778976,0.256100944027
0.251100553213,0.254635852635
0.25081556872,0.253340796854
0.250621153789,0.252533289639
0.250526882696,0.25191244238
0.250333460062,0.251367397528
0.250256263146,0.251036442578
0.250146590278,0.250825168628
0.250035900669,0.25045193888
0.250052638996,0.250378927974
0.249934471263,0.250374106593
0.24995179476,0.250349061952
0.249957409511,0.250208686649
0.250045902898,0.250112505735
0.250100923142,0.250034044703
0.25010289644,0.250088715693
0.250160497106,0.250029000403
0.250210919035,0.250203850832
0.250109136714,0.250095597309
0.25002788402,0.250068110354
0.250105187786,0.249919680719
0.249983653631,0.249896474236
0.249912074596,0.249954940517
0.249934944483,0.249954196224
0.250054668367,0.249977320745
0.250054422132,0.249909822976
0.250076521931,0.249980585777
0.250108472825,0.250017198002
0.250029162741,0.250038095928
nan,nan
0.19,0.21
0.186720329845,0.201546320824
0.204105373878,0.199630848419
0.218611157346,0.203821865685
0.228714666853,0.210684597415
0.235547821351,0.21790174915
0.24014483262,0.22457647672
0.243204938266,0.230219311381
0.245189644078,0.234814818882
0.246729155739,0.23855079231
0.247726079125,0.241515907985
0.248398198225,0.243707120938
0.248825076173,0.245243152501
0.249093427709,0.246306245916
0.249317504161,0.247173612149
0.249472161162,0.247998876038
0.249731700393,0.248575836551
0.249793450865,0.248814274353
0.249939050532,0.249164495538
0.249957868049,0.249521714273
0.250009809381,0.249594286122
0.249992900849,0.249793611019
0.249942691327,0.249882010113
0.250071512758,0.249794965809
0.25015293034,0.249921070669
0.25019909959,0.250035211535
0.25014251407,0.250069973433
0.250206858516,0.250038855273
0.250174448975,0.250072211149
0.250175169729,0.250064925739
0.250037882876,0.250080065037
0.250014773266,0.250142635985
0.250070546169,0.250123309053
0.250024357831,0.250103202807
0.249962793305,0.250106701415
0.24992840396,0.250011990158
0.249954751319,0.249967724948
0.250012057566,0.249941009222
0.250019291638,0.249992761121
0.250050043196,0.249970939425
0.249973627906,0.24987232866
nan,nan
0.19,0.23
0.186821044143,0.214682783047
0.207252035798,0.209181359879
0.223015533703,0.211499317511
0.233486281994,0.217119475599
0.240031123148,0.223634676044
0.24413701104,0.229836047458
0.24668456724,0.235021211567
0.248279829049,0.239244462071
0.2492859209,0.24233082343
0.249811990527,0.244712500675
0.250035232388,0.246526266811
0.250288262611,0.247757641122
0.250145585554,0.248563351895
0.250201922672,0.249169591722
0.250331862817,0.249569150083
0.250259788183,0.249924888968
0.25028965482,0.250066059707
0.250131397587,0.250014281774
0.25004071947,0.250011836927
0.25009128275,0.249923724175
0.25011978846,0.2498693387
0.250061144852,0.249916644328
0.249944015655,0.249923794022
0.249978533732,0.249895547437
0.2500859828,0.249997894737
0.250179315602,0.25016064973
0.250222186468,0.250151484688
0.250147458771,0.25011031571
0.250137243749,0.250098782296
0.25009230198,0.250138687155
0.250119516853,0.25015452344
0.249961615509,0.250106008977
0.250038177514,0.250090608726
0.250124026296,0.250111834681
0.250125691602,0.249950163528
0.250135012995,0.249876186368
0.249946921364,0.249859624635
0.249900173615,0.250075774671
0.249846543017,0.249971652407
0.249942163679,0.249961049578
nan,nan
0.35,0.25
0.294902775871,0.271512089244
0.276370147796,0.275505532758
0.266824574736,0.274007717153
0.260883988852,0.270636625954
0.256896202263,0.266636297971
0.254394794788,0.262909546426
0.252768492335,0.259763368178
0.251743108538,0.257263008775
0.251069811286,0.255377565659
0.250704340744,0.25385985783
0.250345183971,0.252720501974
0.250235663762,0.252061982208
0.250147754844,0.251500421446
0.250019544794,0.251065021617
0.24998663339,0.250685573616
0.249983227433,0.250540578694
0.250087393668,0.250283712986
0.250096409581,0.250141213991
0.250221308653,0.250233849546
0.250215145187,0.250112566987
0.250098266665,0.250037738362
0.250137322907,0.250146031099
0.250157403065,0.250101327509
0.250125590763,0.250077594404
0.250082618975,0.250166731902
0.249937975124,0.250160106277
0.249954366491,0.250035196091
0.249972586918,0.250018104878
0.249966408364,0.250061305113
0.249946223923,0.25005291667
0.24984283042,0.250087071554
0.249731449177,0.250094144112
0.249798262708,0.249917292338
0.249872206186,0.249912125265
0.249911953725,0.249807326126
0.24987170329,0.249773804609
0.249736106684,0.249856573905
0.249914463752,0.249834098981
0.249952741032,0.249921210121
0.249904601582,0.249878506395
nan,nan
0.25,0.17
0.241569227908,0.194270984154
0.242851868377,0.210055075189
0.244808198917,0.221246688488
0.246120136038,0.229229658335
0.247132328986,0.234921959687
0.247832195968,0.23902283315
0.248561342217,0.242171666821
0.248874842257,0.244283430602
0.249004656365,0.245921053485
0.249244456339,0.247047550328
0.249354959417,0.247761040304
0.249517901596,0.248341795147
0.24953278126,0.248823122129
0.249629345298,0.249060008338
0.249746465798,0.249187421691
0.249863711475,0.249302149446
0.249818987387,0.24960635353
0.249816067768,0.249659689272
0.249840834475,0.249862252366
0.249818665935,0.249860350167
0.249889833624,0.249919675791
0.250056183575,0.249986641872
0.250032188534,0.250195240687
0.249962023224,0.250186698297
0.249985133686,0.250128884374
0.250005280534,0.250146319538
0.250121974689,0.250038900924
0.250026271842,0.249902191146
0.250043140987,0.249878978552
0.24999795916,0.249855733307
0.249988749674,0.249833459584
0.250052775413,0.249900288587
0.24992957338,0.249916338539
0.249945856032,0.249941171577
0.249953189988,0.250021855808
0.249982031822,0.250157423655
0.250056784975,0.250137305869
0.250002377952,0.250189208995
0.24997991805,0.250154607384
0.249886433683,0.250193098591
nan,nan
0.17,0.17
0.22464313629,0.1825812591
0.235884434771,0.198635206499
0.241136165361,0.211944198729
0.244457784825,0.222097490141
0.246459354471,0.229981395342
0.247907610587,0.235640406578
0.248848143008,0.239909791774
0.249385932705,0.242877531548
0.249690307819,0.245078737247
0.249933764457,0.246664353864
0.250069587831,0.247897679096
0.250134977108,0.24851874401
0.250232832395,0.248915228112
0.249970842273,0.24924400464
0.249962272231,0.249508947781
0.250057249823,0.249649872576
0.250050136424,0.249944145395
0.250157281138,0.250060557879
0.250107757433,0.25011220808
0.250121861992,0.250149784969
0.2500366873,0.250125586809
0.250087225969,0.250199001354
0.24998363649,0.250130490573
0.25011055102,0.249983815994
0.250064127248,0.25003687092
0.250000613155,0.249937571354
0.249948489129,0.249999822157
0.249830460508,0.2499333242
0.249879128505,0.249867294593
0.24994849976,0.249878816785
0.249924911849,0.249864265286
0.249889742746,0.249680341156
0.249975067236,0.249656331534
0.249944423781,0.249820397443
0.249974590423,0.249765755716
0.249953038681,0.249607338664
0.249964978154,0.249586715662
0.249816789744,0.249666554069
0.249890853599,0.249753556377
0.249835820671,0.249776071148
nan,nan
0.09,0.39
0.153371865051,0.303703332846
0.187059584529,0.260574034663
0.208715400808,0.240450880728
0.223111103727,0.232658903594
0.232317627774,0.231283881115
0.238416970568,0.232895866747
0.24254488771,0.235440622597
0.245223990955,0.238289987985
0.246957752674,0.240853841001
0.248135804976,0.243184882569
0.248835723874,0.244955230709
0.249372698686,0.246408732136
0.249628962064,0.247426620518
0.249861556533,0.24821682135
0.249934401971,0.248840203893
0.24989498326,0.249154378377
0.249926389904,0.24928017102
0.249788848879,0.249379353092
0.249924596087,0.249541767185
0.249841854937,0.2496713221
0.249819640038,0.249731865037
0.24988194703,0.249739384464
0.249966816465,0.249806332476
0.24995054949,0.249797088442
0.249767429003,0.249737727157
0.249945190527,0.249750834931
0.249986777963,0.249764668198
0.250034440725,0.249833904202
0.250112826572,0.249870597794
0.249975774642,0.249823578339
0.249894629952,0.249963001573
0.250007753029,0.249993351299
0.249954264027,0.250016976228
0.249853257279,0.249984625854
0.249914924688,0.24998270254
0.249909925486,0.249826016685
0.249878542878,0.24987494941
0.249792516522,0.249837331973
0.249948507127,0.249951876593
0.249963277599,0.249965244597
nan,nan
0.27,0.25
0.254875534067,0.253298538214
0.25166471394,0.253220903988
0.250577796897,0.25256978557
0.249842537633,0.251784893159
0.249540286456,0.251238112188
0.249468750459,0.250749525185
0.249524332047,0.250327076748
0.249442043807,0.25004860718
0.249335075667,0.249864498171
0.249502522255,0.24967245628
0.249498225821,0.249673866299
0.249644329732,0.249685614802
0.249641924736,0.249653643033
0.249584092809,0.249765760484
0.249675920861,0.249661622653
0.249667046671,0.249798349696
0.249698153973,0.249876597919
0.249645267379,0.249720355768
0.2497800284,0.249637628719
0.249892406629,0.249845995703
0.249979142556,0.249810984072
0.249934243512,0.249867088915
0.24984467465,0.249946400373
0.249986878782,0.249932810768
0.250096998535,0.250105206169
0.249996267629,0.249991462028
0.249917663258,0.249954371625
0.249900356018,0.249862524695
0.249910892437,0.249886330118
0.25005592753,0.249869235794
0.25007322003,0.249843244466
0.25000229925,0.249985205082
0.249921613851,0.249976023876
0.249840578097,0.249989150768
0.249754804353,0.249912223853
0.24989126473,0.249875617261
0.250131730197,0.249768338011
0.250075619887,0.250002841018
0.250032540588,0.250074123731
0.249957349799,0.25010020963
nan,nan
0.09,0.37
0.112603576555,0.280097522581
0.154919155344,0.232594241144
0.186856252007,0.212908015393
0.208587014208,0.208341235614
0.22293937356,0.211203280275
0.23238574688,0.216919599979
0.23862686195,0.223133539916
0.242636651085,0.228937987479
0.245439527368,0.234063206928
0.247110490384,0.238146617374
0.248062029938,0.241241694369
0.248873859814,0.243690169943
0.249294234868,0.245375625047
0.249668361591,0.246678951631
0.249808791113,0.247753656447
0.249905099542,0.248553100095
0.249909413266,0.248961510323
0.24992821507,0.249317507756
0.249939398092,0.249478980028
0.249974657728,0.249741064146
0.249920956426,0.24976945354
0.249895973769,0.249921707766
0.249883617741,0.249892149545
0.249991468357,0.250014029491
0.249906173845,0.249988835659
0.249922241719,0.249867907784
0.249940441156,0.249790808253
0.250012298974,0.249817242235
0.250058275884,0.24988068723
0.250158154944,0.249960838725
0.250089471159,0.249990402028
0.250102171568,0.249923461786
0.250116761961,0.249899352078
0.250093850401,0.24994604858
0.25004651475,0.249987918978
0.249996940018,0.249956030988
0.250072613358,0.249958171713
0.249966055366,0.25000267995
0.250008108259,0.250013792269
0.250038359019,0.249893519831
nan,nan
0.11,0.41
0.207698833073,0.334217489091
0.225873406715,0.296022870808
0.234725256431,0.274625447129
0.24032681705,0.262509771067
0.244000650257,0.255881720087
0.246318509188,0.252401305853
0.247810783803,0.250541777184
0.248761621223,0.249822216049
0.249217456697,0.249621237883
0.249527020854,0.249414136434
0.249926327298,0.24959876783
0.250075417528,0.249675463574
0.250138236869,0.249859046009
0.250169782589,0.249972907163
0.250077847278,0.249973337309
0.249973268437,0.250012672387
0.250043480089,0.250080743554
0.249948165958,0.25009851607
0.250090361454,0.250052810153
0.250000234566,0.250009404242
0.250154119273,0.250069614843
0.250143651332,0.250081504595
0.250062519108,0.250055015226
0.25002800129,0.249952913826
0.250051716362,0.24996721786
0.250060147324,0.250078053316
0.250088381588,0.250084205596
0.250003089022,0.250210487862
0.250140655448,0.25012528473
0.250144300444,0.250095839851
0.250224718313,0.250114291421
0.250218718964,0.250109848428
0.250144296396,0.250098923541
0.250072642206,0.250144676463
0.250086811792,0.250108700923
0.250058658605,0.250046205398
0.250035521512,0.249943186834
0.25007467778,0.249959960252
0.249963360522,0.24995778065
0.24998841378,0.250008328823
nan,nan
0.39,0.07
0.361092197594,0.171653224502
0.324962013849,0.227540895214
0.299156131708,0.254863900722
0.282005178395,0.266222323054
0.270668131808,0.269332957593
0.263066754829,0.268313767085
0.258178503351,0.265707036995
0.25506085939,0.262687389693
0.252992339942,0.25997797637
0.251723846276,0.25753026269
0.251028147423,0.255544372386
0.250531175183,0.253967876713
0.250229899951,0.252854179678
0.250047291888,0.251986458333
0.249802362518,0.251233069925
0.249828443121,0.250828418116
0.24966200167,0.250468044454
0.249743117817,0.250346785862
0.24962590051,0.250225723755
0.249703363935,0.250049383376
0.249702925815,0.249897304975
0.249744582994,0.249847464519
0.249792862573,0.249866543697
0.249883604753,0.249906387958
0.249859421983,0.249940537211
0.249913129072,0.249917815983
0.249940766123,0.249901919288
0.24992541491,0.249847611799
0.249823249853,0.24987795449
0.249836186356,0.249812931271
0.249917183418,0.249834175866
0.249930979925,0.249767952546
0.250007847512,0.249828659327
0.249985594697,0.249832145973
0.250122340773,0.24987667667
0.24998955074,0.249927946765
0.250007334172,0.249940793579
0.250172505617,0.249894747011
0.25021992604,0.250047754228
0.250140528919,0.250024608804
nan,nan
0.29,0.23
0.257380506544,0.242478256269
0.251437131939,0.246139499824
0.249858645302,0.247572204424
0.249286036032,0.248158950297
0.249078082107,0.248493972722
0.248969482566,0.248752815615
0.24901413876,0.248801540895
0.249111319428,0.248978462369
0.249235532731,0.249130236094
0.249296409048,0.249133308107
0.249432670449,0.24916688141
0.249478215218,0.249220991675
0.249489787736,0.249164806388
0.2494267527,0.249292988039
0.249642659923,0.249365072509
0.249657179069,0.249426898927
0.249830244458,0.249585691283
0.249925829787,0.249651829323
0.249962006449,0.24975163891
0.250031083882,0.249786017148
0.250085439314,0.249762990717
0.250125311463,0.249916575585
0.250033524859,0.24996845616
0.249950950715,0.249874640599
0.249971556707,0.249898693143
0.250179936365,0.249918544834
0.250228723607,0.250067082315
0.250138227962,0.249993851632
0.250134193499,0.250089532116
0.250111276137,0.250026527112
0.25004861386,0.249949576218
0.250032361047,0.249948626764
0.250011442586,0.249970313883
0.25005811987,0.250104532804
0.250008732058,0.250026698773
0.250111490022,0.250029909443
0.250068550496,0.250105177048
0.250090010101,0.25011946061
0.250053532511,0.250151235415
0.250081959694,0.250074517965
nan,nan
0.29,0.25
0.332524473444,0.276426414634
0.308661272763,0.290777350753
0.289137218241,0.292990916067
0.275918327692,0.289266967693
0.267168930615,0.283219638061
0.261383269183,0.276832746123
0.25750041487,0.270924030147
0.254799647804,0.266026384405
0.253028813783,0.261969266854
0.251968705086,0.258781611321
0.25129896448,0.256477303029
0.250902672027,0.25470390512
0.250621095791,0.253415405781
0.250404983109,0.252579843323
0.250249901869,0.251829321061
0.25011318993,0.251271290111
0.250192204889,0.250825934497
0.250199526455,0.25058135208
0.250052695738,0.250362637397
0.250023720523,0.250294467313
0.24991791755,0.25019349145
0.249926363234,0.250137338183
0.250020277371,0.250132885706
0.250009987879,0.250094796636
0.249978156998,0.250041723703
0.25008509895,0.250004596188
0.250039285996,0.250080093758
0.250000631131,0.250136905689
0.250077545616,0.25012350799
0.250009081161,0.250077306384
0.249751926967,0.250024371327
0.24979327466,0.249860242089
0.249934827361,0.249860322652
0.249993191464,0.249861488806
0.249897678418,0.249988404207
0.249882380257,0.249981086298
0.250023858974,0.249916541483
0.250056940755,0.249942738634
0.250015647512,0.250060682482
0.249931691793,0.250038438737
nan,nan
0.33,0.35
0.264182751054,0.329310721183
0.252709295176,0.305347904585
0.251139539707,0.287659304314
0.250668557307,0.275462312389
0.250468901985,0.267286728902
0.250345575689,0.261608822244
0.250275561599,0.257852049381
0.250171356274,0.255258301537
0.250242233053,0.253664088643
0.250220523328,0.252413574089
0.250114915006,0.251676412415
0.250168753774,0.251232336415
0.250063789935,0.250911173062
0.250036999765,0.250679561213
0.249880276636,0.250416827955
0.249951821723,0.250336905199
0.250133485217,0.250064497026
0.250049625411,0.250098295505
0.249993394113,0.249979605949
0.249945502989,0.249993424191
0.250035101915,0.25001107118
0.249922821126,0.249983314326
0.249960322284,0.250013409602
0.249866221638,0.249981104871
0.249811056788,0.249763996231
0.249906567754,0.249867534607
0.249875393489,0.249942838261
0.249859900536,0.249988207564
0.249805501662,0.249949118035
0.24976690488,0.250013157261
0.249896777799,0.249842802664
0.249874157707,0.249892599939
0.249997954944,0.249698624323
0.249871711434,0.249750295617
0.249835623377,0.249716959253
0.250032726859,0.249805804135
0.250128452915,0.249793779954
0.250001599941,0.249947867417
0.249984569888,0.250052522642
0.250015995666,0.249951466711
nan,nan
0.39,0.11
0.31353878816,0.186234243587
0.289856063429,0.223616564145
0.277581438871,0.243100311119
0.269257610282,0.252848614538
0.2636683361,0.257208140705
0.259720567704,0.258628699849
0.257035340158,0.25837439753
0.255156632166,0.257628371912
0.253549593844,0.256516605086
0.252557636366,0.25531267463
0.25199166774,0.254249986399
0.251474730947,0.253244498497
0.25104594774,0.252505552553
0.250760256911,0.251920196536
0.250515763294,0.251333973261
0.250465319197,0.251085333344
0.250314284811,0.250816173142
0.25019180073,0.250645159244
0.250180826311,0.250502938348
0.250013839742,0.250360924636
0.249981216356,0.250218830096
0.250018591882,0.250183717592
0.249948537529,0.250195158709
0.249880386111,0.25015571138
0.249892509605,0.250125255242
0.250019668216,0.250103300502
0.250117900281,0.250137769609
0.250015146152,0.250029540473
0.250054746061,0.250048337935
0.250023086945,0.249975306506
0.250111223697,0.249908911713
0.250176792768,0.249915835965
0.25030066632,0.249934353817
0.250129864911,0.250023568446
0.250105936397,0.250105614404
0.250072667521,0.250050238732
0.250148426748,0.249948329711
0.250081199304,0.250017917101
0.250085369266,0.250059111582
0.25012187832,0.250056795726
nan,nan
0.23,0.33
0.195211021518,0.288491540337
0.20719223902,0.259480248157
0.221280310481,0.24482068957
0.231277990746,0.238880955586
0.237646352483,0.237508037612
0.242036110003,0.238450086034
0.244976505293,0.240322610322
0.246920049175,0.242221130366
0.248047037645,0.244091660613
0.248840289425,0.245564494448
0.249377108956,0.246770204535
0.249753909946,0.247671779082
0.249910537218,0.248439770807
0.250126959291,0.248934268087
0.250025823281,0.249407996721
0.25002643471,0.249507052695
0.250036431963,0.249725917899
0.250006001761,0.249611956033
0.250000516007,0.249620668563
0.25008193508,0.249813475977
0.250057902888,0.249840317324
0.250112566564,0.249892590482
0.250169238751,0.249937408568
0.250176277968,0.250163091416
0.250147719401,0.250190886963
0.250024657662,0.250077265832
0.250062028132,0.250243895368
0.249880882024,0.250175973926
0.24995474551,0.250003945434
0.250039330589,0.250003886081
0.250087451001,0.25002762419
0.250079783787,0.250070686944
0.250074013941,0.249943273236
0.250034417054,0.249811880571
0.249963123792,0.249744624013
0.24990462072,0.249744943205
0.249948688467,0.249798213763
0.249843595612,0.249848313934
0.249973952695,0.249792212752
0.249860647844,0.249824704748
nan,nan
0.29,0.13
0.314970799231,0.190818450896
0.296743611951,0.22862038485
0.28181154699,0.248217832638
0.271545827593,0.257399548981
0.264696228919,0.260771400272
0.260100767153,0.261258929799
0.256940844612,0.260188496962
0.2547934687,0.258832226967
0.253280187822,0.257125849109
0.252221505222,0.255673138053
0.251719571077,0.254409309232
0.251042019448,0.253413445072
0.25073463028,0.252668290007
0.250584186116,0.252108283924
0.250298934959,0.251678226532
0.25021094948,0.251190854829
0.250289745362,0.25080645533
0.250176843146,0.250695550553
0.250227662947,0.250504423098
0.250232950051,0.250428591976
0.250182651025,0.250344292505
0.250164893818,0.250289386226
0.250252304283,0.250341788755
0.250095320871,0.250273315511
0.250044753841,0.25017176804
0.250079139761,0.250252481322
0.250080677559,0.250164940017
0.249921667398,0.249970030552
0.249991827077,0.250015636211
0.249889540797,0.249935168878
0.249874076709,0.24997393385
0.249867903833,0.249931832456
0.249975098376,0.249957780584
0.249979710718,0.24982523224
0.249966716954,0.249688851704
0.249892534852,0.249784471507
0.249921342251,0.24978920465
0.249971013948,0.249816547091
0.249984016109,0.249962581501
0.250050747414,0.249997240452
nan,nan
0.15,0.25
0.199290016804,0.227264600777
0.21973313053,0.222031655081
0.231922985129,0.223656398695
0.23933221661,0.227658461669
0.244120414163,0.232353511226
0.246962765856,0.236852811985
0.24863160576,0.240593899952
0.249642841995,0.243511218254
0.250096924354,0.24552711835
0.250313317821,0.247089274964
0.250480670262,0.248340128658
0.250559274845,0.249143826859
0.250493297966,0.249502128871
0.250386283377,0.24972197758
0.250438138226,0.249982295602
0.250251212338,0.250121344829
0.250195806784,0.250168639748
0.250224973223,0.250210625746
0.250147974837,0.250213680525
0.249963598565,0.250210945993
0.2500208557,0.250139372431
0.250000542706,0.250122410884
0.250141811768,0.250149475286
0.250100481476,0.250139997316
0.250054523454,0.250215744121
0.250139547904,0.250202781712
0.250120567448,0.250171623813
0.250251535404,0.250152945736
0.249977335613,0.250136558193
0.249975088367,0.250074682152
0.250083807758,0.250125171848
0.250092700319,0.250047400256
0.250117500005,0.250150635872
0.249963759137,0.250056690503
0.249921172361,0.25003763565
0.250039576122,0.250015380827
0.250021955119,0.250060241479
0.250055647578,0.250113131768
0.250054633526,0.250085339452
0.249962243907,0.249909620088
nan,nan
0.17,0.35
0.221666691931,0.302369515728
0.232760372945,0.277957556729
0.238224286122,0.264046049518
0.241640356182,0.256114229036
0.244053629045,0.251845614605
0.245733888277,0.249528955966
0.246889041385,0.248548385746
0.24768439668,0.248024731861
0.248297517312,0.248092534683
0.248695261707,0.248247449201
0.249088072242,0.248527886274
0.249282604087,0.248712681303
0.249450502534,0.248981483053
0.249688466612,0.249208324563
0.249773486549,0.249363439572
0.249843023322,0.249610207331
0.249769765713,0.249780496892
0.249827397596,0.249641252311
0.249840361086,0.249575655401
0.249784814102,0.249660593441
0.249895287114,0.249721762353
0.250040004823,0.2497788771
0.249913241644,0.249800275062
0.249963746612,0.249706301607
0.249982642334,0.249796150387
0.250057697156,0.249981856854
0.250058947188,0.250048282776
0.250062884371,0.250155305146
0.249975022478,0.250112273645
0.250004262759,0.250069539667
0.249935589006,0.250175336832
0.249935758504,0.250113614925
0.249877414101,0.249952415528
0.24971653885,0.249945935125
0.249758239617,0.249811322311
0.249865692084,0.249868659614
0.249878737254,0.249940963886
0.250064185659,0.249892660976
0.250129812103,0.250006751346
0.250131523007,0.250044009226
nan,nan
0.23,0.25
0.239208468063,0.245376451698
0.243253422702,0.244249974261
0.245849060943,0.244241353797
0.24737885137,0.245179180371
0.248394755598,0.246069351055
0.249007798537,0.246897865629
0.249470985011,0.247615773685
0.249625227872,0.248167130044
0.249742725132,0.24876920579
0.249901366969,0.249354260013
0.249946381992,0.249546620899
0.249960040736,0.249650662205
0.249988599752,0.249824367767
0.249970839327,0.24993706669
0.250095466817,0.249934256388
0.249995661065,0.250035654553
0.249943063897,0.24994029251
0.249955279008,0.249873307849
0.249881386399,0.249949430262
0.249922939034,0.249995414911
0.249837276397,0.250025647842
0.249982029692,0.250028590864
0.249906392735,0.24980560125
0.249870577929,0.249879793554
0.249843476544,0.249971809842
0.249924378823,0.249985265222
0.249952746666,0.249968253784
0.249807612744,0.24988340873
0.249960612736,0.249805162119
0.249849778502,0.249942308972
0.249840936184,0.249998530473
0.250076798269,0.249955476264
0.250054451063,0.250022413287
0.250066139419,0.250024267772
0.250149151098,0.250115423976
0.250161468735,0.25011241366
0.250127736754,0.250160056049
0.250113259681,0.250019309166
0.25015988523,0.250087175321
0.250065743405,0.250136353484
nan,nan
0.11,0.27
0.22609944045,0.246132689823
0.239556323794,0.24242597381
0.244472609151,0.242309840005
0.247211693099,0.243600717324
0.248797562926,0.245140227723
0.249780310562,0.246484828557
0.250311015866,0.247739940342
0.250506859201,0.248553812316
0.250622663608,0.249194204191
0.250621897112,0.249683065004
0.250401882282,0.250075127332
0.25046726936,0.250124007763
0.250345595759,0.250194142184
0.250466328791,0.250227250238
0.250346982255,0.250327785515
0.250215682049,0.250304693895
0.25002312272,0.250241548288
0.25006568145,0.250161510848
0.250106687993,0.250206808069
0.250142263167,0.250150265922
0.250190465198,0.250196668816
0.250145060966,0.250241920373
0.250163359329,0.250220374703
0.250052336678,0.250050935443
0.250024400372,0.250093419713
0.250043402754,0.250066314666
0.249978267442,0.250070178684
0.249893650978,0.250071101877
0.249869856736,0.250053008444
0.249878515419,0.250044565527
0.249914279491,0.250071667982
0.249851866297,0.250151279175
0.249968273243,0.25017423299
0.249998167715,0.250100602102
0.249923557068,0.249945252494
0.249945843129,0.249868689967
0.249979691456,0.249820366554
0.249963843638,0.249843839187
0.249983405855,0.249931202382
0.250028400646,0.249869715439
nan,nan
0.33,0.31
0.256406525153,0.301193873044
0.243751193486,0.28340456666
0.243842053933,0.270219184858
0.24509970602,0.26175901604
0.246221885238,0.256416326266
0.247073953001,0.2532611461
0.247774076638,0.251343224994
0.248077948455,0.250274477465
0.248431226053,0.249668865
0.248798578984,0.249350165897
0.249077708012,0.249204981133
0.2493615291,0.249247464875
0.249441168652,0.249204030806
0.249464089352,0.2492407555
0.249542325218,0.249347347653
0.249618300564,0.249319943689
0.249714500161,0.249260233041
0.249705500883,0.249317262732
0.249615365679,0.249396394304
0.249860393733,0.249491204656
0.249766598719,0.249583682288
0.249879383404,0.249505211654
0.249794008869,0.24969134767
0.250023517069,0.249740771344
0.249978571508,0.249889017074
0.250004384864,0.249845563228
0.249931061131,0.249969063174
0.249927609035,0.249884945934
0.250085891804,0.249926025932
0.250093485407,0.249952646868
0.249997433112,0.250078126094
0.249918960733,0.250057961494
0.249940552781,0.24988378456
0.250004306194,0.249874054343
0.250116649564,0.249850881579
0.25010506014,0.249889251415
0.250111623464,0.249816471502
0.250008629261,0.249802256551
0.250051398402,0.249882004922
0.250071838401,0.249963400913
nan,nan
0.15,0.39
0.218541580297,0.326733516665
0.232626469506,0.293864771983
0.239560276563,0.274902855147
0.243731637217,0.263968212071
0.246399112192,0.257860064581
0.248119879016,0.254523915183
0.249141302573,0.252649633119
0.249728915635,0.251566665527
0.249905154258,0.251002463785
0.250104074105,0.250698835556
0.250141294699,0.250507165867
0.250256847505,0.250413494609
0.250120937588,0.250438304283
0.250039915691,0.250315973274
0.25008008166,0.250352314908
0.250048563761,0.250284874651
0.250032871596,0.250184994744
0.250068935226,0.250160859782
0.250075833708,0.25021746769
0.249990280294,0.250076105747
0.249924897617,0.250018056008
0.249904877418,0.249890693546
0.249990570661,0.250002950648
0.250114482763,0.250048456841
0.249969348746,0.250065049913
0.250009216959,0.249955112572
0.249909396851,0.250031552248
0.249870777201,0.249986750834
0.249849146499,0.249992991642
0.249772471324,0.250099106175
0.249899933946,0.250034312605
0.249877361835,0.24992960032
0.249875125457,0.249881837722
0.249899396239,0.249962987951
0.249898955201,0.2499592179
0.249956753164,0.250096607524
0.25011968803,0.250115990135
0.250070807681,0.250072594
0.250135281073,0.250027734337
0.250006695301,0.250087225327
nan,nan
0.39,0.15
0.324188944661,0.215593186722
0.297413651589,0.24611062512
0.281590963083,0.259924874041
0.271338199015,0.265109112914
0.264430673798,0.265836869032
0.259829330487,0.264673732177
0.256617127105,0.262462402371
0.254594519954,0.260205563142
0.253200321509,0.25804849686
0.252163803361,0.256467207528
0.251447135862,0.254818470666
0.251140049703,0.253593215252
0.250730044699,0.252711702311
0.250438209614,0.251989034145
0.250353772712,0.251374401324
0.250337764477,0.250883278247
0.250214303192,0.250695698381
0.250237924246,0.250419351653
0.250155491473,0.2502968447
0.250111048872,0.250149839364
0.250095564441,0.250065524807
0.250177945629,0.250157193961
0.250100600537,0.250252883302
0.249991957838,0.250204577797
0.249969804595,0.250122271029
0.249958453268,0.249979698385
0.250080221153,0.249909415817
0.250066218729,0.250080764765
0.250053871032,0.250124483541
0.250104607091,0.250085884324
0.250001832805,0.250086156829
0.250074825842,0.250076569333
0.25001428176,0.25009643887
0.250020565277,0.250040979981
0.250011121319,0.250099195866
0.250042418263,0.250058197393
0.250026200216,0.250029194021
0.250073078847,0.249920966074
0.249912017596,0.249903531399
0.249941570281,0.250060776296
nan,nan
0.19,0.39
0.164252138097,0.317390790753
0.183590339276,0.269927966212
0.204397636146,0.245145287942
0.219236616441,0.234508927198
0.229203235709,0.231425312732
0.235925363257,0.231946371444
0.240402332333,0.234166205829
0.243493264046,0.236776881967
0.245504023132,0.239352336747
0.246892123455,0.241592003887
0.247887729354,0.243506480552
0.248603192845,0.245107657704
0.249001927908,0.246409533821
0.249524960431,0.24740154628
0.249572790794,0.247996761323
0.249679337516,0.248578957181
0.249901118493,0.24902673772
0.249921881781,0.249380584597
0.249912832573,0.249454568481
0.249799780284,0.249673466405
0.249887948142,0.249866454104
0.25000782275,0.249997500987
0.249921130505,0.250009899746
0.249870179214,0.2500192103
0.24990636622,0.249941700473
0.25002314018,0.250110138778
0.250058297758,0.250078098507
0.250069896573,0.250209784175
0.250194194339,0.250211714384
0.250123461726,0.250294936321
0.250036960738,0.250248539405
0.250005105472,0.250161293383
0.250029548951,0.250014942322
0.250011457254,0.250107336894
0.250038175987,0.249981065815
0.250139410713,0.249980793466
0.250154040567,0.249966554631
0.249952924534,0.249995781902
0.24993915874,0.250073971597
0.249964379977,0.249999759018
nan,nan
0.25,0.31
0.259549015416,0.292657879864
0.258264453972,0.281573464735
0.256304613576,0.273512852702
0.25497608434,0.26762536276
0.253907620409,0.263255680709
0.253034805252,0.259954648977
0.252387447652,0.25760068513
0.251929268462,0.255775742781
0.251437927045,0.254493255692
0.25110278161,0.253275381333
0.250752153817,0.252514269895
0.250611327186,0.251849826871
0.250547197299,0.251429754682
0.250452973802,0.250971003567
0.250455787904,0.250845376508
0.250351695441,0.250648646202
0.250216211593,0.250413486622
0.250057837344,0.250303152698
0.249997476584,0.250245864851
0.250019989126,0.25025250339
0.249966530615,0.250086645102
0.250097036233,0.250137175694
0.250026232545,0.250208427979
0.250038294742,0.250167955193
0.249992641624,0.250139029418
0.249972694299,0.250091020777
0.249887368447,0.250108177559
0.249981780584,0.250025248367
0.250040775277,0.249971573355
0.250043576909,0.249957684478
0.250007551281,0.250152916614
0.249935030475,0.250034074495
0.249941533825,0.249992531334
0.249936944078,0.249983617057
0.250037888648,0.25002899977
0.24999520732,0.250024939375
0.249965703059,0.249946175644
0.25006399442,0.250077282259
0.250048003892,0.250023652393
0.25007000308,0.249934782613
nan,nan
0.29,0.19
0.2892197688,0.223800170102
0.277364940462,0.243186658951
0.268461602984,0.252760310212
0.262437813179,0.25672396567
0.258392680834,0.257645777952
0.255588192255,0.257219535606
0.253695832351,0.256203482724
0.252340073765,0.255071909509
0.251534789149,0.253955169749
0.250998032595,0.252981067267
0.250596615075,0.25214011109
0.25052104446,0.251584698459
0.250284379104,0.251331010618
0.250230122671,0.251054331202
0.250075721685,0.2508708367
0.250027394151,0.250569802788
0.250064729739,0.250449915205
0.250021879841,0.250355273099
0.249813126162,0.250217397143
0.249866664857,0.250132629504
0.249825401666,0.250082705079
0.249843489992,0.249963339432
0.249887010015,0.249841469475
0.249967114434,0.249795980878
0.2501438082,0.249796118175
0.250073375471,0.249778510357
0.250119511219,0.249925195394
0.250110204167,0.249997144375
0.250066376877,0.249991931353
0.249981763104,0.250017471745
0.250014392264,0.250089688629
0.250164758018,0.250096796047
0.250028551486,0.250100925719
0.250085902635,0.250027816082
0.250029016627,0.249985577663
0.250166997398,0.2500782422
0.250140611541,0.250175757191
0.250115674022,0.250165876778
0.25001342875,0.250125058871
0.249998556886,0.250266168937
nan,nan
0.15,0.15
0.200872924786,0.160804942332
0.219172462794,0.177537007793
0.22982649208,0.193156078727
0.236737859192,0.20645874327
0.241172564724,0.217274463108
0.24408974653,0.225609061121
0.246130442842,0.232085700921
0.247344837406,0.236943676744
0.248218142932,0.240431979618
0.248762960559,0.243243149237
0.249140263338,0.245120447475
0.249336159883,0.24642187811
0.249542025641,0.247414178465
0.249719362764,0.248104995938
0.249886161517,0.248704118715
0.249935930689,0.249037215614
0.249862601934,0.249329582584
0.249892896408,0.24944483823
0.249960874148,0.249513188951
0.249933612627,0.24970114772
0.250124004885,0.249877301008
0.250122810559,0.250053322409
0.25014748082,0.250100159215
0.250172105171,0.250111700824
0.25013566792,0.250006035998
0.25009794756,0.250014818632
0.249986593156,0.250112948425
0.250049431291,0.250112795095
0.250160132885,0.250182325
0.250226773319,0.250114089669
0.250057160253,0.250037582269
0.250038639784,0.249993304625
0.250064999094,0.250081267653
0.249918058619,0.25003982253
0.250089967326,0.249943389645
0.249969789505,0.250027245996
0.250109075947,0.249967226576
0.249967444322,0.250014692123
0.249923436517,0.249944239152
0.249970021991,0.249900968118
nan,nan
0.17,0.29
0.210116804502,0.259055698547
0.224205077109,0.245574761092
0.232342249587,0.240024844629
0.237543949575,0.238555429793
0.240968767599,0.238840271601
0.243474178218,0.240015114145
0.24532480025,0.241388450065
0.24647240875,0.24277571378
0.247338202829,0.244182828
0.247912970074,0.245321742775
0.248352715046,0.246390058713
0.248602286389,0.247146765154
0.24888275942,0.247685751705
0.249150245271,0.248134295018
0.24923675538,0.24852917063
0.249434091887,0.248810586762
0.249609519645,0.249049690069
0.24965382617,0.249280567098
0.249714470947,0.249527047192
0.249695648896,0.249617051764
0.249861385076,0.249644687117
0.24989284811,0.249880647727
0.249870048951,0.249859583792
0.249849127279,0.249863547868
0.24975702731,0.249797958975
0.249898139048,0.249846967799
0.249890892667,0.249857256064
0.249935967287,0.249804070174
0.25006782469,0.249741614584
0.250006697347,0.249849094311
0.249994309419,0.249931240931
0.249931473578,0.250027380212
0.249979446749,0.250076337139
0.249859828054,0.250033881419
0.249812757749,0.25003132316
0.249896676501,0.250046198135
0.249867771025,0.249857517067
0.249846239702,0.249965765436
0.249889951516,0.249923112006
0.249860960893,0.249969571122
nan,nan
0.25,0.11
0.244701616289,0.154835484985
0.245717841068,0.184754388902
0.246893624288,0.205007073443
0.247907380236,0.219082757995
0.248421919191,0.228690824036
0.248776459665,0.235244327837
0.249067708623,0.239878069694
0.249278446078,0.242959401482
0.249445788515,0.244974013695
0.249564637016,0.246495314269
0.249543179052,0.247473252876
0.249614833171,0.248222958145
0.249652176317,0.248654193146
0.249641888514,0.249128688215
0.249773750033,0.249449417109
0.249791626229,0.249559596956
0.249797670903,0.249672887795
0.249843352934,0.249728188751
0.249826781745,0.249682712904
0.249823589185,0.249781865096
0.249898060619,0.249719715822
0.249986832722,0.249720442494
0.250083298458,0.249832957799
0.249926226129,0.249859877979
0.249984161889,0.249784991657
0.250031157335,0.249816402831
0.249919825187,0.249829613501
0.249912583489,0.249796336112
0.250078950734,0.249816511554
0.249945201102,0.249805438506
0.250037011132,0.250031237792
0.249974083573,0.250143929461
0.249967814871,0.250009125196
0.250151412289,0.250046808072
0.250206082784,0.250129754924
0.250070285876,0.250150264051
0.25014683004,0.250153739235
0.250008847101,0.250280032521
0.250092544967,0.25027513858
0.250021874475,0.250188303153
nan,nan
0.23,0.27
0.205823629569,0.250641816812
0.216950324392,0.237668462517
0.2279759943,0.232983299767
0.235754229414,0.232776323431
0.240934020312,0.234739617103
0.24409762377,0.237370059056
0.246313514292,0.240062595399
0.247727579177,0.242306048887
0.248511977621,0.244159623645
0.249012357305,0.245693047756
0.249341665683,0.246869933594
0.249509644889,0.247739030958
0.249731587825,0.24833440552
0.249976459532,0.248909394003
0.24991525328,0.249170337806
0.250077431572,0.249434085187
0.249938544019,0.249473971685
0.249974860564,0.249611281306
0.249866001412,0.249783506417
0.249886081801,0.249868708796
0.249961080155,0.249788309063
0.249995449797,0.24983151008
0.24994193575,0.249904716243
0.249909996143,0.249900773638
0.250034686518,0.250125021892
0.250047508658,0.250101813738
0.250123811964,0.24999733851
0.250004644552,0.250010906613
0.249984220627,0.249982010251
0.249889460633,0.249871586848
0.24979368335,0.249960030028
0.249903701508,0.249893619657
0.250016230495,0.24991050534
0.250066735575,0.25003853931
0.250001257423,0.250112756728
0.250057660868,0.250094806172
0.250027482555,0.250123659574
0.250145083289,0.250059432877
0.250061792038,0.250059929786
0.250090288801,0.250107852447
nan,nan
0.33,0.11
0.309885018507,0.179233331014
0.291936695791,0.219104156039
0.279283226848,0.240703640277
0.270600206131,0.251811734647
0.26438185531,0.256943402937
0.260143599697,0.258618163281
0.257120071186,0.25865187481
0.254919583913,0.257641846849
0.253574751931,0.256481721251
0.25269675187,0.255267798409
0.251901891127,0.254288422401
0.251469274961,0.253405312648
0.251105180078,0.252640130823
0.250738024732,0.251984222027
0.250528866377,0.251557539771
0.250465017841,0.251100176659
0.250358170365,0.250855032193
0.250299747923,0.250588210696
0.250260937162,0.250430896487
0.250154364882,0.250294585237
0.250262993841,0.250254025181
0.250149108334,0.250131524776
0.250188266768,0.250104311502
0.250264546151,0.250208076959
0.250138485653,0.250159621418
0.250119412882,0.250034804271
0.250119862882,0.250160761482
0.250168055162,0.250218459826
0.250137471848,0.250109572269
0.250041795132,0.250090004968
0.249984506949,0.250039804453
0.249985509444,0.249995878655
0.250165208259,0.250144887174
0.250054714453,0.250251452863
0.249973111464,0.250209221664
0.249997546664,0.2502536993
0.249968538513,0.250183526695
0.249990469639,0.250090699081
0.250027610185,0.250093120208
0.249928450594,0.250090914101
nan,nan
0.33,0.17
0.302599039579,0.217365708547
0.28615433713,0.242428074872
0.275168256444,0.254770632954
0.267546457682,0.260112733971
0.262271533544,0.261607924967
0.258651834093,0.261226283988
0.256235786531,0.259861492616
0.254420324863,0.258384968875
0.253191461291,0.256936484311
0.252344097358,0.255411276632
0.251654653939,0.254202845367
0.251252260044,0.253377321676
0.250931284161,0.252632480362
0.250686297426,0.25201226655
0.250492760545,0.25160708485
0.250205615652,0.251157733942
0.250150119321,0.250769341139
0.250089559923,0.25049164136
0.250016502879,0.250360277135
0.249944816168,0.250319887669
0.250076497306,0.250219864571
0.250073331997,0.250112261376
0.250066092082,0.25006506848
0.25005780214,0.250127180507
0.249921637724,0.25000737151
0.249980081477,0.250073321185
0.249984330488,0.250113489207
0.249927669929,0.25001556131
0.250006360131,0.250012341038
0.249932191688,0.250079118834
0.249961504133,0.250069824687
0.249953767009,0.249993810878
0.250120083956,0.250010364321
0.250048197649,0.249996209754
0.250214242095,0.250052610006
0.250155934358,0.249978582773
0.250018716477,0.249957797238
0.250130691124,0.24990936444
0.249899375892,0.249847972122
0.249995517406,0.249879117543
nan,nan
0.25,0.29
0.250840009196,0.277123129759
0.250021800554,0.268295882329
0.24922081049,0.262101052652
0.248823449012,0.257795750569
0.248658703755,0.254795742456
0.248672488539,0.252542554303
0.248786665168,0.251219953895
0.248835786275,0.250350829201
0.248898408251,0.249785504797
0.249009900367,0.249484389923
0.249135754032,0.249339734832
0.249259728464,0.249290349846
0.249433640422,0.249366599021
0.249522854227,0.249527211009
0.249639770065,0.249616491504
0.249709433241,0.249776666514
0.249717005321,0.24970814004
0.249831968264,0.249833431914
0.249800001453,0.249909155823
0.249872669581,0.250021392329
0.249836362651,0.24997874276
0.249800764942,0.249896008505
0.249821843854,0.249812021404
0.250004776542,0.249840621116
0.249897527607,0.249886761336
0.249953366397,0.249923458871
0.249905982815,0.250033513646
0.24990115025,0.249973571697
0.249983118284,0.250007492788
0.250026371011,0.249834651132
0.249965635803,0.249907258927
0.249953222843,0.250022421107
0.250019459687,0.249950706836
0.250065167457,0.249960540141
0.250106213412,0.25004437904
0.250039927568,0.250054655639
0.250077408568,0.250142621815
0.250037519655,0.24999557943
0.25004803481,0.250005982918
0.250067205125,0.250030188759
nan,nan
0.23,0.23
0.286183227361,0.245177568288
0.277530428968,0.25731910763
0.268406647952,0.262140743542
0.261855075068,0.262920876862
0.257505211179,0.261655690004
0.254791572474,0.259833796793
0.252932160597,0.257965704593
0.251805269391,0.256125117079
0.25101833649,0.25459260986
0.25060637481,0.253297386881
0.250318342913,0.252329464939
0.25021312917,0.251704264571
0.250076534895,0.251184035405
0.249963197995,0.250681410105
0.250039116632,0.250394403751
0.250003925717,0.250330899591
0.250078979223,0.250370404283
0.250110332269,0.250316492913
0.249900626495,0.250228099808
0.249940774519,0.250092576344
0.249955954436,0.25010201163
0.249991734672,0.250071620516
0.249972873088,0.250068025876
0.250008720895,0.250112951979
0.250037451543,0.250121425651
0.249964190198,0.250025063437
0.250048069082,0.249988422445
0.250125518803,0.249897491737
0.250211601924,0.249971300905
0.250050785489,0.249956239457
0.249953370465,0.250017626142
0.25002577698,0.250106834138
0.25007144769,0.250065099721
0.25014316412,0.250069176529
0.250123103844,0.25012434431
0.250189141078,0.250060726823
0.250164331331,0.250050562416
0.250186968148,0.250080100873
0.250172165831,0.250122751753
0.250120563404,0.250221337506
nan,nan
0.15,0.15
0.176142061224,0.154368272073
0.200920333934,0.16613686429
0.218066597307,0.180728888508
0.22945221134,0.195011946285
0.236771942642,0.207680087904
0.241574095218,0.218021596239
0.244629363151,0.226465634184
0.246553556338,0.232734471485
0.247848250824,0.237613059006
0.248792930757,0.241193293604
0.249243435366,0.243622990501
0.249634932704,0.245643579194
0.24985812445,0.246910909192
0.250136631467,0.247913571184
0.250114660617,0.248624347117
0.250085347696,0.249083682732
0.250084771075,0.249370357644
0.250263759244,0.249648537005
0.250286289067,0.249874635775
0.250186373806,0.249987919337
0.250132594587,0.249971659766
0.250085585331,0.250021004949
0.250064337357,0.250143295578
0.25003865091,0.250072469553
0.249987041453,0.250114329035
0.249956723379,0.250197188379
0.249975022018,0.250060754789
0.249911128134,0.250041940806
0.249922438498,0.249924238172
0.249943866765,0.24989817514
0.249955554722,0.249920990771
0.249974201295,0.249819091436
0.250016402748,0.249940630691
0.250059076341,0.249923232666
0.250191713928,0.249850203379
0.250192116747,0.250053349164
0.250205996834,0.250046937027
0.250199247539,0.250113777484
0.250040229862,0.250164309423
0.250105981396,0.250179494006
nan,nan
0.35,0.31
0.297207989997,0.312205883699
0.279237121109,0.303764372507
0.269546510851,0.293874786401
0.263150935909,0.284573956198
0.258896385616,0.276769990586
0.256128502402,0.270392278348
0.254133561404,0.265409243221
0.252816189512,0.261449785838
0.25201004173,0.258420197258
0.251529562906,0.256269749996
0.251023966349,0.254701456553
0.25069416304,0.253513857563
0.250514075234,0.252749014978
0.25027017243,0.252068330443
0.250204354347,0.251329483482
0.250274757398,0.250832161183
0.250275526189,0.250607450743
0.250157959169,0.250507927301
0.250220934777,0.250440867113
0.250191859699,0.250374436053
0.250082802865,0.250230612536
0.249933052132,0.2501848706
0.24994087018,0.250160737414
0.249874455502,0.249981513037
0.249948605618,0.249920547929
0.249852537006,0.250002246972
0.250002442264,0.249936555638
0.249942030548,0.249929945315
0.249996645222,0.250013607193
0.250000559328,0.249915761478
0.250068537418,0.250014958345
0.249962606758,0.250054064957
0.249872212763,0.249946804162
0.249911991866,0.249937187657
0.24993411015,0.249996477286
0.249990334544,0.250046082547
0.25001692294,0.250007645401
0.249974840816,0.24992470251
0.250003083092,0.249898961468
0.249928999134,0.249952614235
nan,nan
0.07,0.43
0.182894253577,0.337495787752
0.210416851053,0.291969829937
0.225447983487,0.267954377848
0.234863870402,0.255752399079
0.240815396448,0.249942457066
0.244545048927,0.247602298689
0.246927534075,0.24710049451
0.248374020689,0.247260142583
0.249369689543,0.247784860524
0.249789047049,0.248474629711
0.249986495994,0.248863813776
0.25018732325,0.249269926503
0.250186235236,0.249573222673
0.250304713542,0.249721484201
0.250101700482,0.249868720343
0.250117535834,0.250001984891
0.250097872468,0.249945780637
0.250149580151,0.250198395825
0.25027693017,0.250076507483
0.250307728818,0.250080107771
0.250264007414,0.250208502884
0.250161193568,0.250124474298
0.250192203507,0.250242304145
0.250103604746,0.250192534105
0.250110213569,0.250127033174
0.250232834297,0.250143738625
0.250156705396,0.250118986301
0.250032108593,0.250114892648
0.249785455498,0.250118495037
0.249966494121,0.250082820077
0.250039749727,0.25018831765
0.249860710581,0.250130277154
0.249772548482,0.249971094006
0.249833136429,0.24992664971
0.249812668714,0.249821407617
0.249861783188,0.249778822012
0.249990037908,0.249886738352
0.249963105117,0.249900811389
0.249993549498,0.249896924522
0.249992844537,0.249975620043
nan,nan
0.31,0.19
0.251065043781,0.216638504377
0.244371654666,0.226280507601
0.245636269209,0.232435354715
0.247216410912,0.237133606849
0.248288542568,0.240528726813
0.248832537972,0.243209246776
0.249257715978,0.245142110067
0.24961477463,0.246599192664
0.249731745459,0.247584063876
0.249885948091,0.248440212644
0.24993789603,0.248819621164
0.250045825762,0.249182088485
0.250028064331,0.249360164422
0.249990269738,0.249617847596
0.250087353316,0.249812084751
0.250141426309,0.24999958064
0.250020533347,0.24995011224
0.250109693562,0.250003643986
0.250122598043,0.250037374538
0.250151734483,0.24994628186
0.250090708448,0.250009205606
0.250109889167,0.25013853134
0.250140372962,0.250166944291
0.25002408824,0.250171396243
0.250052408868,0.250190655643
0.249998291279,0.25018476911
0.25005774132,0.250173104366
0.250095361874,0.250022886832
0.249993656882,0.250027638174
0.250106927234,0.249894192479
0.249978865591,0.249943379145
0.249935659797,0.249972001685
0.250011324861,0.249844941724
0.24996340448,0.250012321517
0.250000939292,0.24999903181
0.24997937986,0.250039956207
0.249978316251,0.250100890901
0.250025590767,0.249994168912
0.249966121796,0.249972340389
0.25000849167,0.250006751936
nan,nan
0.25,0.09
0.245401491534,0.141572834199
0.246801867157,0.175970560002
0.248089561877,0.199624997699
0.248946204996,0.215749135469
0.249439775166,0.226777158973
0.249750015322,0.234255946683
0.250054996263,0.239395775405
0.250054777261,0.243018218034
0.250143148024,0.245306645435
0.250264730766,0.246967432175
0.250166683982,0.248106351679
0.250210518547,0.248794605311
0.250081405371,0.249176971166
0.250026780915,0.24946622679
0.249992397237,0.249534069618
0.249887058532,0.249581504462
0.249984328686,0.2497914715
0.25009030395,0.24981242873
0.250117104584,0.249957675987
0.250166575247,0.250071982167
0.250183373642,0.250215207608
0.250233174021,0.250166672065
0.250093739162,0.250248336663
0.250023812604,0.250258506526
0.250166144671,0.250161670227
0.250144604474,0.250113510806
0.250095520943,0.250072869122
0.25012791815,0.250181207948
0.250240619397,0.250088354179
0.250211544705,0.250227472758
0.250271719463,0.250203379599
0.250246867997,0.250249440892
0.250217335782,0.250329330227
0.250176159127,0.250274481698
0.249936639878,0.250329094073
0.249980624604,0.25019908358
0.250221022654,0.25014654719
0.250194884815,0.250146359839
0.250026392413,0.250066131785
0.249964943982,0.250046400989
nan,nan
0.21,0.27
0.253392707811,0.260932060439
0.255673594853,0.259011445319
0.255027593023,0.257776854902
0.254291169513,0.256639769186
0.253395248508,0.255639277597
0.252698946743,0.254724344466
0.252337652776,0.254064533986
0.251891503372,0.253386071204
0.251418790748,0.252775087435
0.251092517736,0.252325887533
0.250757433647,0.251861776283
0.250635536768,0.251528114909
0.250609011571,0.2512021203
0.250597255544,0.250965027712
0.250485287102,0.250793143105
0.250331789728,0.2506638585
0.250217029843,0.250574186492
0.250093551576,0.250409889608
0.249945009699,0.250188547988
0.249945373788,0.250073248128
0.249994263913,0.250005575147
0.250038971243,0.249968245296
0.250134723408,0.249982037029
0.250067322617,0.249973164118
0.250156299252,0.250099784377
0.250000112629,0.250125241077
0.250015738528,0.250018389381
0.249935101982,0.24998777282
0.250061971126,0.250032551817
0.250060287446,0.25012329619
0.25005258854,0.250102103845
0.249956508072,0.250038675215
0.250009233501,0.250094491581
0.249987876723,0.250011102349
0.250027336375,0.250105728743
0.249880596565,0.250012910483
0.250001098709,0.249935051932
0.25009116773,0.249998340341
0.250003355886,0.250040557019
0.250096586194,0.250182139405
nan,nan
0.19,0.13
0.268610223949,0.170398246964
0.267629090389,0.20289791272
0.263332902934,0.223447899109
0.260040501649,0.235975924688
0.257609097796,0.243522294978
0.255686883813,0.247819595181
0.254224812277,0.250162332504
0.253284649662,0.251429073691
0.252430541294,0.251961222251
0.25176344091,0.251866680017
0.251303778138,0.251811094358
0.250935022725,0.251542824091
0.250828259813,0.251402953784
0.2505828537,0.251225879795
0.250523469002,0.251117261606
0.250437115867,0.250823729425
0.250322204319,0.250701243028
0.250260348328,0.250500148546
0.250271210588,0.250328362963
0.250289395158,0.250297322801
0.250249811979,0.250137540703
0.25024191686,0.250208340324
0.250081666862,0.250265338377
0.250193294731,0.250324963871
0.250177404978,0.250187905075
0.250045563653,0.250127944
0.250066919662,0.25017233002
0.250086981698,0.250100331366
0.250012747257,0.2500011048
0.249992165526,0.249932327647
0.249879425407,0.250028103859
0.249964650179,0.250051707228
0.249969272071,0.249937583123
0.249968558037,0.250066332172
0.250027581399,0.250038974265
0.250122543448,0.25015693715
0.250113821303,0.250147334254
0.250039587634,0.250159803013
0.249887589953,0.250254219536
0.249884964811,0.250112056918
nan,nan
0.25,0.17
0.209003426068,0.186611945479
0.218389272104,0.195288997943
0.229947335811,0.205042097128
0.237810419039,0.214764513593
0.242907472545,0.223283737415
0.245992235248,0.230368153918
0.247899470664,0.235820133147
0.249004099924,0.239990800245
0.249577489589,0.243173057721
0.250088753396,0.245405348595
0.250263407013,0.246914577389
0.250328545849,0.248020513478
0.250340017504,0.248829185031
0.250278289348,0.249281266923
0.250184625083,0.249502892273
0.250241911945,0.249585806054
0.250258481658,0.249732586192
0.25019494463,0.249857577211
0.250232035301,0.249972714945
0.250171169572,0.250122308777
0.250093330874,0.25010753608
0.250122829035,0.250060849313
0.25008545187,0.250080396366
0.250188211877,0.250132053479
0.250080766635,0.250126754355
0.250131678943,0.250155343536
0.250103967087,0.25014230137
0.250108309262,0.249992647654
0.250084399874,0.249984862549
0.249996179603,0.249948040264
0.249983645395,0.249880669122
0.249949405584,0.250016708569
0.249932024343,0.249990791937
0.249893157755,0.25000297388
0.250020152022,0.249892144875
0.250060998647,0.249854838718
0.249925955568,0.249922731551
0.250068855195,0.249894969186
0.249981052425,0.249987491374
0.250132147032,0.249964679185
nan,nan
0.21,0.39
0.266197791332,0.345158432202
0.263758134321,0.318884818176
0.259249899722,0.299895594119
0.255884820701,0.285946529215
0.253846512153,0.275582520938
0.252502357496,0.268115837727
0.251685251768,0.26265658572
0.25097263837,0.258906739052
0.250524015409,0.256279016582
0.25026058902,0.254398242257
0.250080091067,0.253088585595
0.250134578543,0.252066656072
0.250127376797,0.251258053565
0.250154457696,0.250998404681
0.249990399821,0.250723559211
0.249957632032,0.250423859171
0.250041780217,0.250266330653
0.249997230253,0.250254410551
0.250006896989,0.25026467972
0.250029468335,0.250099513105
0.250082095417,0.249913520277
0.25011677993,0.249946319194
0.249972413313,0.24986697208
0.249975716437,0.249914095701
0.249982483025,0.249984175163
0.249925560833,0.250046955688
0.249982942679,0.250031523032
0.249969937612,0.250044807024
0.249909651289,0.250010712443
0.249920939845,0.250051641479
0.249846703599,0.249998637521
0.249894033386,0.250022083617
0.24999399895,0.250012641158
0.250004707948,0.250001041191
0.250064954768,0.249979697547
0.250124809302,0.250010623665
0.250032504443,0.250044479161
0.250009213696,0.250025275117
0.250041514111,0.249920246512
0.250137991483,0.250005250824
nan,nan
0.19,0.17
0.277077609376,0.199749755573
0.273157883777,0.224773193458
0.266503307011,0.239505744416
0.261714726016,0.247613322197
0.258339024192,0.251598947053
0.255952531731,0.253425891043
0.25426707023,0.253928720982
0.253009547326,0.253860358915
0.252261694007,0.253467529141
0.251663980755,0.252945667538
0.25118700485,0.252449084675
0.250870941512,0.251957939647
0.250645130542,0.25160665364
0.250378211101,0.251279844659
0.250264787141,0.251009253828
0.250276874445,0.250680752054
0.25033376678,0.250627884935
0.250387954049,0.250519450836
0.250289962866,0.250438596501
0.250080857232,0.250326458657
0.249963238109,0.250142533334
0.249976899665,0.250181374434
0.250045920841,0.250145250125
0.249984824483,0.250159323239
0.250020604441,0.25011445804
0.249937237087,0.250122601702
0.249873849699,0.250172713116
0.249914215675,0.250034784519
0.249940163254,0.250124659906
0.249887618829,0.250123190622
0.249930658826,0.24993902988
0.2500460125,0.249878557081
0.250180271291,0.249953137214
0.250191480786,0.249995732561
0.250120787543,0.250061450414
0.249981938741,0.250057959265
0.250004700663,0.250083030743
0.249992836336,0.250042648572
0.24991147615,0.249905226853
0.249965346719,0.249895635992
nan,nan
0.25,0.09
0.316961460339,0.162183034612
0.299470612965,0.21018356409
0.284084672017,0.236963120927
0.273448088507,0.250497466969
0.266127632549,0.256773602986
0.260997703345,0.258892056408
0.257661812792,0.258914677329
0.25529514421,0.258085279395
0.253700635084,0.256860277821
0.252592476791,0.255650942375
0.252061183051,0.254496634457
0.251517400324,0.253587134935
0.251158408301,0.252804766999
0.250904336964,0.25207032668
0.250708543352,0.25157425567
0.250561902915,0.251345808349
0.250410551204,0.251128418004
0.250266323638,0.250902102348
0.250136161403,0.250671245928
0.250161616373,0.250433236751
0.250196756365,0.250498441777
0.250187087712,0.250451008463
0.250172706645,0.250333445884
0.25011222544,0.250179349761
0.250182873625,0.250167884245
0.250124156933,0.250175474737
0.249976150421,0.250169028359
0.250065382097,0.250091477638
0.250132410452,0.250161242641
0.250024121892,0.250107344172
0.249945326127,0.250089119844
0.249979458814,0.250076410719
0.250055115833,0.250116145734
0.250056024863,0.250110199013
0.249931536575,0.250082831376
0.250096343643,0.250118421449
0.250167080816,0.250108088174
0.250070118435,0.250241003628
0.250005288755,0.250279552418
0.250054422772,0.250142474781
nan,nan
0.19,0.11
0.269427551395,0.157082569544
0.267760353685,0.194183743251
0.262996081847,0.217498015865
0.259347867695,0.231793117588
0.256681882776,0.240285837193
0.254940606245,0.245526059507
0.253654472577,0.248327204718
0.252653999398,0.249851664092
0.252021836469,0.250665692423
0.251583811173,0.250974218306
0.251106228724,0.251015635772
0.250762100405,0.251076802715
0.250572486682,0.250921461769
0.250492393712,0.250861130054
0.250476068984,0.250660787653
0.250504998973,0.250664296302
0.250381931234,0.250677925368
0.250201726908,0.250494423256
0.250133627204,0.250472640022
0.250118873205,0.250274710899
0.250038127981,0.250282456522
0.24993298445,0.250174276018
0.250006801209,0.250225321397
0.249945345476,0.250080982104
0.249925806905,0.249957570213
0.249853336414,0.24993392356
0.249829415103,0.24988800162
0.249866800546,0.249825744225
0.249915670704,0.249836259072
0.250034122495,0.249832659768
0.250160853286,0.249795700115
0.250096836592,0.249910640434
0.250045128249,0.249925926209
0.250119816864,0.250026183724
0.250110369146,0.250053480719
0.250039805813,0.249981331234
0.250058647744,0.249985803029
0.250034880168,0.249970679117
0.25002651453,0.249969109126
0.249926666113,0.250005457977
nan,nan
0.21,0.13
0.244011319819,0.164438069009
0.247603540471,0.191439311745
0.248163580523,0.210075930142
0.248295949351,0.222533896776
0.24851342363,0.231103735969
0.248688461155,0.236804768022
0.249014145266,0.240726068681
0.249063819679,0.243368093497
0.249292591519,0.245332798836
0.249513799765,0.246680755227
0.249572208251,0.247696861334
0.249482849914,0.24824810156
0.249618322145,0.248565849691
0.249755891641,0.248897881549
0.249753180275,0.249237692371
0.249915952497,0.249492469696
0.249944982132,0.249639253528
0.249891435191,0.249669271845
0.250065043827,0.249749307737
0.250089122705,0.249865788437
0.249955483405,0.249858905295
0.250064758162,0.249978026804
0.25003630827,0.249921193015
0.249930249778,0.249953746221
0.249805174193,0.249969964882
0.249960118719,0.249816702537
0.249981440959,0.249861991674
0.249929139481,0.249926259803
0.249870266492,0.249957326989
0.249845326997,0.250008142898
0.249911407057,0.249937205478
0.249982115845,0.250058644875
0.249952472312,0.249921989354
0.249846008476,0.249818579061
0.24984015025,0.249912651061
0.249891439986,0.249929538465
0.249767174576,0.2497525036
0.249878548443,0.249784936305
0.249934244793,0.249845993474
0.249987205821,0.249846410634
nan,nan
0.35,0.13
0.293401747545,0.190399255061
0.277791900085,0.221207011471
0.269578224381,0.238334647884
0.264207209696,0.247705065231
0.260304749699,0.252504198808
0.257544033701,0.254577843305
0.255511222199,0.255150331424
0.253973708537,0.255038481802
0.252831728351,0.254643111044
0.252134126909,0.254006713288
0.251725386523,0.253371901805
0.251359914448,0.25278820425
0.251117695745,0.252227988148
0.250718835832,0.251796968106
0.250560620042,0.251350731169
0.250395239549,0.25102243087
0.25027958982,0.250897289012
0.250233838051,0.250801211048
0.250182299075,0.25054971521
0.250063960808,0.250478243518
0.250064625996,0.250257360292
0.250118775323,0.25012541903
0.250085903427,0.250084639802
0.250074619054,0.250153750189
0.250071712864,0.250202365548
0.249989520335,0.250276268061
0.249947728386,0.250161064961
0.250157658271,0.250168693475
0.250065401947,0.250101687371
0.24995073154,0.250026031417
0.249996504238,0.250033407556
0.249772851335,0.250033352736
0.249953887602,0.249923377664
0.249879390703,0.249833682304
0.250061738827,0.249967138197
0.250057280967,0.249961218641
0.250056506658,0.250008054495
0.250136728626,0.250116470732
0.250131971375,0.250126468338
0.250038912895,0.250133573101
nan,nan
0.17,0.23
0.209277307206,0.218579420631
0.224245855179,0.218527152247
0.233143468424,0.222055797178
0.238926210989,0.226776774279
0.242594185571,0.231453757484
0.245132306898,0.235648729781
0.246836482144,0.239057360757
0.247854345513,0.241799659972
0.248601722777,0.24394150893
0.249148580837,0.245594107181
0.249467750577,0.246837786717
0.249634776118,0.247799199411
0.249753891724,0.248350288028
0.249944442102,0.248893138566
0.249907055379,0.249280756002
0.249986612584,0.249456212892
0.250035742293,0.249764413479
0.250118459112,0.249873354
0.250096863812,0.24987089077
0.250200888332,0.249912937574
0.250168123081,0.249897354015
0.250121093087,0.250049630986
0.25005853355,0.250240562225
0.250097793321,0.250065089556
0.250199068972,0.250028226255
0.250145891908,0.250158148071
0.249991949617,0.250224905312
0.249953101998,0.250193346369
0.249889338161,0.250086557929
0.249988282245,0.249940040954
0.250104401789,0.250028001225
0.250129604582,0.250033115916
0.25012163102,0.250155008691
0.249962287098,0.250056261803
0.249889872871,0.249999580811
0.249878321369,0.250010144371
0.249919950435,0.250033150961
0.249867781291,0.250170695899
0.249930110783,0.250186577139
0.249962183552,0.2500948031
nan,nan
0.19,0.39
0.218383457763,0.329875665162
0.231432379349,0.295673042983
0.239398486093,0.275925483655
0.244173941072,0.264714309047
0.247123007195,0.258531494681
0.248909679812,0.254944065541
0.249782800693,0.253189506417
0.250317486924,0.252117331745
0.25050311094,0.251534706656
0.250661687918,0.251270222149
0.250651504493,0.250958375767
0.25076281184,0.250926566513
0.250688645152,0.2509065748
0.250671199373,0.250894140179
0.250421208572,0.250855633155
0.250386057203,0.250703868058
0.250367459399,0.250572056904
0.250277457113,0.250620389681
0.250105531976,0.250545281185
0.250159932257,0.250402735514
0.249963015414,0.250279912101
0.250063152858,0.250097478572
0.25001598092,0.250172071371
0.249940286663,0.250107159965
0.250046731097,0.250075392765
0.25021684733,0.2501932828
0.250016720722,0.250172011428
0.25005245399,0.250124414646
0.250027831153,0.250033480606
0.249911443921,0.250054015169
0.249803398639,0.249949478371
0.249859665388,0.249871625774
0.249834411937,0.249893573105
0.250029021296,0.249893718179
0.249983946561,0.249995874312
0.250042820322,0.250076294886
0.250071719535,0.250033906831
0.250078903276,0.250055042021
0.250045194512,0.25003415454
0.250042213245,0.249989560348
nan,nan
0.11,0.43
0.169793469805,0.336665942569
0.197171779011,0.286794320592
0.214297895528,0.260462355401
0.225692755495,0.247425978118
0.233380543497,0.241606758216
0.238413237645,0.239851513211
0.241864012116,0.240071449936
0.244166865183,0.241149897845
0.245778728224,0.242369085353
0.246887624641,0.243722441894
0.247729877734,0.244808918302
0.248296171939,0.245800414337
0.248778866814,0.246764957168
0.249012103444,0.24739345602
0.249303565768,0.247975506379
0.249642991523,0.24855356305
0.249818497958,0.248871392016
0.249911459034,0.249323501368
0.249976984379,0.249514374591
0.250126369161,0.24968215204
0.24993574151,0.249631631339
0.249923468063,0.249729186976
0.250005589556,0.249829086152
0.250101695542,0.249829336164
0.250025189744,0.249861873279
0.250054760718,0.250005248863
0.250022325041,0.249916100403
0.250015176548,0.249966744163
0.250059114216,0.249904568931
0.250065858407,0.250062184042
0.249967851079,0.250074296053
0.249997908656,0.250129217303
0.250004274843,0.25010891455
0.250115798802,0.250091445378
0.250120503241,0.250035404548
0.250270589949,0.250048648998
0.250246154997,0.250028315359
0.250192432416,0.249981197249
0.25027743356,0.25010868024
0.25014984834,0.250181903724
nan,nan
0.19,0.27
0.247954232415,0.2577906477
0.251149577272,0.255360950905
0.250499956594,0.253970590139
0.2499043154,0.252819928455
0.249449200382,0.251782415973
0.249165741844,0.25095517136
0.249205967952,0.250400515583
0.249129187191,0.249924605652
0.249166244298,0.249661189346
0.249177795196,0.249546352511
0.249281904943,0.249420332774
0.249416619757,0.249469318275
0.249606868617,0.249484661497
0.249802367426,0.249332880547
0.24977485503,0.24940567861
0.249655732681,0.249470169984
0.249836530728,0.249562786307
0.249741863357,0.249691834776
0.249766758723,0.249677664923
0.249829697735,0.249757848178
0.249833112821,0.249753811178
0.249997647729,0.249867022607
0.25006130758,0.249995586232
0.250120698831,0.250065298821
0.25001204488,0.250099907113
0.249940887961,0.250086687822
0.249895154073,0.249984307301
0.249846487639,0.250025974694
0.249836945533,0.249918906227
0.249735769631,0.249889672924
0.249775335824,0.249969474284
0.249679093531,0.250034423135
0.249722742562,0.249924237852
0.249757190265,0.249722552348
0.249952520991,0.249770821405
0.249950104282,0.249867405312
0.249976400291,0.249854657749
0.249936845523,0.250011406286
0.249863414582,0.249820401809
0.249802942046,0.249757870805
nan,nan
0.31,0.29
0.277893357058,0.289714194507
0.266987297027,0.283635492929
0.260855514678,0.27698095004
0.257006690953,0.270960556827
0.254562355386,0.265837611271
0.253063181495,0.261967443579
0.251920277227,0.258958446491
0.251286267573,0.256475010284
0.250843482766,0.254670959104
0.250655658076,0.253361874936
0.250396994855,0.252301348387
0.25024112857,0.251712476307
0.250184691791,0.251123988491
0.250180898424,0.250954787885
0.250233886682,0.250763777314
0.25009485846,0.250584164248
0.249915245703,0.250406986325
0.249980732051,0.250344185547
0.249959690366,0.25019833568
0.249911902451,0.250198796759
0.249900740435,0.249996502914
0.249937135927,0.249936935545
0.2499721619,0.249951351478
0.24994161628,0.249920518777
0.25002532153,0.250139266093
0.249950299742,0.25010156011
0.249942985101,0.249983630765
0.250099677763,0.249967931667
0.249978152384,0.250006211051
0.250056340565,0.249961033908
0.250083116917,0.250021228448
0.250112471981,0.250053990107
0.249994120458,0.250100022551
0.249965288437,0.250074494663
0.249950618019,0.250105785667
0.249997268398,0.250075291635
0.250071338519,0.249985546148
0.250109838385,0.249924544345
0.250080727239,0.249880547192
0.250090467956,0.249909490705
nan,nan
0.21,0.37
0.261276828681,0.330303734285
0.260694324391,0.307779062907
0.257762327436,0.291781941849
0.255386932506,0.280105893308
0.253836459959,0.271704752785
0.252773498887,0.265567658506
0.252018309872,0.261292663623
0.251521804296,0.258157629971
0.251051270907,0.255964962166
0.250805522225,0.254358856289
0.250612548809,0.253148699416
0.250544230465,0.252258840451
0.250509834922,0.251592349339
0.250321831228,0.251246049543
0.250229560017,0.250889019962
0.250088022256,0.250586618152
0.250114213842,0.25035898651
0.250190678168,0.250298872255
0.250042455985,0.250225913066
0.249996572615,0.25010965879
0.249996735921,0.249920621087
0.250082735031,0.250000754059
0.250136360824,0.250070867407
0.250065767362,0.250099657818
0.250126358296,0.250105483155
0.250122297251,0.250098283675
0.250089440977,0.250017204426
0.249957387385,0.250087431374
0.25010192499,0.250021199325
0.250090389816,0.250017160527
0.250118636533,0.250108959312
0.250130984725,0.250129751192
0.250112746665,0.250063813256
0.250043822838,0.250028501393
0.250044155541,0.249963651385
0.250155627121,0.250039116419
0.250093860799,0.250010781207
0.250060002257,0.249898518691
0.249954471689,0.249924381738
0.249991014208,0.249829320603
nan,nan
0.17,0.17
0.238259501999,0.186577042349
0.245219430961,0.205176408656
0.246835126064,0.218597388886
0.247659374481,0.227988230504
0.248148141881,0.234596215364
0.248626197971,0.239106654429
0.248998715879,0.242269642856
0.249110918051,0.244528444221
0.249378926152,0.246095996857
0.249425762656,0.247146307703
0.249483504271,0.247890223273
0.249603906539,0.248555137207
0.249591961882,0.248873277665
0.249806244384,0.249030788682
0.249894803686,0.249308920584
0.24989532162,0.249627613814
0.249912334986,0.249727749777
0.249938075691,0.249663729827
0.249972238436,0.249739411321
0.250006959576,0.249929324963
0.249987570771,0.249932889292
0.249918092379,0.25006003885
0.249918429628,0.249937135937
0.249954610455,0.250063035875
0.249948577135,0.250007903987
0.24993827082,0.250024178304
0.249863655634,0.25005050234
0.249884195378,0.249986910999
0.249997899849,0.249938787005
0.249948900414,0.249872305115
0.250112564036,0.249978737478
0.250113925208,0.250024742368
0.250075592262,0.250003087982
0.250081121909,0.250173665131
0.249982515153,0.249966509691
0.24987874403,0.249915324258
0.249849160993,0.249856608133
0.249986357028,0.249844142817
0.250024144798,0.249971950374
0.25011481986,0.249905967402
nan,nan
0.29,0.21
0.260331468694,0.229552657484
0.256924360714,0.238966148413
0.256103646889,0.244812551932
0.255218485422,0.248358785421
0.254547317816,0.250556324391
0.253874737722,0.25154568141
0.253093759016,0.252194145359
0.252566883971,0.252324159505
0.252042683007,0.252343403756
0.251587507314,0.252231982173
0.251377443565,0.251950993583
0.251088946887,0.251835530728
0.250752605985,0.251549692363
0.250744093897,0.251307927132
0.250441161155,0.251058411818
0.250257014845,0.250813958786
0.250272020872,0.250569138772
0.250216647792,0.250505729811
0.250182250985,0.250405325246
0.250130107109,0.2502874019
0.250067410075,0.250223811778
0.249935465575,0.250214693323
0.249863374857,0.250042596135
0.250001022009,0.249977362527
0.249979828197,0.249995594475
0.249907797676,0.249948564131
0.24991892985,0.249901491561
0.249951841505,0.249870543871
0.249827858155,0.249959626488
0.249866784578,0.249769615471
0.249810923826,0.249838603188
0.249819263893,0.249829604184
0.249891931447,0.249742053831
0.249847027668,0.24978573976
0.249900436872,0.249897346168
0.249843083728,0.249995146861
0.249840350965,0.250006835774
0.24994763034,0.249885282328
0.250036577879,0.249914787831
0.250059399738,0.250058256175
nan,nan
0.17,0.21
0.222641989403,0.208766656349
0.233565805327,0.215487361354
0.238703595043,0.22242810575
0.242094940649,0.228462811303
0.244305891947,0.233474605723
0.245728494468,0.237293460068
0.246784089553,0.240267540674
0.24752646916,0.242746000947
0.248076504718,0.24436293998
0.248486589852,0.245630507745
0.248769812228,0.246684798752
0.249153262437,0.247386376994
0.249245609074,0.248007576256
0.249487881095,0.248437251445
0.249529619796,0.248712823322
0.249657347902,0.249078101214
0.249789310407,0.249249964258
0.249880008927,0.249394366654
0.249854604881,0.249593353917
0.24991010495,0.249610268896
0.249948182788,0.249721537815
0.249885934411,0.249721597647
0.250061344164,0.249713830266
0.250006967113,0.249854457729
0.250096618314,0.249875191989
0.250025035275,0.249955752015
0.250061641591,0.250007501937
0.250050407379,0.24991177396
0.250048103398,0.249861850125
0.250142822637,0.250075524629
0.249974017566,0.250087527246
0.249915149261,0.250002246885
0.249942814441,0.249966259136
0.25003117424,0.249954444424
0.249977421594,0.249891518651
0.249974680878,0.249944010903
0.250116081994,0.250060685378
0.249991143801,0.250155919873
0.24984052605,0.249985435251
0.249948024086,0.249912883564
nan,nan
0.17,0.39
0.209857849764,0.325922415963
0.223888244854,0.290318824124
0.231919194754,0.269908147519
0.237331131088,0.258427839446
0.240981442387,0.252138006162
0.243571697984,0.248888760085
0.245329095679,0.247386901248
0.246741112633,0.246946866504
0.247455897154,0.247033309256
0.248115894559,0.24733395234
0.248631734522,0.247634694045
0.249016782433,0.248009397097
0.249306550931,0.248483758925
0.249600323076,0.248738685288
0.24976391197,0.248915443624
0.249813502215,0.24912542216
0.249755784529,0.249318884246
0.249939079197,0.24949309261
0.249962669059,0.249586805988
0.24999832187,0.249769900278
0.249964776244,0.24986576525
0.249898109663,0.249813376282
0.249904549666,0.249855400267
0.249833532415,0.249752878956
0.249853176854,0.249823617575
0.250116524496,0.249920755776
0.250111583804,0.249944150926
0.250126682631,0.249938447727
0.250090748549,0.249902238059
0.250040314625,0.249847604459
0.249963774946,0.249965043236
0.24997770213,0.249895401595
0.249865228988,0.249945371069
0.250169262413,0.249942267566
0.250205370387,0.250168994961
0.250136271036,0.250104622308
0.250032354201,0.250229884586
0.249983879644,0.250153066155
0.250022578978,0.250139522817
0.249953591844,0.250082579116
nan,nan
0.07,0.41
0.136412436361,0.310940388094
0.174822618345,0.260641654786
0.199993840636,0.236972611408
0.21658433542,0.227818910248
0.227564631805,0.226174937651
0.235034486735,0.228010942479
0.240041991174,0.231269848634
0.243239034434,0.234738023655
0.24545480463,0.237935559522
0.246990976508,0.240693521785
0.247927356995,0.242922100979
0.248578975005,0.244621692093
0.248955877983,0.246041467448
0.249133486552,0.246946139713
0.249551374689,0.247651667802
0.249779842526,0.248400705931
0.249956846828,0.248990838393
0.249898458525,0.249243746469
0.249924463517,0.249381768458
0.250044229991,0.249544580556
0.249978711709,0.249693660037
0.249892209308,0.249807629789
0.249903602459,0.249810141753
0.24980086019,0.249785739951
0.249875176797,0.249840674739
0.249945889588,0.249904916879
0.249957463265,0.249934764583
0.249902361828,0.249885778685
0.249941346951,0.250044406826
0.249865917615,0.250001035959
0.249730209897,0.25005348476
0.249728562816,0.249880669268
0.249752244065,0.249752447598
0.249856137638,0.249874299555
0.249938915366,0.249999866105
0.250016913202,0.249939410862
0.250103318946,0.249911343799
0.250184171724,0.249914552555
0.250073601628,0.24999337112
0.250124909351,0.250145294048
nan,nan
0.35,0.27
0.275922789042,0.280863704354
0.258767410882,0.275556473179
0.254135755505,0.269049849653
0.25191386623,0.263697731253
0.250735096612,0.25975912895
0.250013997807,0.256702892389
0.249657630973,0.254360248242
0.249490356225,0.252832720071
0.24951007535,0.251667413743
0.249416031431,0.251007596783
0.249469746913,0.250396082663
0.24949590232,0.250016889081
0.249681343974,0.249764353545
0.249816870216,0.249601905549
0.249928695404,0.249692655412
0.249877830792,0.249709224121
0.250018215684,0.249875777692
0.249995384649,0.249841755363
0.249995162642,0.249947966618
0.250030024396,0.25006905353
0.250037023734,0.250148401982
0.249970733594,0.25013675721
0.250012223626,0.250092067032
0.250087614477,0.250034680567
0.250152228284,0.250027474017
0.250166899125,0.250061346717
0.250089975563,0.25019632897
0.250055935176,0.25007169861
0.250060695013,0.25007292753
0.25009368929,0.250098607616
0.250071490177,0.250003055683
0.250012001072,0.249996883839
0.249999961477,0.249967945149
0.249974622889,0.249945858593
0.249932168154,0.249969509103
0.249832093325,0.249837308325
0.249827325967,0.249798308692
0.249742730166,0.249895182755
0.249864525922,0.249801888283
0.249825143247,0.249868888843
nan,nan
0.17,0.17
0.244085383274,0.188361691186
0.251122664578,0.208271730566
0.252749932375,0.222725844013
0.253135411749,0.232670803035
0.253095029459,0.239384226135
0.252786966276,0.243842553284
0.252601282718,0.246795294148
0.252153803412,0.248612292381
0.251812288463,0.249751085034
0.251559399862,0.250327754776
0.251226395169,0.250786047111
0.251024253168,0.250840544723
0.250780256186,0.250893002146
0.250604284981,0.250854531677
0.250541009014,0.250770057103
0.250386862331,0.250643379855
0.250253687419,0.250629473488
0.250306440193,0.250560040934
0.250191248015,0.250358969782
0.250227883529,0.250228456909
0.250299784222,0.250136952753
0.250334471101,0.250216741374
0.250129461144,0.250195674024
0.250071946239,0.250134983693
0.250006606411,0.250199008824
0.249946917626,0.250201779835
0.250050285432,0.25013507061
0.250060820227,0.250147020853
0.250073591007,0.2501034833
0.250048104349,0.250172788456
0.250025344755,0.250275811913
0.250025462285,0.250202306886
0.250134786303,0.25014953899
0.250171878359,0.250063802786
0.249987941396,0.250014099257
0.249955429057,0.249921470929
0.249980317034,0.249862568285
0.250004718031,0.249918175133
0.249949773862,0.249934010991
0.2499010046,0.249940589843
nan,nan
0.29,0.23
0.276656812813,0.247342590637
0.267771693304,0.255382013917
0.261869015901,0.258351395503
0.257798026833,0.258798712931
0.255269104267,0.257999771196
0.25357460205,0.256850604283
0.252453138921,0.255374430845
0.251501368654,0.25414555437
0.251089977603,0.253145940246
0.250801937681,0.252380459226
0.250508510325,0.25190442085
0.250378055948,0.251379517283
0.250182066403,0.251099160089
0.250252151906,0.250787502361
0.250175118512,0.250638408945
0.250048264254,0.250436881241
0.250009793717,0.250225436932
0.250067933679,0.250169131844
0.249965830174,0.250046300168
0.250127397946,0.250231608647
0.25001121515,0.25026133834
0.249988407747,0.250216206992
0.250060791174,0.250206495998
0.250069579137,0.25018274006
0.250072806776,0.250242826738
0.250135287305,0.250123754465
0.249951568825,0.250143164899
0.250041161852,0.250027726974
0.250126651728,0.249911098752
0.250095816677,0.250002800914
0.249985931744,0.250076923113
0.249851516123,0.250017122336
0.250036777558,0.249992692816
0.250053836183,0.250044581763
0.2501363964,0.250015866442
0.250085506035,0.250007999026
0.250043598196,0.250063728906
0.249934815612,0.250001075366
0.250056690289,0.250049167771
0.250006614563,0.250041168661
nan,nan
0.37,0.11
0.300341636928,0.181159561806
0.278027012888,0.215962861623
0.26728520668,0.234394591044
0.26069280168,0.243868062114
0.256288297815,0.248712573296
0.25382336601,0.25070336364
0.252119073844,0.251450063171
0.250954039529,0.251402710815
0.250223884985,0.251217349615
0.250073418135,0.250831874606
0.249807722847,0.250600885304
0.249802241686,0.250283362583
0.249681768084,0.250139851912
0.249523866957,0.249924988791
0.249574441291,0.249796011563
0.249787756422,0.249766738515
0.249905778837,0.249772192366
0.249998053395,0.249823296337
0.249874260761,0.249916422053
0.249897480314,0.249997790541
0.249914854145,0.249963160321
0.249885747964,0.24988854565
0.249873452341,0.249904856838
0.250008506035,0.249990156688
0.250065976333,0.250109310075
0.250045045832,0.250133349487
0.249975287307,0.250066666341
0.249905202436,0.249975779776
0.249885898429,0.249938748403
0.249942415846,0.249981103411
0.250018167529,0.250012110295
0.250010839109,0.249895284434
0.249993651152,0.249900362349
0.249936796684,0.250034933431
0.250021486535,0.249916887314
0.249910012846,0.24991979538
0.249887242358,0.249874548746
0.249940914591,0.249927276732
0.249968134396,0.249937079863
0.250064544873,0.250019125802
nan,nan
0.35,0.15
0.310589372307,0.207938365799
0.290985952341,0.238099789002
0.278478965677,0.253376626962
0.269842954753,0.260207773418
0.263958724388,0.262329207509
0.259798834407,0.26216957062
0.256948307238,0.26092241581
0.254941463214,0.259284345505
0.253574230015,0.25760275109
0.252492145384,0.256114343004
0.251694249195,0.254793000334
0.251391658473,0.253662198207
0.251157986712,0.252858212687
0.250929660638,0.25230980998
0.250768347598,0.251752112311
0.250490693066,0.25145360084
0.250318337714,0.251221420072
0.250319925496,0.250938029783
0.250235981421,0.250690474769
0.250091585691,0.250516484975
0.250159999357,0.250467749636
0.250157927691,0.25045600104
0.2500629975,0.250303840691
0.250025077075,0.250289683992
0.250133272635,0.250149885609
0.250114960454,0.250185634783
0.250009970196,0.250243647316
0.24990524174,0.250100310909
0.249999009006,0.250074396389
0.249914902425,0.250171586315
0.249956989981,0.250053887696
0.249852956893,0.249968073418
0.249955174209,0.249990811578
0.24995727266,0.249968286497
0.250003563676,0.250061331755
0.250022775758,0.24996276715
0.250041476527,0.250088054402
0.250130887134,0.24999284215
0.250154135863,0.249933697954
0.250080878637,0.250113064889
nan,nan
0.19,0.37
0.208913504801,0.314366921759
0.221982048576,0.282069209382
0.23104129111,0.263983916927
0.237164498489,0.254189137679
0.241127846087,0.24925393313
0.243782847257,0.24701756491
0.245751897491,0.246229807942
0.246989662504,0.246338600024
0.248059522484,0.246667166989
0.248563519425,0.247152948809
0.249009740736,0.247690681174
0.249299027036,0.248143640315
0.249407529434,0.24858401647
0.249592471469,0.248804090536
0.249788630812,0.248929433486
0.249785476948,0.249222544031
0.249812497635,0.249380086233
0.249953220013,0.249513813821
0.249826788969,0.249605664118
0.249828029304,0.249721705905
0.249905186729,0.249868507644
0.249948949349,0.249807461964
0.249857697317,0.249763096191
0.249906091295,0.249921433327
0.249980630855,0.249871256527
0.249979857249,0.249839308095
0.249936700547,0.249819768962
0.25001163844,0.24987806958
0.250111055654,0.250032832418
0.25001486586,0.250127861512
0.249970824949,0.250199002887
0.250088371317,0.250109230703
0.250223486038,0.250293848614
0.250214673653,0.250369073047
0.250241499202,0.25035340118
0.25007360267,0.250132857896
0.249978454172,0.249957778055
0.24995079495,0.249870164981
0.249899536677,0.250001835358
0.24994506472,0.249964912998
nan,nan
0.31,0.37
0.258442712181,0.339103140486
0.249772860218,0.310586879356
0.248572112949,0.290190619589
0.248510009004,0.276348969238
0.248714575124,0.26725080929
0.248864806856,0.261152878296
0.249015492746,0.257062038562
0.249081130545,0.254427766579
0.249281972702,0.252608787384
0.249314036451,0.251482778003
0.249362322853,0.250755950976
0.249506020228,0.250318391677
0.249456656208,0.249971388558
0.249739017186,0.249808743376
0.249768720948,0.249805483714
0.249767582681,0.249661316962
0.249780030348,0.24963117126
0.249799438374,0.249554064496
0.249769406792,0.249611634968
0.249751936304,0.249635957863
0.249956462107,0.249712970161
0.249868163876,0.249788958607
0.250017035238,0.249880178097
0.250048009156,0.249875639354
0.249976280176,0.249931019978
0.249992633125,0.24995905044
0.249899016473,0.249986752651
0.24991685396,0.249961792946
0.250044380187,0.250063590539
0.250029986182,0.250038225226
0.249967872135,0.250088134629
0.249972567162,0.250014341405
0.249965866717,0.250016298828
0.249938334351,0.250049508667
0.250117490416,0.250088946514
0.249884840392,0.250112475325
0.249837845598,0.250027684472
0.249966255356,0.250009319948
0.249925165071,0.249909381615
0.249800595797,0.249886532578
nan,nan
0.39,0.11
0.305578736726,0.184735114451
0.279690132691,0.219323811721
0.268349574904,0.236974674319
0.261698305993,0.24609637657
0.257352239607,0.250447331269
0.254533316943,0.251990721826
0.252650549009,0.252507972057
0.251458432691,0.252329155615
0.250797876451,0.251869087214
0.250338110627,0.251495834722
0.250178435937,0.251015858192
0.249919836801,0.250813152043
0.24987827683,0.250632456159
0.249823831283,0.250318918769
0.249824329028,0.250222065157
0.249843583103,0.250068490557
0.249783184055,0.24987717356
0.249864589032,0.249740888582
0.249882757288,0.249809445064
0.24990497147,0.250007090256
0.250042168003,0.25001701294
0.249957370263,0.250077168849
0.249948720054,0.249978281884
0.249980327461,0.249936167044
0.25003263887,0.249970018447
0.249969175453,0.249953045532
0.249976753086,0.249847004988
0.249912610755,0.249889132168
0.249953183086,0.249881162622
0.249938753426,0.250022871782
0.250088716913,0.250044692532
0.250047168903,0.250050652876
0.250043065194,0.250019331712
0.250047935762,0.249988220237
0.249958334266,0.250019867667
0.249935900901,0.250021928807
0.249943455951,0.249897302999
0.249937434583,0.249893760902
0.249855012453,0.249736427707
0.249841180551,0.249805700512
nan,nan
0.17,0.33
0.215795808459,0.287353423652
0.230333210551,0.266602855292
0.238392734877,0.256156065756
0.243528201879,0.251201540696
0.246639590442,0.249314044739
0.248406338271,0.248841023106
0.249456138512,0.248851398047
0.249988015079,0.249175504988
0.250365684892,0.249578400068
0.250561261296,0.249888978698
0.250514831066,0.250182578909
0.250453097587,0.25038902616
0.250498500546,0.250418961777
0.2503233105,0.250455227664
0.250340534627,0.25045730233
0.250193943756,0.250259639287
0.250050678291,0.250196284997
0.250084943614,0.250149817307
0.250074516502,0.25017293016
0.250067129535,0.250138263843
0.250047640824,0.250046673173
0.250156581347,0.250099497555
0.250184920847,0.250232154576
0.250036270484,0.250136095584
0.250004913771,0.250209717666
0.250100717933,0.250222868727
0.250050171746,0.250068098364
0.249991127689,0.250110866961
0.250006955954,0.250123033136
0.25008180792,0.250158000792
0.25004705483,0.250114539597
0.250093599984,0.250128405629
0.249947498324,0.25011181786
0.249820339672,0.250028326159
0.249732503903,0.250088791884
0.24992618625,0.249965603842
0.250020533574,0.249981390704
0.250120260828,0.250046503435
0.250199927,0.250047479435
0.250224385048,0.250158952601
nan,nan
0.27,0.13
0.246462856223,0.170595921152
0.246553569074,0.195564610842
0.248388062564,0.212776188661
0.249524903428,0.224744056022
0.250100719139,0.233095546941
0.250458101166,0.238743664688
0.250578305271,0.242592242155
0.250503527293,0.245360904988
0.25036547299,0.246979917223
0.250315925265,0.248084094387
0.250314038322,0.248953886366
0.250185714518,0.24948260462
0.250115009201,0.249687719641
0.250171934248,0.249810752443
0.25024468615,0.250059897861
0.250045691868,0.250103111991
0.2500070223,0.250067544762
0.250026887121,0.250015728597
0.249946839399,0.250171757456
0.249892714195,0.250083697317
0.249883992513,0.250140048282
0.249794059099,0.249929787211
0.249892452009,0.249974329602
0.24980068048,0.250089378577
0.249802246031,0.250120442082
0.249906630453,0.249947487537
0.249861418464,0.250073567197
0.249853698421,0.250022742618
0.24985657901,0.249974149588
0.249914046383,0.249981630171
0.24999078367,0.249913980293
0.250008591179,0.249948019641
0.249983807292,0.2499721235
0.250081043749,0.24999592517
0.2500864774,0.249932437865
0.250081627665,0.250014262582
0.24993636738,0.250047479856
0.249958446442,0.250141036642
0.249847674604,0.250124528077
0.249875504637,0.250202248187
nan,nan
0.19,0.25
0.197797641369,0.230849566792
0.214694835153,0.223031297125
0.227127669964,0.222528137831
0.235308996228,0.225698735542
0.240833023527,0.229969824578
0.244332939113,0.234350570186
0.246563461811,0.237995550218
0.247974047088,0.241097658684
0.248804502476,0.243517784173
0.24934056523,0.245337261548
0.249543834864,0.246638307968
0.249623019526,0.247642038324
0.249735980206,0.248320849245
0.249884277634,0.248670725163
0.249936693797,0.249045869248
0.250042425532,0.249444080969
0.250200178975,0.249760968152
0.250024762272,0.249811205022
0.250059802905,0.249893382332
0.250086031786,0.249956778564
0.250025516241,0.250077252854
0.250108595113,0.250094486693
0.250015379445,0.250154301857
0.249965044501,0.250088121012
0.249875200392,0.249955653133
0.25001989484,0.250003508393
0.249982550553,0.250009452784
0.249898445448,0.249841814592
0.249835035022,0.249864842138
0.249843491872,0.250046439447
0.249963903147,0.249939657932
0.250024861148,0.249907960711
0.249893185015,0.249795429915
0.249855536128,0.24980545949
0.249879487092,0.249899442582
0.250056220879,0.249955094636
0.250148577074,0.250032367848
0.25010630104,0.250079118155
0.250142475927,0.250009449985
0.250103569423,0.250141199629
nan,nan
0.31,0.09
0.272125859194,0.154207238705
0.264461740614,0.191473063348
0.260826470464,0.214844960021
0.258402660005,0.229483385064
0.256537661806,0.238601000593
0.254952637955,0.244238834357
0.253839030451,0.247677381506
0.252870245826,0.249544757497
0.252283329916,0.25054099095
0.251773114776,0.251090030844
0.251391568477,0.251121884049
0.251099393639,0.251091718033
0.25077365909,0.251085328745
0.250610650688,0.251142413791
0.250489402273,0.250934996756
0.250396216137,0.250794173861
0.250334905257,0.250640980487
0.250303235582,0.250581854074
0.250169439912,0.250377464327
0.250055050172,0.250257260704
0.249935467559,0.250078963611
0.250056085178,0.249951594466
0.249946604169,0.249847695923
0.249904103448,0.249847514992
0.250019792066,0.250009901684
0.249924002981,0.249915009383
0.249972940119,0.249786243697
0.250106593639,0.249764067965
0.250085613813,0.249826569229
0.250056890696,0.249924218886
0.249947918026,0.249868503021
0.249986999227,0.249968680268
0.249951727416,0.249876294618
0.249927978587,0.24997450208
0.249922525724,0.249939254288
0.249989760785,0.249804054858
0.250103191331,0.249926384475
0.250033762585,0.249990152024
0.249976519514,0.250082385595
0.249935457267,0.250074334404
nan,nan
0.35,0.35
0.281197686587,0.335389019465
0.265750333256,0.314277565342
0.260196004527,0.297390046032
0.257021070007,0.284503903027
0.254798357736,0.275008152277
0.253409576423,0.268158226757
0.25243350067,0.263101129435
0.251698169293,0.259395609012
0.251172047285,0.25684556161
0.250952744883,0.254819940901
0.25064282904,0.253498754125
0.250627076773,0.252500617258
0.250503265077,0.251898788479
0.250484760812,0.251322173418
0.250214194515,0.251001665501
0.250121538668,0.250613913945
0.250103622273,0.25046014365
0.250069373063,0.250310480515
0.250029008689,0.25033494104
0.249986408629,0.250206668342
0.249923021653,0.250116376395
0.249895433176,0.249899226662
0.249848941232,0.249894481923
0.249883141495,0.24999399094
0.249883217975,0.2498938175
0.249896932968,0.249899540628
0.249913608673,0.249908456604
0.249980363099,0.249869023524
0.250023764333,0.249896227279
0.249976035194,0.250083383566
0.250084279457,0.249977469139
0.250192766448,0.249978910811
0.250083798127,0.249972682697
0.250018380445,0.249987482136
0.250097212055,0.250039151507
0.250136886779,0.250126417282
0.250121007292,0.250213743738
0.250116616335,0.250138435607
0.25015794659,0.250166383108
0.250207503105,0.250058320274
nan,nan
0.19,0.21
0.24192860854,0.215997054081
0.247175986806,0.225744199343
0.24821945723,0.233092441737
0.248567341523,0.238235776589
0.248928619924,0.241626872904
0.249176422338,0.243949114216
0.249286894446,0.245786926204
0.249491352405,0.247088892378
0.249641328932,0.247883572827
0.249744004765,0.248509008349
0.249812224757,0.248921764866
0.24971574834,0.249275579935
0.249835587693,0.249355216584
0.250023639814,0.249603039272
0.249840133467,0.2497506647
0.249745829547,0.249812186875
0.249775259424,0.249817307708
0.249728935459,0.249886484768
0.249769798367,0.249818838891
0.249755239336,0.249789134981
0.249864592734,0.249733782442
0.249971579037,0.24984911197
0.250014910856,0.250024142165
0.249995046943,0.250049289952
0.249937003821,0.249984361223
0.249837588816,0.250033846535
0.249896332353,0.250088576255
0.250009366749,0.250033391687
0.250010239001,0.25008240898
0.249957519795,0.249981390528
0.250068243007,0.249858425638
0.250116518902,0.249932609263
0.250135908271,0.24988033564
0.249952596573,0.249859913086
0.249902313469,0.250011076575
0.249998104884,0.249989278746
0.250004906885,0.249917208202
0.249960520351,0.249807118941
0.250022317593,0.249791872435
0.249979757122,0.24981873154
nan,nan
0.29,0.31
0.263466525688,0.29755485607
0.258771428694,0.285165792041
0.256704833367,0.276038099443
0.25532094662,0.269214198423
0.254261114792,0.264584197969
0.253322758904,0.261047912253
0.252557840967,0.258209448226
0.252070766962,0.256272647809
0.251660830148,0.254817760425
0.251338664028,0.253608895693
0.251126523036,0.253027266517
0.250915984359,0.252413883472
0.250743782321,0.251902338231
0.250462882363,0.251460957027
0.250530482905,0.251132424529
0.250480429429,0.250884398444
0.250380208713,0.250823817857
0.250317116363,0.250643924824
0.25019158934,0.250564545062
0.250147495485,0.250389064888
0.250112936459,0.250388669543
0.250027234135,0.250259939798
0.249960564466,0.25020498999
0.250071932102,0.25018821578
0.250045223565,0.250157211806
0.249931197218,0.249998857126
0.250027381724,0.249844845961
0.250033075557,0.249792315585
0.250083790043,0.249930825349
0.250062141627,0.250068005269
0.249951301359,0.25006383503
0.249981194585,0.249907028009
0.250010967992,0.249925481874
0.249980736409,0.24997586003
0.249922330147,0.249950469304
0.249895326029,0.250028688813
0.24979935964,0.249963972342
0.249787738285,0.249853366179
0.249881538301,0.249717488991
0.249943680403,0.249728906329
nan,nan
0.35,0.09
0.36481263296,0.18297878488
0.329770067214,0.236501778209
0.303250496324,0.262267084546
0.285135725244,0.272486825301
0.273144606477,0.274379170288
0.265167385397,0.272521392792
0.260092806772,0.269122925926
0.256572869941,0.265409483619
0.254418531264,0.262017413571
0.252863635687,0.259033239439
0.251756955663,0.25681445852
0.251015995841,0.255026418255
0.250570834725,0.253625021872
0.250424463889,0.252517427559
0.250241585749,0.251693050614
0.250195523381,0.251239836711
0.250155181603,0.250895227293
0.25004375354,0.250530077108
0.249986539208,0.250335080529
0.249986265858,0.250268340909
0.250051988454,0.249979214472
0.250071321532,0.249840192709
0.249931402578,0.249795809395
0.250110096279,0.249903996986
0.250094028739,0.249926608755
0.250037461908,0.24990134179
0.250144624922,0.250078754976
0.250057162259,0.250092577549
0.250078274962,0.250007827591
0.250136868628,0.250034307936
0.250094373657,0.250109513287
0.250040032293,0.250148511602
0.249951200334,0.250102460652
0.249950354962,0.250025150066
0.249995582152,0.250022717088
0.249909951909,0.249914018744
0.249948615213,0.24995415115
0.249841201165,0.249962110881
0.250031035098,0.250014282208
0.25002232854,0.250037693499
nan,nan
0.09,0.17
0.17546826561,0.16245427941
0.20325604083,0.172011141311
0.219090570221,0.185091617336
0.229438768675,0.198054418616
0.236142202009,0.209627884011
0.240742893244,0.219139816784
0.24369232113,0.226816899036
0.245603395796,0.232753219313
0.24698973056,0.237256490484
0.24783147451,0.240649260629
0.24865055431,0.243144439626
0.249033406516,0.245002768273
0.249330568037,0.246394906601
0.249439434114,0.247438055483
0.24970927666,0.248220145255
0.249757959721,0.248760347357
0.249947105146,0.249160614896
0.249915979136,0.2493789961
0.249772032279,0.249597571118
0.249861642882,0.249651802348
0.249857755528,0.249718769584
0.249753786818,0.249784319268
0.249842676728,0.249732358366
0.24993119661,0.249729944908
0.249777119993,0.249816759914
0.249745189553,0.249739021409
0.249762481508,0.249855610364
0.2498072621,0.249853121864
0.249770479089,0.250026493122
0.249835085464,0.249956084338
0.249957886404,0.249920138161
0.24997022581,0.249927482933
0.249996642707,0.250039485606
0.249935975873,0.250062342873
0.250007283944,0.250008419616
0.249913736897,0.250005968099
0.249826289252,0.250033817408
0.249847499455,0.25001932913
0.249774808878,0.249875070301
0.24968466329,0.249766386534
nan,nan
0.35,0.35
0.315550255345,0.343623389771
0.292613514345,0.330199091668
0.277536416283,0.314963762308
0.267770026149,0.300720660095
0.261500893418,0.288883208155
0.25734680355,0.279039016013
0.254643537847,0.271270799229
0.252809880744,0.26539812767
0.251694332306,0.261095161733
0.251056162517,0.257887022005
0.250511324784,0.255634312238
0.250168771921,0.253756892551
0.250034354481,0.252600616157
0.249900944724,0.251764858785
0.249807902109,0.251067297803
0.249850563478,0.250560376222
0.249979034255,0.250290864482
0.249918749834,0.250207520816
0.24992445445,0.250233469554
0.249802298747,0.25013802585
0.249891371009,0.249962997203
0.249903211872,0.249956044119
0.249951040597,0.249972624515
0.249982505941,0.249925833967
0.249974415937,0.249993301186
0.250092470891,0.249969428318
0.25000299035,0.250026847899
0.25017923704,0.250015477756
0.250089794531,0.249944467736
0.250116763162,0.250021646669
0.250121366595,0.250041627787
0.250038420039,0.249980771242
0.250002283495,0.249949787419
0.249922816918,0.250026988706
0.249982199038,0.249982755456
0.250079583558,0.249958494952
0.25009003118,0.249969154236
0.25009039592,0.249989242724
0.250095868455,0.250114916804
0.250062407421,0.250104015828
nan,nan
0.39,0.07
0.365686535279,0.172758844152
0.328689791408,0.229572614248
0.302216411824,0.257271145597
0.284448183853,0.268795933619
0.272713270115,0.27185687968
0.264966255656,0.270728347367
0.259838464298,0.267865854353
0.25638787747,0.264600776705
0.254317474067,0.261593704394
0.252955530474,0.25904781234
0.251993923828,0.256805768179
0.251299183382,0.255199687488
0.250868052711,0.253863431333
0.250543101691,0.252678559237
0.250362052506,0.251911478054
0.25027341496,0.25138508226
0.250191356718,0.251030926059
0.2501246167,0.250791418217
0.250042611424,0.250531001523
0.250164834162,0.250396484687
0.250131439824,0.250350743171
0.250130204694,0.250218630642
0.250120629355,0.250326916034
0.250129975304,0.250186598569
0.250003422563,0.25014238897
0.249930737854,0.250066660798
0.249826873548,0.250141745673
0.249772019369,0.250082625265
0.250017038299,0.249918574121
0.25011853293,0.249961852766
0.250009737576,0.250132224655
0.250139826218,0.250162017798
0.250216445999,0.250069222372
0.250201356241,0.250036724479
0.250180323952,0.250073503706
0.250043245692,0.250065403374
0.249952788594,0.250008846928
0.249896196114,0.249984963303
0.249917240558,0.249887986081
0.249930561049,0.249883030708
nan,nan
0.31,0.41
0.267413144435,0.367940382389
0.25731050011,0.332701788857
0.253486998148,0.307204701794
0.251494979243,0.289058535824
0.250283119259,0.276500518463
0.249670807974,0.267842548398
0.249298875759,0.261815471402
0.249237091331,0.257628517169
0.249194930026,0.25495759201
0.249354850477,0.253028661141
0.249349202981,0.251802703657
0.249526600188,0.250976105891
0.249574549408,0.250430788862
0.249690500337,0.25013885967
0.249705296784,0.250005491812
0.249763732704,0.249983473296
0.249817284086,0.250007030603
0.249871463245,0.249897254266
0.249966908033,0.249972059646
0.249895626387,0.249940428261
0.249995765353,0.249894516538
0.250116819928,0.249950811241
0.250142939819,0.249982121314
0.250043909695,0.250043563547
0.250123676699,0.249999029644
0.250073742266,0.249975397588
0.250089228189,0.249875984265
0.250108678776,0.249907277163
0.250026482207,0.249915034259
0.249960594454,0.249974859591
0.250119822844,0.250013814743
0.250070551044,0.250135978435
0.250056188449,0.250096329833
0.250048050009,0.250222783541
0.24996412332,0.250115911
0.24983098166,0.250162046031
0.249972261196,0.250184021683
0.250066612684,0.250108780808
0.250004564147,0.250107874759
0.250001469923,0.250009000693
nan,nan
0.41,0.09
0.361700532182,0.186741013001
0.3252694603,0.237562914827
0.300432611942,0.261829689834
0.283764860634,0.271515474946
0.272611083784,0.273545285815
0.265122750196,0.271783446404
0.260152185121,0.268548442285
0.256800689871,0.26510729055
0.254658148706,0.26194691883
0.253128259471,0.259267927036
0.252213978428,0.257047512735
0.251477611246,0.255282586949
0.251052105122,0.253823807175
0.250746791575,0.252898400865
0.250444755609,0.252081959771
0.250214210126,0.251478204857
0.250163252189,0.251139152287
0.250266305605,0.250829197587
0.250163101953,0.250723668187
0.250171019665,0.250534907969
0.250043052004,0.250477610146
0.250053155038,0.250296209527
0.250037960425,0.250182016937
0.250002369401,0.250104804488
0.249929578992,0.250104813252
0.249936411511,0.249995188006
0.250038992065,0.249895419595
0.250057675597,0.249804597072
0.250083044707,0.249909339589
0.250074588712,0.249954153861
0.250032859273,0.250058359112
0.250106691014,0.249993451771
0.250000972634,0.250044044849
0.250094095299,0.250091059451
0.250171390288,0.25005762832
0.250213569658,0.250220050343
0.250131620336,0.250174205743
0.250014220373,0.250219051261
0.250082602826,0.250201171389
0.250017476381,0.250283708122
nan,nan
0.33,0.33
0.276277962719,0.318497052106
0.264872247751,0.302255899202
0.260322785584,0.289005255455
0.257280157371,0.278914540667
0.255315774461,0.271229123842
0.254035239286,0.265789262366
0.253013525773,0.261578610738
0.252226551948,0.258600717603
0.251566421889,0.256368715639
0.251109247326,0.254676682775
0.250906117633,0.253531620559
0.250803072357,0.252655120366
0.250637147337,0.251903979595
0.250535368889,0.251483597593
0.250478586832,0.251090777115
0.250418470892,0.251076161384
0.250304779061,0.250773751934
0.250298383116,0.250526628335
0.250232065643,0.250595160007
0.250138248768,0.250501034085
0.250166749598,0.250457182793
0.250061812803,0.250368476117
0.250196489178,0.250440828877
0.250190854699,0.250279747383
0.25008441171,0.250286224033
0.250065256466,0.250229876995
0.249963932946,0.250333524833
0.249862024377,0.250268646905
0.249913089665,0.250164664106
0.249879306419,0.250066529251
0.249899190992,0.25006261891
0.249914807822,0.249970065386
0.249919077127,0.249906743415
0.249833337082,0.249732841889
0.249844000113,0.249840629488
0.249905844411,0.249793256211
0.249869832063,0.249808934583
0.249862806582,0.249734553287
0.249942661838,0.249852711723
0.249868732174,0.249767900741
nan,nan
0.19,0.39
0.243804760354,0.337255225654
0.248174081907,0.30741231047
0.248283661483,0.287929620796
0.248154730062,0.27477211048
0.248235568976,0.265983431281
0.248414205337,0.260042836843
0.248528730603,0.256260114439
0.248786499999,0.253815995675
0.249015073555,0.252140897415
0.249116166861,0.251188749385
0.249196246967,0.250547425805
0.249410081844,0.250169057917
0.249556485962,0.249764882044
0.249532036316,0.249694771697
0.249598106385,0.24954530448
0.249724650877,0.249559962769
0.249729999861,0.249551922566
0.249743530072,0.249493448883
0.24964584369,0.249461895381
0.249659882362,0.249706175066
0.249832329586,0.249731743264
0.249814996892,0.249730804884
0.249810484775,0.249681712731
0.249889100856,0.249770303341
0.249957142368,0.249790058412
0.249791132355,0.249893437934
0.25005373774,0.249889108969
0.250067082768,0.24987848856
0.250127875625,0.249927080531
0.250094579028,0.249991524891
0.250153399559,0.250058777965
0.25014817892,0.250019647834
0.250212545989,0.250135510431
0.250159223065,0.250148734693
0.250115412295,0.250308297639
0.25015927308,0.250066062271
0.250168348017,0.250102596369
0.250141048904,0.250105562862
0.250022682095,0.250065198444
0.250056599168,0.250067402633
nan,nan
0.25,0.43
0.196870890291,0.358969185961
0.201702120965,0.305668113703
0.21536069438,0.273767887413
0.226014028931,0.256501219007
0.233421048082,0.247695122929
0.238484783904,0.243879499389
0.241864020928,0.242791358473
0.244325808352,0.242983073219
0.245987350219,0.243740675984
0.247211013984,0.24459355571
0.247965919853,0.245641630178
0.248475918581,0.24645849085
0.248787534696,0.247360784458
0.249067191383,0.247887630113
0.249270831475,0.248196262767
0.249410256404,0.248486728509
0.249676791095,0.248801247814
0.249736394523,0.249180085817
0.249831838284,0.249358597431
0.249976850107,0.249550837334
0.249982361241,0.249574791046
0.249979099041,0.249689341876
0.250010073044,0.249820216201
0.249980156244,0.249921777586
0.249874989001,0.249831122202
0.249859819486,0.249824312775
0.249848147276,0.249698276679
0.249896439434,0.249793651528
0.249945424882,0.249887615104
0.250084405138,0.249883105779
0.249968201944,0.250013252467
0.249957651055,0.249974349319
0.249832241711,0.249901788717
0.249820869597,0.249782099954
0.249870230364,0.249741053231
0.249966185959,0.249755976615
0.249973763585,0.249787925605
0.249919763799,0.249845060472
0.249985322857,0.249813504976
0.249961917144,0.249896906435
nan,nan
0.15,0.33
0.204675631335,0.282597244605
0.221243362061,0.260161004573
0.230395430044,0.248993299005
0.236405085342,0.243987748231
0.240360623067,0.242315983491
0.243046755428,0.242156832951
0.245041304661,0.242825096111
0.246453867118,0.243980852589
0.247311813191,0.244792585608
0.248044978668,0.245605327463
0.248441457142,0.246466651149
0.248862872194,0.247112167591
0.249099368358,0.247691750036
0.249357116309,0.248158460553
0.249402161173,0.248562522436
0.249589300138,0.248938565082
0.2496346423,0.249113309019
0.249827358661,0.249298716609
0.249890538474,0.249455931184
0.249831721085,0.249631128265
0.249873095564,0.249805990463
0.249985935203,0.249795893512
0.250021204568,0.249816161917
0.250041249575,0.249862496978
0.250112339917,0.249991307918
0.250106418117,0.250029540836
0.250159237088,0.25003627688
0.250071719351,0.250112066288
0.250013896861,0.250111987222
0.250069403882,0.250159712832
0.250196076035,0.2501195829
0.250224244382,0.250212373889
0.250165419589,0.250178542941
0.250239525607,0.250172175166
0.250069797676,0.250230007902
0.250071637239,0.250304730957
0.250188562548,0.250208612786
0.250260271831,0.250223536988
0.250268140538,0.250224186956
0.250196300094,0.25004343751
nan,nan
0.33,0.33
0.26595313198,0.316168166707
0.254874684545,0.29729594837
0.252767312925,0.282966751011
0.252010417734,0.27288000848
0.251642508414,0.265919097874
0.251179735974,0.261113960922
0.250950134119,0.257705559174
0.250781758218,0.25548116131
0.250573842839,0.253978939444
0.250578903578,0.252844637381
0.250442362518,0.252021270687
0.25031552275,0.251482421074
0.250290022038,0.251239327435
0.250171827569,0.25077315271
0.250179147562,0.250520283697
0.250067854897,0.25044800499
0.250015856636,0.250345445856
0.250046433026,0.250310332912
0.249973653144,0.250225123011
0.249901985678,0.2500171805
0.249807064326,0.250072024238
0.249835417153,0.249891466233
0.249927549802,0.249844556754
0.249944177085,0.249784844884
0.250058993873,0.249864441581
0.25002842321,0.24988129467
0.249907925909,0.249821374211
0.249959162686,0.249801815354
0.250004850481,0.24994320766
0.24999311997,0.249991717435
0.250029719356,0.249983733706
0.249939883579,0.24997394441
0.250080429851,0.250003548548
0.250033162467,0.249949916556
0.250140600881,0.250097739668
0.250150560725,0.25001503404
0.250045441448,0.250253998687
0.250006055839,0.250190483621
0.249935525934,0.250005012276
0.25007463404,0.250063819765
nan,nan
0.29,0.21
0.333153635531,0.250055670771
0.309445538213,0.273319894051
0.290089612139,0.281676397111
0.276803356739,0.282001455576
0.267915355289,0.278771388239
0.262009261387,0.274017854574
0.258129875706,0.269188593231
0.255432866024,0.265108588662
0.253836493971,0.261578453699
0.252648458795,0.258737121865
0.251858125548,0.256697063272
0.251299211554,0.254963616228
0.250905161083,0.253647734024
0.250602628723,0.252611790565
0.250506555511,0.251865456707
0.250380746079,0.251296530929
0.250186084143,0.251039939309
0.250135753032,0.250788233773
0.250236785768,0.250633579421
0.250183440059,0.250484042354
0.250129844519,0.250372419162
0.250097236629,0.25024837359
0.250076223401,0.250232479627
0.250078332497,0.250227210024
0.249960618559,0.250091682965
0.25006000051,0.250107686626
0.249910249744,0.250038215347
0.25002838656,0.249995338134
0.250010906292,0.25005749725
0.249977480261,0.25018558532
0.250042819097,0.250203117844
0.250023310753,0.250005446294
0.249979778444,0.249953493005
0.249902424705,0.249933660196
0.249931509613,0.249863411102
0.249908473986,0.250047175994
0.250001849082,0.250028549788
0.250042660677,0.250093138223
0.250059285347,0.249942153676
0.250129994639,0.249968497653
nan,nan
0.17,0.23
0.172110154422,0.209354159675
0.194265492586,0.200887629099
0.212186355366,0.201956782099
0.22453269321,0.207585403308
0.232789860232,0.214724570507
0.238477163589,0.221770397241
0.24230054438,0.228019227128
0.244743191511,0.233203295833
0.246416905336,0.237181555553
0.247591566401,0.240453100724
0.248328066949,0.242939500558
0.248783029364,0.244858486815
0.24925103671,0.246220037507
0.249428924603,0.247149944879
0.249548016232,0.247892670183
0.249658469127,0.248470735463
0.249727108581,0.24882143936
0.249955453848,0.249228667146
0.249884904701,0.249424455627
0.249899151288,0.249574237045
0.249964375708,0.249616891644
0.25000144468,0.249675428358
0.250072588868,0.249754018911
0.24988693442,0.249877592581
0.249889899639,0.249947356954
0.249861101114,0.249995982367
0.249821407062,0.249994834419
0.249834654445,0.250128122564
0.249838838407,0.249961996619
0.249793273384,0.249950836561
0.249819169587,0.24983146934
0.249723612394,0.249806527541
0.249748179957,0.249783320578
0.249827299948,0.249674533819
0.249868828035,0.249826168599
0.249933008028,0.249740299739
0.249902339765,0.249768103172
0.249986241858,0.249852934147
0.250026106795,0.24976737654
0.249957300907,0.249786633875
nan,nan
0.15,0.27
0.161809885961,0.231412629481
0.188971388245,0.213341822364
0.209567179453,0.209106785455
0.223435107126,0.211792210321
0.232571894638,0.217415468288
0.23852112183,0.223622267511
0.242495253501,0.229367849886
0.245137718322,0.234164422751
0.246803976027,0.238141161078
0.247901258508,0.241066884374
0.248613677536,0.243436536508
0.249133726674,0.245292781907
0.2493617134,0.246666439289
0.24962370581,0.247674196514
0.249797778861,0.248291632618
0.250007634004,0.248786478744
0.249945500096,0.249216659009
0.249865890059,0.249335469694
0.249876081116,0.24935688138
0.249797073051,0.249654903498
0.249925299063,0.249701832473
0.249970206184,0.249935889899
0.250007415194,0.249966057254
0.249954062171,0.250171068533
0.250011727872,0.24998719845
0.250083075767,0.250014246531
0.249920442118,0.249960964017
0.250009307585,0.250046844662
0.250015999453,0.250011630391
0.249928939429,0.25001035351
0.249956054239,0.249864369423
0.249841618167,0.249935723934
0.250042317641,0.249958291133
0.250166254346,0.250086705306
0.250060920943,0.250002401882
0.250001429642,0.250012107811
0.250034228794,0.249964922191
0.249913287441,0.249901398752
0.250014661915,0.249827172872
0.24995324661,0.249791478234
nan,nan
0.17,0.23
0.17184846442,0.209072658615
0.196594356367,0.20127817403
0.21575606738,0.203355085814
0.228223482187,0.209723459612
0.23637808594,0.217265550381
0.241548736702,0.224578061029
0.244987004345,0.230695112348
0.246979587852,0.235882308003
0.248321179704,0.239706171404
0.249209023056,0.242785325937
0.24966328299,0.245196169716
0.249917118114,0.246676318401
0.250087812163,0.247911983765
0.250077629413,0.248721181077
0.25006824405,0.249280303843
0.250114308141,0.249586607283
0.250302325436,0.24971446
0.250355899573,0.249960944477
0.250316871746,0.250170147614
0.250260693231,0.25029545943
0.250112463779,0.25024046722
0.25006293492,0.25012451034
0.250067110821,0.249951266455
0.250224932629,0.250028341872
0.250117270138,0.250018152722
0.250204228073,0.250119140824
0.250086265094,0.250011554653
0.249961502459,0.250043025436
0.25002460406,0.249982950377
0.249965385587,0.249903639827
0.249945406226,0.250031436759
0.249938784694,0.250011351428
0.250051486427,0.249998668997
0.249996871366,0.250120685733
0.249962805524,0.250126268513
0.249961392995,0.249944697015
0.250078049442,0.249875609397
0.250074985498,0.249794400269
0.249991595895,0.249949566921
0.250006307639,0.249856080635
nan,nan


==> figures/tikz/tikz_data/cc_cd_nn_violations.csv <==
x,y


==> figures/tikz/tikz_data/cc_cd_rmpc.csv <==
x,y
0.31,0.39
0.231272422115,0.347208414702
0.221897994682,0.306347900606
0.228507533899,0.279608878758
0.234733844508,0.263822332954
0.239166374848,0.255073829115
0.242344394956,0.250365402981
0.244534978778,0.248096395655
0.24607370621,0.247255769886
0.24711186806,0.247085138468
0.24798734761,0.247297360702
0.248522363234,0.247564670075
0.249052333293,0.247946732672
0.249226561878,0.248302669246
0.249429691752,0.248620797867
0.249498705751,0.248987718708
0.249798589147,0.249261925654
0.249683102469,0.249412603617
0.249791060075,0.249570790213
0.249814373213,0.249571619811
0.249595875959,0.249574778697
0.249705012282,0.249577866683
0.249716407597,0.249655154329
0.249689387104,0.249683952385
0.249739672157,0.249714485751
0.249827868009,0.249661458635
0.250004507899,0.249726875474
0.250004318846,0.249821115882
0.250066157017,0.249969264191
0.250066409809,0.250119637978
0.250025263609,0.250164431481
0.249999319661,0.250107437953
0.25010890524,0.250025935608
0.250066951302,0.249883276363
0.250138256892,0.24999266998
0.25011876386,0.250145145328
0.250194884607,0.250232487016
0.250244945884,0.25028200441
0.250186648283,0.250213293661
0.25021492218,0.250183701286
0.249998182201,0.250170644014
nan,nan
0.15,0.39
0.250040477221,0.336382794983
0.254937604136,0.309100552485
0.254236723572,0.291243134937
0.253433955668,0.278896110201
0.252662092334,0.270340486432
0.252102315491,0.264304917907
0.251763639273,0.260285203816
0.251426403572,0.257309747343
0.251061153467,0.255327890187
0.250905621516,0.253799846444
0.250839186078,0.252786426183
0.250643962578,0.252095048786
0.25043646243,0.25150877896
0.250293366979,0.251085471071
0.250230195305,0.25077755901
0.250090202832,0.250585570471
0.250009054259,0.250307069842
0.250128216834,0.250239420994
0.25017570968,0.250062689074
0.250234989411,0.250077253035
0.250046774376,0.25012816995
0.249912506807,0.249970446451
0.250059099429,0.249861941569
0.250096203973,0.249941035388
0.250160687509,0.249932319792
0.250070102872,0.249954334319
0.25016384539,0.249932918185
0.250048504686,0.250082267541
0.249891951956,0.250026374451
0.249835272164,0.249933415673
0.249957032471,0.24991741969
0.250030813134,0.249994539508
0.249989539448,0.249851094453
0.249982795172,0.249817415688
0.249929461956,0.24987051125
0.250049850797,0.249902746639
0.250030318312,0.249955486921
0.250054645549,0.249970897385
0.249900803656,0.249989236047
0.24985515035,0.249933751335
nan,nan
0.33,0.29
0.253567349877,0.286975024368
0.240706116454,0.273004901308
0.241392494993,0.262381708982
0.243186856963,0.255700861416
0.244780494276,0.25187146814
0.245928116371,0.249692106809
0.24690166849,0.248628831969
0.247623592604,0.248212273973
0.248186301829,0.248077642585
0.24854006722,0.248129198092
0.248769481218,0.248233796288
0.24896026509,0.248473478557
0.249197358383,0.248738435731
0.249418511693,0.248981433168
0.249527303903,0.249087886722
0.249759592596,0.249446342345
0.249841355576,0.249478838648
0.249999215119,0.249747364797
0.24999010943,0.249772273115
0.249985240872,0.249889433537
0.250002106312,0.249965105787
0.250074262866,0.24999283367
0.249900906101,0.250082616059
0.249880340536,0.250064776036
0.249882978894,0.250043529916
0.249855681874,0.250088951943
0.250030274912,0.250013451067
0.250045373636,0.250052427271
0.250035727081,0.250016116779
0.250044806436,0.250127712225
0.249854338362,0.250128322767
0.25004408378,0.250172492117
0.250153729702,0.250162078705
0.250135947148,0.25011632441
0.250118601284,0.250218324667
0.250177473661,0.250176501875
0.250143580261,0.250085087482
0.250055654159,0.250130896982
0.25004013635,0.250063153758
0.250010030173,0.2500880367
nan,nan
0.15,0.27
0.225232439261,0.248419373131
0.238337847183,0.243567320185
0.244213490168,0.243012100475
0.247562649162,0.244105258815
0.249439000752,0.24561320018
0.250398543816,0.2471904891
0.25084139204,0.248220877546
0.251030414295,0.249065724597
0.251013887441,0.249713257634
0.251087689823,0.250179815174
0.250922042901,0.250538474425
0.250742914732,0.25066896875
0.250589328807,0.250678595448
0.250322958645,0.250734267093
0.250337618404,0.25049020129
0.250179517657,0.250382046619
0.250203071295,0.250309977269
0.250204294373,0.250245706087
0.250248874713,0.250175959512
0.250098103409,0.250126653711
0.250153104781,0.250044118207
0.250158857438,0.249983382545
0.250125062071,0.249910934587
0.250200435554,0.249964346677
0.25002800933,0.249983838724
0.250014359774,0.250009897382
0.250015665793,0.250013780054
0.24986690776,0.250046848189
0.250000951669,0.249971152183
0.250027675127,0.250017111354
0.249969929507,0.250012807799
0.249931491539,0.25001811044
0.250006998113,0.24998830768
0.249985832947,0.249983345707
0.249989003784,0.24994588927
0.249930919897,0.249921454689
0.249812554055,0.249894688533
0.249822976724,0.249911557482
0.249917342789,0.249975685438
0.249816113299,0.250041419733
nan,nan
0.07,0.41
0.115477210303,0.305358973277
0.15921509971,0.250772901024
0.189993759452,0.22627151187
0.21041213092,0.218064409855
0.223956604969,0.218101200651
0.232903389933,0.221674972831
0.238799107657,0.22653593154
0.242757283559,0.231250219594
0.24519454318,0.235576720953
0.24677590824,0.23909821615
0.247818911989,0.241690597128
0.248466121561,0.243847926353
0.248952841985,0.245434213102
0.249320811709,0.246634123741
0.249507679343,0.24770044548
0.249575383126,0.248343727577
0.249682634777,0.248810124923
0.249721768462,0.249136167171
0.249877817993,0.249338314212
0.249848190136,0.249531372101
0.249937038572,0.249691803869
0.24992301385,0.24974031523
0.250039362683,0.249782655345
0.249966797091,0.24973404329
0.250061313451,0.24986094647
0.250031570105,0.249853262502
0.250087888473,0.249782057164
0.249994870323,0.249902173786
0.249959139013,0.249989468804
0.249972432833,0.249932732119
0.249907329265,0.249886590595
0.249820610459,0.249871749098
0.249766957227,0.249920167114
0.24984262446,0.24982432852
0.249858153288,0.249989416952
0.249924986926,0.250040058589
0.249965090413,0.250084179275
0.249997227707,0.249886936809
0.249978833819,0.249941809971
0.24995929687,0.249927090666
nan,nan
0.43,0.07
0.331159480655,0.16854789934
0.297451380968,0.215516964119
0.280723364489,0.239402632517
0.270334895276,0.250950668325
0.263489924735,0.25593405654
0.258984842167,0.257542908803
0.25592132117,0.257401357394
0.253825450448,0.256503107205
0.252606833547,0.25540827868
0.251701395523,0.25431899733
0.251170888664,0.253495452243
0.250734157722,0.252667550266
0.250485913781,0.252001662847
0.250394660995,0.251477310653
0.250319487139,0.251026651651
0.250112210538,0.250741483991
0.250088868178,0.250517815177
0.250027032172,0.250455621328
0.249937229826,0.250216209579
0.249985899062,0.250128145278
0.249915523492,0.250102422907
0.250045477841,0.250131837451
0.249895024236,0.250062756948
0.249900884093,0.249861403263
0.249802281282,0.249775794427
0.249832339086,0.249679869567
0.249775831274,0.24972924938
0.249912120158,0.249762401748
0.249834727406,0.249741501666
0.249812100979,0.249781375873
0.249872635216,0.249946466402
0.249937812147,0.249813784608
0.249943518065,0.249816265361
0.250007116951,0.249885803381
0.249904485687,0.249872856182
0.24988343516,0.249994688847
0.249964904513,0.249813783731
0.249918104776,0.249960181168
0.250031432474,0.250005197617
0.250036510334,0.250003200875
nan,nan
0.37,0.07
0.372629502108,0.173150001749
0.334560925066,0.232053390217
0.305966437546,0.260586989347
0.286494280227,0.271818366324
0.273577149959,0.274210431525
0.26515846297,0.272329513237
0.259597840992,0.269011932195
0.256046169714,0.265297806604
0.253792623003,0.26182694774
0.25236009236,0.258765981145
0.251299117878,0.256439202193
0.250607231427,0.254641280872
0.250327746786,0.253313026233
0.250110689045,0.252297319171
0.25004690278,0.251548300264
0.249909375717,0.251016114723
0.249852696738,0.250637911369
0.249958003763,0.250265270925
0.24987064881,0.250177829403
0.249961937655,0.250172952182
0.249843715101,0.250070437211
0.249829435982,0.25002804772
0.249869731407,0.250091737229
0.249899316548,0.250035409921
0.249996550104,0.250048347003
0.250077791138,0.24994961594
0.250024382734,0.250036930483
0.250036846636,0.250104136659
0.250199744081,0.250042009412
0.250209453444,0.250112807813
0.250292526028,0.250174362301
0.25008193898,0.250146167729
0.250105064052,0.250010785184
0.249985342539,0.250084296872
0.249966075111,0.249956732266
0.249941003847,0.249963864679
0.24994601977,0.250033689088
0.249945419399,0.249982526245
0.249976402019,0.250081991792
0.250072016219,0.250044081226
nan,nan
0.31,0.43
0.263579762573,0.380343437139
0.254575319381,0.339888394972
0.25205674575,0.31124861708
0.251028232139,0.291537808356
0.250510961937,0.277980190212
0.250129466282,0.268990585516
0.249994734337,0.262638485577
0.249958457475,0.258553709906
0.249868628733,0.255689030168
0.249961549698,0.253822860618
0.249923487483,0.25247628745
0.249896909736,0.251567537053
0.249896558121,0.250955259859
0.249863061822,0.250634590175
0.249972972988,0.250402927396
0.24991576599,0.250047216696
0.249823100063,0.24999913384
0.249925632311,0.250031361662
0.250081659862,0.249939339299
0.25006639235,0.249987829478
0.249977862131,0.250003115557
0.25002141683,0.250039235325
0.250050454494,0.249978314664
0.250019311582,0.249951283524
0.250064033425,0.250144058576
0.25010430639,0.250049912345
0.250084182866,0.249951129311
0.250108194645,0.249941942964
0.250220110289,0.25000392971
0.250119682301,0.250057432746
0.250083750873,0.250103396339
0.250003242075,0.25001510966
0.250074905624,0.250043527655
0.249958146854,0.249950631882
0.249829127526,0.250002514855
0.249972984838,0.249918371019
0.250009972327,0.249971326486
0.250088521687,0.250029347688
0.250095860152,0.25010918875
0.250188924073,0.250178429894
nan,nan
0.25,0.37
0.283931429621,0.339726004871
0.274636564721,0.31973441869
0.265779389567,0.303364457521
0.25977808927,0.289778149588
0.255796042222,0.27911442777
0.253246169551,0.270870667717
0.251861828184,0.26479971386
0.251006376122,0.260317605071
0.250421259185,0.257028593382
0.250182243786,0.254774467408
0.250106024498,0.253113337103
0.249861884069,0.25199379922
0.249902528932,0.251262500376
0.249955169528,0.250826883893
0.249948377239,0.250470400695
0.249753583369,0.250381900989
0.249781345973,0.250289316294
0.249892357553,0.250140141158
0.249992158771,0.250003019936
0.249996632756,0.250112132738
0.249959774986,0.250054057557
0.24999211595,0.250069683621
0.250036064129,0.250211110694
0.250089696771,0.250198931725
0.250135397415,0.250172923975
0.249971445636,0.250102409707
0.250112350995,0.250071028764
0.250041947513,0.250053694549
0.250048000372,0.249976247888
0.250068715912,0.249979162068
0.25009993668,0.25006801629
0.25006233954,0.250162723848
0.250036948436,0.25009664193
0.250134574116,0.250072930968
0.250025336263,0.250082956271
0.250018904404,0.249961705831
0.250040666431,0.250095496421
0.250059103963,0.250050047977
0.24997085918,0.250088941494
0.250030212463,0.249944169913
nan,nan
0.09,0.39
0.207656041595,0.319483701223
0.22634410818,0.286340346988
0.235192128086,0.268178067567
0.240633330072,0.258292402423
0.24413956914,0.253216203623
0.246341213344,0.250449950908
0.247751605139,0.249314281047
0.248652756698,0.249035366581
0.249217505921,0.249110374597
0.249588179738,0.249242833806
0.24977999416,0.249554027197
0.250015159778,0.249594544038
0.249970961361,0.249742714753
0.250021765227,0.249898151716
0.250012546929,0.250030839531
0.250048292336,0.250094112422
0.250049163421,0.250128675809
0.250064591735,0.249935930612
0.250024885975,0.250046706237
0.250052784857,0.250029482364
0.250144020624,0.249946961445
0.250129511195,0.250130747479
0.250155974471,0.250205057948
0.250011738719,0.25018456546
0.250118529949,0.250139145998
0.249984370011,0.250039901722
0.249838221061,0.250033813237
0.249927413777,0.249925090564
0.250034303429,0.249913765057
0.250084113857,0.250108926955
0.250070781774,0.249970955616
0.249983900959,0.249953788508
0.249964760581,0.250044254903
0.249885628841,0.250009062099
0.249856103762,0.249922302799
0.249808730428,0.250004871089
0.249885676147,0.249950178138
0.24998111282,0.249978230717
0.249939510272,0.249881165793
0.249992480182,0.249928637239
nan,nan
0.31,0.27
0.341112179475,0.293811157529
0.314488780046,0.304766415018
0.293651046159,0.304266492058
0.279384807967,0.298156716284
0.269733488849,0.290204297215
0.263374725344,0.282296764059
0.259087930192,0.27515215942
0.256303274715,0.269401559876
0.254369766871,0.264618557033
0.253010342718,0.260986435207
0.252106300726,0.258333459923
0.251457873826,0.256095265388
0.251094558501,0.254630083208
0.250809510308,0.253334941199
0.25061507328,0.252527361653
0.25052082231,0.25190646726
0.250327423261,0.251361398728
0.250250256678,0.251030436153
0.250140610688,0.250819167157
0.25002996347,0.250445951666
0.250046741327,0.250372964459
0.249928601315,0.250368169851
0.249945963223,0.250343153483
0.249951620341,0.250202811131
0.250040137294,0.250106663605
0.250095166215,0.250028229259
0.250097154498,0.250082922024
0.250154773761,0.250023227277
0.250205213641,0.250198096938
0.250103452579,0.250089863125
0.250022213545,0.250062395203
0.25009954022,0.249913983979
0.24997803123,0.249890798268
0.249906468701,0.249949285325
0.249929352765,0.249948559712
0.25004909154,0.24997170131
0.250048860074,0.249904220177
0.250070964556,0.2499749977
0.250102924852,0.250011621198
0.250023630469,0.250032531871
nan,nan
0.19,0.21
0.186716515723,0.201545703802
0.204100735065,0.199628930086
0.218607657842,0.20381923582
0.228712299095,0.21068188997
0.235546146862,0.217899288305
0.240143422859,0.224574332141
0.243203475571,0.230217406701
0.245187948398,0.234813022524
0.246727126448,0.238548972376
0.247723677209,0.241513953677
0.24839542778,0.243704954224
0.248821942689,0.245240722522
0.249089957268,0.246303524203
0.249313718278,0.247170586963
0.249468088763,0.247995548791
0.24972738955,0.248572220413
0.249788939173,0.248810393015
0.249934366059,0.249160375492
0.249953037172,0.249517381432
0.250004862104,0.249589768004
0.249987840762,0.249788931566
0.249937533568,0.249877187368
0.250066279921,0.249790018773
0.250147645147,0.24991601983
0.250193777599,0.250030076375
0.250137166526,0.250064772297
0.250201500922,0.250033603513
0.250169085574,0.250066923818
0.250169778196,0.250059609087
0.250032451608,0.250074716447
0.250009319981,0.250137255378
0.250065076892,0.250117902298
0.250018861037,0.250097770139
0.249957284315,0.250101244995
0.249922897177,0.250006517004
0.249949220103,0.249962237396
0.250006487755,0.249935500154
0.250013706986,0.249987228737
0.250044439605,0.249965386573
0.249968010924,0.249866756513
nan,nan
0.19,0.23
0.186807636289,0.214680898895
0.207225080774,0.209173059076
0.222982472948,0.211483631063
0.233451763826,0.217097708732
0.239997835089,0.223608867834
0.244106400847,0.229808217525
0.246657257051,0.234993036112
0.248255939895,0.239217175156
0.249265267346,0.242305233892
0.24979421705,0.244689055334
0.250019925304,0.246505136388
0.250275015296,0.247738803203
0.250134028996,0.248546663389
0.250191739453,0.249154845222
0.25032275642,0.249556105022
0.250251523448,0.249913295703
0.250282041287,0.250055683316
0.250124278032,0.25000490675
0.250033972925,0.250003273933
0.250084823773,0.249915812145
0.25011355747,0.249861947626
0.25005507343,0.249909665757
0.249938061094,0.249917135996
0.249972658655,0.249889136534
0.250080144475,0.249991667431
0.250173526814,0.250154559039
0.250216451283,0.250145502986
0.250141760666,0.250104422977
0.25013156745,0.250092957054
0.250086661379,0.250132916783
0.250113925375,0.250148804578
0.249956045067,0.25010033674
0.250032615426,0.250084971302
0.250118474584,0.250106223838
0.250120144865,0.249944573536
0.250129446194,0.24987060758
0.249941326076,0.249854044963
0.249894549211,0.250070184236
0.249840902091,0.249966047761
0.249936520687,0.249955431998
nan,nan
0.35,0.25
0.294898267255,0.271511294274
0.276367038163,0.275503622616
0.266824530935,0.274005968901
0.260885840633,0.270635810692
0.256898703701,0.266636505646
0.254397077002,0.262910490211
0.25277003729,0.25976463341
0.25174368642,0.257264199591
0.251069368518,0.255378374513
0.250702944298,0.253860083652
0.250342951545,0.252720042919
0.250232717803,0.252060809106
0.250144220723,0.251498557285
0.250015534351,0.25106252042
0.249982248781,0.250682506797
0.249978541264,0.250537022411
0.250082477958,0.250279742553
0.250091309293,0.250136898315
0.250216075546,0.250229250371
0.250209814744,0.250107740978
0.2500928664,0.250032732956
0.250131877888,0.250140886857
0.250151929202,0.250096079035
0.250120101631,0.250072268321
0.250077108561,0.250161349186
0.249932434233,0.250154676
0.249948797207,0.25002972415
0.249966997174,0.250012597105
0.249960824733,0.250055770361
0.249940666712,0.250047370542
0.249837298417,0.250081526232
0.249725942536,0.250088607603
0.249792767181,0.249911768275
0.249866706371,0.249906609861
0.249906437281,0.249801813782
0.249866147069,0.24976828439
0.249730510469,0.249851034241
0.249908858386,0.249828538527
0.249947131494,0.249915634373
0.249898994336,0.249872919048
nan,nan
0.25,0.17
0.241567708949,0.194270722604
0.242850405759,0.210054364475
0.244807559716,0.221245872812
0.246120100638,0.229229017838
0.247132486836,0.234921563558
0.247832208462,0.239022601613
0.24856097788,0.242171454322
0.24887395859,0.24428307994
0.249003193372,0.245920425441
0.249242433483,0.247046547763
0.249352387299,0.247759604525
0.249514811028,0.248339892317
0.249529226554,0.248820744714
0.249625398564,0.249057171493
0.249742205823,0.249184162249
0.249859194009,0.249298513458
0.24981425722,0.249602388221
0.249811160145,0.249655440344
0.249835778043,0.249857758662
0.24981350297,0.249855651208
0.249884599283,0.249914810493
0.250050892096,0.249981644593
0.250026851323,0.250190137908
0.24995665784,0.250181513325
0.249979733607,0.250123633984
0.249999857926,0.250141015013
0.250116538319,0.250033555277
0.250020811961,0.249896812107
0.250037654258,0.249873567843
0.249992458455,0.249850294803
0.249983256176,0.249828001006
0.25004728989,0.249894820634
0.249924082897,0.249910864379
0.249940355175,0.249935690077
0.249947675594,0.250016365753
0.249976507772,0.250151923843
0.250051248186,0.250131796069
0.249996831653,0.250183688222
0.249974369791,0.250149078268
0.249880862312,0.250187559351
nan,nan
0.17,0.17
0.224635481319,0.182580072408
0.235869836226,0.198630564576
0.241118351462,0.211935615396
0.244439492701,0.222085723476
0.246442054479,0.229967625144
0.247891935082,0.235625749234
0.248834241357,0.239895110481
0.249373711576,0.242863407446
0.249679559305,0.24506550571
0.249924251494,0.246652165026
0.250061071444,0.247886553557
0.250127242069,0.248508622135
0.25022566881,0.248905998728
0.2499641026,0.249235533707
0.249955860407,0.249501107535
0.250051077818,0.249642547622
0.250044140377,0.249937232457
0.250151444358,0.25005397576
0.250102041254,0.250105894198
0.250116226642,0.250143683099
0.250031097816,0.250119647596
0.250081655741,0.250193181493
0.249978077284,0.250124755193
0.250104981197,0.249978137669
0.250058528892,0.250031223179
0.249994982822,0.249931934511
0.249942837454,0.249994183015
0.249824822735,0.249927682562
0.249873495674,0.249861655932
0.249942862851,0.249873179096
0.249919286776,0.249858629557
0.249884118838,0.249674709923
0.249969426175,0.249650699804
0.249938764729,0.249814759012
0.249968935245,0.249760110359
0.249947394262,0.249601692255
0.249959342606,0.249581071539
0.249811152177,0.24966091248
0.249885210955,0.249747915689
0.249830162409,0.249770427367
nan,nan
0.09,0.39
0.153373194134,0.303703596
0.187058914934,0.260574390592
0.208710910086,0.240450238003
0.223103159921,0.2326563596
0.232307343876,0.231279112576
0.238405488958,0.232889040574
0.242533101596,0.2354321878
0.245212498042,0.238280487312
0.246946888485,0.240843787949
0.24812569874,0.243174693726
0.248826407811,0.244945208882
0.249364113304,0.246399072939
0.249621026296,0.247417432273
0.249854165531,0.248208144258
0.249927468754,0.24883203415
0.249888391751,0.249146679598
0.249920049401,0.249272883268
0.249782697149,0.249372412212
0.249918589314,0.249535113117
0.249835949216,0.249664900206
0.249813802233,0.24972562592
0.249876160199,0.249733286684
0.249961082453,0.249800347021
0.249944838062,0.249791190699
0.24976172501,0.249731892022
0.249939492039,0.24974504419
0.249981092694,0.249758909867
0.250028782477,0.249828174247
0.250107207615,0.249864898171
0.249970184506,0.249817910972
0.249889043453,0.249957360499
0.250002174523,0.249987729729
0.249948666457,0.250011366325
0.249847637428,0.249979015298
0.249909305952,0.249977088939
0.249904316433,0.249820402898
0.249872935296,0.249869338201
0.249786895364,0.24983171996
0.249942868453,0.249946258226
0.249957630111,0.249959617972
nan,nan
0.27,0.25
0.254878179213,0.253298883008
0.251671218898,0.253222722814
0.250586228,0.252573546074
0.249851085166,0.251790253595
0.249547844289,0.251244370455
0.249474787483,0.250755953823
0.249528653396,0.250333076605
0.249444680262,0.250053754407
0.249336183999,0.249868543947
0.249502312683,0.2496752957
0.249496923053,0.24967550264
0.249642134942,0.249686119911
0.249639007789,0.249653127141
0.249580579231,0.249764344588
0.249671945207,0.249659430672
0.249662698307,0.249795501951
0.24969351963,0.249873202987
0.249640422187,0.249716513404
0.249775028099,0.249633426677
0.249887287493,0.249841509185
0.249973924241,0.249806271272
0.249928934832,0.249862193226
0.249839278714,0.249941353422
0.249981408697,0.249927634781
0.250091481608,0.250099924063
0.249990734571,0.24998609901
0.249912127863,0.249948951513
0.249894828429,0.249857068007
0.249905361988,0.249880849921
0.2500503818,0.249863736437
0.250067654044,0.249837726284
0.249996717979,0.249979668453
0.249916015772,0.249970469739
0.249834981449,0.249983581392
0.249749220721,0.249906647748
0.249885700086,0.249870042169
0.250126158658,0.249762765797
0.250070044726,0.249997267834
0.250026984216,0.250068552519
0.249951823733,0.250094648594
nan,nan
0.09,0.37
0.112600185117,0.280097063518
0.154910189596,0.232591851117
0.186842072893,0.212902507355
0.208569313221,0.20833219544
0.222920066531,0.211191053501
0.232366371736,0.21690499184
0.238608447124,0.223117507848
0.242619746492,0.228921425618
0.245424340898,0.234046831495
0.247097024521,0.238130938652
0.248050148184,0.241227028378
0.248863355205,0.243676670164
0.249284867216,0.245363319242
0.249659896293,0.246667778976
0.24980104238,0.2477435066
0.24989790643,0.248543843699
0.249902636357,0.248953010981
0.249921765341,0.249309635033
0.249933203166,0.249471624345
0.249968639354,0.249734123306
0.2499150857,0.249762843594
0.249890216263,0.249915362621
0.249877945077,0.249886013245
0.249985861306,0.25000805839
0.249900610433,0.249982992628
0.249916693341,0.249862160664
0.249934891213,0.249785126258
0.250006727242,0.249811600609
0.250052672644,0.249875062943
0.250152539257,0.24995521809
0.250083863723,0.249984784289
0.250096574571,0.249917849244
0.250111185032,0.24989374793
0.25008829071,0.249940457042
0.250040951825,0.249982337876
0.249991364323,0.249950453724
0.250067026723,0.249952592746
0.249960474027,0.249997099099
0.250002531186,0.250008211602
0.250032789013,0.249887942206
nan,nan
0.11,0.41
0.207702915462,0.33421834218
0.225876347838,0.296024695955
0.234724762711,0.274627058356
0.240322899338,0.262510069607
0.24399411949,0.255880143594
0.246310303663,0.252397776953
0.247801690186,0.250536532188
0.248752215817,0.249815634033
0.249208144209,0.24961373283
0.249518025689,0.249406087294
0.24991773535,0.249590476355
0.250067265615,0.249667150298
0.250130517984,0.249850862666
0.250162462298,0.24996494849
0.250070872358,0.249965651532
0.249966571172,0.250005271167
0.250037015982,0.250073616531
0.249941890709,0.25009164238
0.250084229106,0.250046160199
0.249994221466,0.250002945934
0.250148209654,0.250063321878
0.250137842245,0.250075355915
0.250056809629,0.250048995807
0.250022374749,0.249947012426
0.250046140279,0.249961416443
0.250054595034,0.250072330973
0.250082832986,0.25007854065
0.24999753156,0.25020485934
0.250135099895,0.250119680149
0.25013873994,0.250090250723
0.250219136768,0.25010870851
0.250213121513,0.250104262579
0.250138695716,0.250093333054
0.250067031062,0.250139081281
0.250081212299,0.250103101598
0.250053081744,0.250040609883
0.25002996894,0.249937601642
0.250069141522,0.249954389195
0.249957817918,0.249952220003
0.249982869569,0.250002773654
nan,nan
0.39,0.07
0.361084387053,0.171651884437
0.324953781242,0.227537093738
0.299153499046,0.254859546265
0.282008775128,0.266219661665
0.270676142039,0.269333197816
0.26307693719,0.268317008686
0.258189030761,0.265712668834
0.255070520429,0.262694508989
0.253000433863,0.25998567142
0.251730072448,0.257537764791
0.251032456451,0.255551115383
0.250533699995,0.253973498527
0.250230846502,0.252858496939
0.250046895428,0.251989421777
0.249800856951,0.251234724581
0.249826033173,0.250828866557
0.249658847363,0.250467415931
0.249739364788,0.250345215366
0.249621702173,0.250223351313
0.249698831205,0.250046347944
0.249698136778,0.249893728795
0.249739594134,0.249843452014
0.249787721476,0.249862181792
0.249878330836,0.24990174502
0.249854053833,0.249935668495
0.24990770292,0.249912771408
0.249935300647,0.249896742103
0.249919915242,0.249842333009
0.249817726882,0.249872598693
0.24983064795,0.249807517527
0.249911627065,0.249828717787
0.249925408362,0.249762459608
0.250002265904,0.249823138336
0.24998000882,0.249826604309
0.250116741888,0.249871118651
0.249983945553,0.249922373743
0.250001728789,0.24993521022
0.250166895411,0.249889155705
0.250214324794,0.250042157573
0.250134955429,0.250019015622
nan,nan
0.29,0.23
0.257380299565,0.242478115744
0.251441185383,0.246140029495
0.249866684925,0.247574647586
0.249295979668,0.248163630287
0.249088129258,0.248500446526
0.24897848883,0.248760307693
0.24902152125,0.248809256821
0.249116862338,0.248985747298
0.249239234291,0.24913662074
0.249298427907,0.249138506661
0.249433234605,0.249170769562
0.249477542034,0.249223560886
0.249488081353,0.249166119904
0.24942418846,0.249293150085
0.249639426483,0.24936421333
0.24965341573,0.24942516071
0.249826076105,0.24958321071
0.249921356877,0.249648736816
0.249957289546,0.249748046687
0.250026184558,0.249782020907
0.250080393912,0.249758669847
0.250120153032,0.249911995658
0.250028285097,0.249963670462
0.249945653507,0.249869694194
0.249966223488,0.249893624909
0.250174570153,0.249913383292
0.250223331795,0.250061848595
0.250132817778,0.24998856259
0.250128756629,0.250084198565
0.250105820883,0.250021156116
0.250043147382,0.249944175319
0.250026875061,0.249943200846
0.250005939328,0.249964865174
0.250052604732,0.250099063806
0.250003207309,0.250021212639
0.250105959106,0.250024409432
0.250063017409,0.250099666258
0.250084483076,0.250113943448
0.250047999605,0.250145714336
0.25007641562,0.250068991195
nan,nan
0.29,0.25
0.332523991992,0.276426366283
0.308660079212,0.29077701781
0.289136322626,0.29299032283
0.275918339957,0.289266430262
0.267169652105,0.283219419275
0.261384175565,0.276832884787
0.257501023835,0.27092438113
0.254799641555,0.266026718573
0.253028022869,0.261969353886
0.25196706199,0.258781259248
0.251296506694,0.256476380081
0.250899492596,0.254702346365
0.250617307578,0.253413202687
0.250400705589,0.252577028111
0.25024526197,0.251825956837
0.250108274748,0.251267454754
0.250187089109,0.25082170605
0.250194271665,0.250576805074
0.25004733817,0.250357838091
0.250018286495,0.250289469859
0.249912435388,0.250188340972
0.249920854423,0.250132073045
0.250014761374,0.250127538545
0.250004485425,0.25008939551
0.249972677122,0.250036293063
0.250079642414,0.249999153694
0.25003383256,0.250074647694
0.249995167181,0.250131455496
0.250072067939,0.250118050756
0.250003593939,0.250071840896
0.249746428206,0.250018896293
0.249787768724,0.249854758034
0.249929314412,0.249854830246
0.249987655489,0.249855986078
0.249892134631,0.249982888248
0.249876838244,0.24997556181
0.250018303648,0.249911009165
0.250051363146,0.249937194618
0.250010072583,0.250055127214
0.249926128819,0.250032879468
nan,nan
0.33,0.35
0.264175654816,0.329309643215
0.252702386761,0.305344629378
0.251135831641,0.287655422729
0.250666420433,0.275458811516
0.25046699206,0.267283743984
0.250343237303,0.261606127099
0.25027256544,0.257849358945
0.250167693715,0.255255391735
0.250237976258,0.253660823559
0.250215783682,0.252409893507
0.250109815938,0.251672316744
0.250163398261,0.251227861917
0.250058281439,0.250906378685
0.250031405618,0.250674515647
0.249874618141,0.250411589177
0.249946134047,0.250331522117
0.250127788536,0.25005901205
0.250043910149,0.250092737378
0.249987678695,0.249973995518
0.2499397976,0.249987780473
0.250029419539,0.250005411099
0.24991716112,0.249977651195
0.24995468865,0.250007752283
0.249860612026,0.249975459519
0.249805462692,0.249758365725
0.249900992241,0.24986191915
0.249869832732,0.249937238975
0.24985434033,0.249982620821
0.249799948844,0.249943541556
0.249761344239,0.250007587598
0.249891208069,0.249837234062
0.249868576251,0.249887028841
0.249992361876,0.24969304816
0.249866104018,0.249744710752
0.249830014222,0.249711366613
0.250027121857,0.249800206136
0.250122869993,0.249788182904
0.249996042532,0.249942279704
0.249979017415,0.250046946475
0.25001043662,0.249945897467
nan,nan
0.39,0.11
0.313524218097,0.186232123853
0.28983162006,0.223608273737
0.277554986709,0.24308622248
0.269231977449,0.25283054758
0.263644670157,0.257187906017
0.25969928388,0.258607747732
0.257016469299,0.258353762599
0.255140010992,0.257608719895
0.253534972251,0.256498311677
0.25254471817,0.255295899478
0.251980183056,0.254234741764
0.2514644115,0.253230705369
0.251036577025,0.252493076868
0.250751639089,0.251908882129
0.250507746692,0.251323656914
0.250457788721,0.251075863077
0.250307168454,0.250807417409
0.250185007427,0.250637003548
0.250174286774,0.250495277513
0.250007514537,0.250353672394
0.24997505242,0.250211913001
0.250012548373,0.250177070761
0.249942583142,0.25018872731
0.249874499389,0.250149449329
0.249886667538,0.250119125454
0.250013873922,0.250097273685
0.250112170655,0.250131830583
0.25000948011,0.25002368214
0.25004910489,0.250042548829
0.250017449711,0.249969566469
0.25010560193,0.249903208254
0.250171189545,0.249910162783
0.250295063586,0.249928704117
0.25012427364,0.250017935712
0.250100367033,0.250099999345
0.250067112723,0.250044641589
0.250142901181,0.249942751129
0.25007569821,0.25001236082
0.250079872759,0.25005357482
0.250116387027,0.250051272599
nan,nan
0.23,0.33
0.195203246543,0.288490456057
0.207179816658,0.259475942729
0.221266802852,0.244813490093
0.231263940418,0.238871571345
0.237632168094,0.237497078969
0.24202224071,0.238438107876
0.244963301188,0.240310117562
0.246907728204,0.242208554649
0.248035684258,0.244079337311
0.248829918713,0.245552664752
0.249367648309,0.246759018427
0.249745247073,0.24766130548
0.249902551006,0.248430016069
0.250119530598,0.248925198152
0.250018824865,0.249399546556
0.250019779753,0.249499143898
0.250030047747,0.24971847173
0.249999811281,0.249604896666
0.249994447736,0.249613918393
0.250075952975,0.249806966448
0.250051987145,0.249833993625
0.250106715923,0.249886412834
0.250163444553,0.249931348902
0.250170539588,0.250157128856
0.250142047747,0.250185009988
0.250019035347,0.250071466075
0.250056430716,0.250238158477
0.249875308694,0.250170287328
0.249949180997,0.249998298337
0.250033761401,0.249998265348
0.250081892024,0.250022021907
0.250074233384,0.25006510076
0.250068466974,0.249937699465
0.250028870427,0.24980631585
0.249957570561,0.249739064268
0.249899049288,0.249739382223
0.249943092518,0.249792645495
0.249837979103,0.249842732392
0.249968330845,0.249786618918
0.249855004305,0.249819098302
nan,nan
0.29,0.13
0.314961632998,0.190816999976
0.296726869184,0.22861491997
0.281792168169,0.248208067486
0.271527020506,0.257386656584
0.264679334602,0.26075687574
0.260086076102,0.261244011719
0.256928168524,0.260174016813
0.254782437028,0.258818641066
0.253270440367,0.257113340102
0.252212736637,0.255661719009
0.251711542465,0.254398899572
0.251034561361,0.25340392458
0.250727610184,0.252659529675
0.250577492418,0.252100157541
0.250292479568,0.251670616269
0.250204681439,0.251183659584
0.250283607455,0.250799590127
0.250170801812,0.250688942797
0.250221703961,0.250498016838
0.250227060918,0.250422345795
0.250176811857,0.250338173624
0.250159093532,0.250283365869
0.250246562829,0.250335850927
0.25008965091,0.250267454758
0.250039135126,0.25016598002
0.250073556173,0.250246755333
0.250075126391,0.250159266949
0.24991613447,0.249964401608
0.249986294766,0.250010038812
0.249884015712,0.249929594292
0.249868545789,0.249968375407
0.249862347829,0.249926278555
0.249969524781,0.249952223312
0.249974115613,0.249819665779
0.249961093921,0.249683270916
0.249886877919,0.249778870991
0.249915662361,0.249783581314
0.249965321796,0.249810902644
0.249978327617,0.249956921494
0.250045090727,0.249991575893
nan,nan
0.15,0.25
0.199279538792,0.227263047839
0.219711509423,0.222025076096
0.231895010307,0.223643618291
0.239301780357,0.227640152027
0.244090099625,0.232331169299
0.246934141958,0.236828107446
0.248605503815,0.240568331509
0.249619587083,0.243485970892
0.250076499904,0.245503029896
0.250295501603,0.247066860356
0.250465155268,0.248319643135
0.250545748895,0.249125338551
0.250481432991,0.249485577591
0.250375762554,0.249707215019
0.250428705626,0.24996912891
0.25024266846,0.250109570287
0.250187967831,0.250158059397
0.250217671942,0.250201047523
0.250141080497,0.250204927557
0.249957012512,0.250202862375
0.250014501273,0.250131825316
0.249994368152,0.250115289496
0.250135779151,0.250142692249
0.250094557956,0.250133481515
0.25004867614,0.250209437823
0.250133759028,0.250196637182
0.250114832056,0.250165605921
0.250245847837,0.250147029965
0.249971676377,0.250130722614
0.249969453143,0.250068909118
0.250078180597,0.250119445643
0.250087096122,0.250041710777
0.250111888999,0.25014497441
0.249958125719,0.250051041753
0.249915512632,0.250031987252
0.250033896135,0.250009724982
0.250016268773,0.250054576084
0.25004997426,0.25010746117
0.250048984676,0.250079672687
0.249956595882,0.249903959693
nan,nan
0.17,0.35
0.221675888423,0.302370929414
0.232777211525,0.277963039108
0.238243468917,0.264055809228
0.241658506737,0.256126979485
0.244069108254,0.251859702761
0.245746143155,0.249542940659
0.246898111742,0.248561234492
0.247690585315,0.248035818107
0.248301235458,0.248101559864
0.24869694356,0.248254355583
0.249088106842,0.248532770365
0.249281342431,0.248715729854
0.24944822981,0.248982926028
0.249685426532,0.249208401313
0.249769866008,0.2493623831
0.249838938248,0.249608220955
0.249765325892,0.24977775333
0.249822673187,0.249637898077
0.249835400705,0.249571806807
0.249779662839,0.249656343259
0.24989000416,0.249717190718
0.250034626786,0.249774053406
0.249907799181,0.249795256093
0.249958264721,0.249701135648
0.249977129539,0.249790874587
0.250052176956,0.249976500846
0.250053443033,0.250042874707
0.250057404984,0.25014986986
0.249969553363,0.250106826195
0.249998788102,0.250064084424
0.249930105081,0.25016987329
0.249930259756,0.250108142826
0.249871881217,0.249946928978
0.249710967424,0.249940426187
0.249752646775,0.249805788093
0.249860096322,0.249863105616
0.249873120112,0.249935392907
0.250058550464,0.24988707116
0.250124179078,0.250001146475
0.250125896722,0.250038396406
nan,nan
0.23,0.25
0.239205380854,0.245376005404
0.243246801892,0.244248000754
0.245840334371,0.244237440399
0.247369167175,0.24517348595
0.248384858555,0.246062288411
0.248998109685,0.246889897255
0.249461720238,0.247607308494
0.249616466368,0.248158488636
0.249734487541,0.248760617333
0.249893621418,0.249345874669
0.249939077184,0.249538525829
0.249953098419,0.249642893852
0.2499819471,0.249816923965
0.249964425987,0.24992992725
0.250089243221,0.249927391201
0.249989585493,0.250029027712
0.249937101159,0.249933868123
0.249949403631,0.249867051765
0.249875577128,0.249943311591
0.249917177456,0.249989406925
0.249831571662,0.250019730808
0.249976376982,0.250022753436
0.249900771267,0.249799830428
0.249864980429,0.249874076266
0.249837891559,0.249966134577
0.249918805237,0.249979621735
0.249947173439,0.249962633521
0.249802039383,0.249877803954
0.249955038798,0.249799568117
0.249844204533,0.249936721305
0.249835360334,0.249992946654
0.25007122586,0.249949895647
0.250048878578,0.250016835813
0.250060551707,0.250018689004
0.250143556316,0.250109840884
0.250155878765,0.250106827511
0.25012215547,0.250154469949
0.250107698703,0.250013728445
0.250154329292,0.250081602292
0.250060188264,0.250130786553
nan,nan
0.11,0.27
0.226102943262,0.246134190894
0.239549962245,0.242426385295
0.244459005262,0.242306645162
0.247194240448,0.24359333241
0.248778737486,0.245129228451
0.249761657467,0.246471248152
0.250293394799,0.247724852225
0.250490673987,0.248538135281
0.250608023253,0.249178630984
0.250608762201,0.249668066266
0.250390129817,0.250060990684
0.250456718521,0.250110873883
0.250336031535,0.250182039227
0.250457555399,0.250216127908
0.250338860626,0.250317555451
0.250208100094,0.250295256706
0.250015988089,0.250232803711
0.250058908409,0.250153363013
0.250100195778,0.250199164631
0.250135982853,0.250143040979
0.250184340119,0.250189784295
0.250139049411,0.250235306666
0.250157441865,0.250213976711
0.250046489168,0.250044708312
0.250018612715,0.250087328398
0.250037674546,0.250060334046
0.24997260773,0.250064293049
0.249888037884,0.250065300149
0.249864252535,0.250047271362
0.249872890957,0.250038868957
0.249908645318,0.250065993479
0.249846228613,0.250145616781
0.249962644506,0.250168580392
0.249992532484,0.250094957088
0.249917906319,0.249939607492
0.249940187054,0.249863041761
0.249974032672,0.249814715396
0.249958183406,0.249838185223
0.249977746808,0.249925546386
0.250022756984,0.249864061222
nan,nan
0.33,0.31
0.256405280411,0.301193675818
0.243755578678,0.283404807173
0.243853472982,0.270222110955
0.245114479848,0.26176543389
0.24623693395,0.256425613226
0.247087469541,0.253272097492
0.247785223211,0.251354618345
0.248086478756,0.250285331032
0.248437230111,0.249678503048
0.248802307912,0.249358197651
0.249079499619,0.249211244116
0.249361729115,0.249251964682
0.249440103301,0.249206882587
0.249462007241,0.249242131593
0.249539432854,0.249347435252
0.249614783248,0.249318934617
0.249710506468,0.249258310186
0.249701114779,0.249314585975
0.249610684628,0.249393099295
0.249855507253,0.249487414839
0.249761549563,0.249579501469
0.249874210398,0.249500721606
0.249788731783,0.249686613876
0.250018152346,0.249735842628
0.249973150719,0.249883933513
0.24999892482,0.24984036173
0.249925558095,0.249963768339
0.249922076926,0.249879577001
0.250080332072,0.24992059843
0.250087902797,0.249947171268
0.249991833733,0.250072612216
0.249913358271,0.250052418132
0.249934961874,0.249878223846
0.249998718997,0.249868484774
0.250111056959,0.249845305435
0.250099473234,0.24988367047
0.250106042634,0.249810889748
0.250003049966,0.249796675794
0.250045809614,0.249876422773
0.250066241331,0.249957815425
nan,nan
0.15,0.39
0.21854270268,0.326733778699
0.232625144971,0.293864970989
0.239555010859,0.274901862964
0.243722944822,0.263965181321
0.246388121013,0.257854731231
0.248107674306,0.254516476168
0.24912874409,0.252640541075
0.249716580622,0.251556457663
0.249893372473,0.250991645785
0.250093007592,0.250687822274
0.250130990578,0.250496269639
0.250247263709,0.25040292163
0.250112032362,0.250428178228
0.250031623595,0.250306359121
0.250072331216,0.250343234146
0.250041281597,0.250276316721
0.250025962516,0.250176925833
0.250062307794,0.250153224983
0.250069433231,0.250210206232
0.249984077331,0.250069163651
0.249918844305,0.250011385123
0.24989892611,0.249884245725
0.249984694537,0.249996679924
0.250108679064,0.250042328977
0.249963621254,0.250059042203
0.250003554874,0.24994920983
0.24990376302,0.250025734344
0.249865160457,0.249980996649
0.249843552903,0.249987286909
0.249766907781,0.250093443046
0.24989440223,0.250028688011
0.249871846972,0.249924009827
0.249869607868,0.249876272332
0.249893867795,0.249957436362
0.249893417447,0.249953671999
0.249951212824,0.25009106381
0.250114143281,0.250110446789
0.250065253279,0.250067048703
0.250129709189,0.250022183361
0.250001099086,0.250081662737
nan,nan
0.39,0.15
0.324175093721,0.215591045246
0.297392502408,0.246103021908
0.281570086588,0.259912741271
0.271319925684,0.265094527668
0.264415348127,0.265821590666
0.259816591429,0.264658906454
0.256606424993,0.26244863874
0.254585313281,0.260193085159
0.253192172884,0.258037293749
0.252156386927,0.256457147713
0.251440227962,0.254809376574
0.25113348654,0.253584906627
0.250723713833,0.252704012123
0.250432054022,0.251981824314
0.250347734194,0.251367561557
0.250331803759,0.250876716792
0.25020840935,0.250689346671
0.250232098492,0.250413163348
0.25014972254,0.25029078647
0.250105329618,0.250143884906
0.250089900945,0.250059658008
0.250172326564,0.250151402293
0.250095031794,0.250247157331
0.249986435791,0.250198911765
0.249964304284,0.25011665773
0.249952935523,0.249974120167
0.250074668914,0.249903851359
0.250060655418,0.250075201299
0.250048304603,0.250118920508
0.250099018836,0.250080316247
0.249996229683,0.250080579212
0.250069208061,0.250070980878
0.250008641517,0.250090836814
0.250014902619,0.250035361198
0.250005450071,0.250093560281
0.25003675843,0.25005255178
0.250020553203,0.250023546513
0.250067424393,0.249915317569
0.249906342925,0.249897877611
0.249935889769,0.250055114005
nan,nan
0.19,0.39
0.164252192656,0.317390710412
0.18359562078,0.269928821332
0.20440547508,0.245148169052
0.219243682232,0.234513369195
0.229208126315,0.231430254874
0.235927869554,0.231950874045
0.240402735646,0.234169669204
0.243492024227,0.236779034463
0.245501579244,0.239353148417
0.246888819985,0.241591582818
0.247883825332,0.243504998067
0.248598857079,0.24510529725
0.248997295124,0.246406466574
0.249520133972,0.247397926444
0.249567834487,0.247992719553
0.24967428653,0.248574596495
0.249896001863,0.249022137123
0.249916717691,0.249375805062
0.249907613247,0.249449653539
0.249794483195,0.24966843754
0.249882595808,0.249861326375
0.250002433792,0.249992292146
0.249915729776,0.250004629333
0.249864756239,0.250013893038
0.249900916501,0.249936343914
0.250017648509,0.250104744152
0.250052772774,0.250072666066
0.250064357579,0.250204317385
0.250188669574,0.25020622653
0.250117945733,0.250289437725
0.250031460058,0.250243037733
0.24999961439,0.250155794222
0.250024044029,0.250009444034
0.250005936659,0.250101833523
0.250032645622,0.249975554615
0.250133866599,0.249975274032
0.250148475843,0.249961023357
0.249947341479,0.249990236478
0.249933568741,0.250068412019
0.249958802291,0.249994191291
nan,nan
0.25,0.31
0.259547354377,0.292657676326
0.258259150591,0.281572155748
0.256295965076,0.273509613956
0.25496515018,0.26761990757
0.253895470537,0.263248178678
0.253022255102,0.259945526014
0.252375050818,0.257590447312
0.251917364051,0.255764872811
0.251426701286,0.254482160334
0.25109229334,0.253264372843
0.250742373961,0.252503558663
0.250602205581,0.251839540438
0.250538648805,0.251419954926
0.250444923483,0.250961706268
0.250448169005,0.250836567278
0.250344465869,0.250640299018
0.250209301579,0.250405566231
0.250051187612,0.250295612578
0.249991043098,0.250238657381
0.25001372764,0.250245582279
0.249960412837,0.250079967276
0.250091045983,0.250130705054
0.250020364191,0.250202137288
0.250032537312,0.250161823722
0.249986979533,0.250133038645
0.249967093653,0.250085150416
0.249881794553,0.250102401094
0.249976234954,0.250019543421
0.25003525348,0.249965925514
0.250038040317,0.249952076571
0.250001985295,0.250147327243
0.24992944056,0.250028488105
0.249935943841,0.249986943269
0.249931349496,0.249978028156
0.250032283326,0.250023406539
0.249989604581,0.25001934261
0.249960088982,0.249940574886
0.250058375455,0.250071676335
0.250042377867,0.250018040842
0.250064379247,0.249929166492
nan,nan
0.29,0.19
0.28921626334,0.223799642609
0.277358330608,0.243184538966
0.26845410417,0.252756503988
0.262430679252,0.256718986536
0.258386274202,0.2576402143
0.255582437482,0.257213813343
0.253690536213,0.256197835777
0.25233503559,0.255066428503
0.251529860655,0.253949857267
0.250993108117,0.25297588451
0.250591619806,0.252135002784
0.250515919891,0.251579605736
0.250279118198,0.25132588289
0.250224764425,0.25104914084
0.250070312859,0.250865581405
0.250021956151,0.25056449151
0.250059270567,0.250444557733
0.250016405525,0.250349879893
0.249807608134,0.250211970003
0.249861113477,0.25012716559
0.249819843005,0.250077210421
0.249837931573,0.249957824162
0.24988144277,0.249835938472
0.249961541382,0.249790436664
0.250138237548,0.24979056499
0.250067802441,0.249772950915
0.250113934545,0.249919631045
0.250104633283,0.249991576265
0.250060823876,0.249986365865
0.249976222208,0.25001191244
0.250008848942,0.250084135142
0.250159219228,0.250091246556
0.250023018355,0.250095380713
0.250080376399,0.25002227579
0.250023497905,0.249980043975
0.250161480753,0.250072713241
0.250135110932,0.250170235454
0.250110181506,0.250160363657
0.250007926449,0.250119550857
0.24999305098,0.250260661907
nan,nan
0.15,0.15
0.200866158107,0.160803904259
0.219159508293,0.177532898789
0.229810713866,0.193148474938
0.236721651308,0.206448319703
0.241157240022,0.217262263554
0.24407588221,0.225596079691
0.2461181847,0.232072710632
0.247334072694,0.236931195634
0.24820866011,0.240420296057
0.248754519492,0.243232381055
0.249132644801,0.2451105967
0.249329186835,0.246412881237
0.249535542777,0.247405938804
0.249713251859,0.248097403434
0.249880331276,0.248697066371
0.249930281373,0.249030600804
0.249857046401,0.249323304309
0.249887401167,0.249438808977
0.249955412664,0.249507343017
0.249928164697,0.249695430551
0.250118576337,0.249871676376
0.2501173757,0.250047761887
0.250142017435,0.250094635917
0.250166615376,0.25010619154
0.25013018122,0.250000533476
0.250092445901,0.250009319472
0.249981072062,0.250107444686
0.250043888987,0.250107281752
0.250154588841,0.250176800917
0.250221247223,0.250108562094
0.250051632689,0.250032055744
0.250033106042,0.24998777626
0.250059469662,0.250075737958
0.249912535198,0.250034294375
0.250084431161,0.249937860984
0.249964234429,0.25002171148
0.250103513276,0.249961683997
0.249961879981,0.250009142235
0.249917876222,0.249938685433
0.249964457579,0.249895412026
nan,nan
0.17,0.29
0.210108515274,0.259054260462
0.22419699272,0.245570833768
0.232340051972,0.240020528035
0.237547511074,0.238552870341
0.240975948557,0.238840431324
0.243482808042,0.240017895564
0.245333309282,0.241393172538
0.246479837121,0.242781513319
0.247344093116,0.244188900904
0.247917200299,0.245327464216
0.248355345088,0.246395003874
0.248603473157,0.247150688732
0.248882675247,0.247688544912
0.249149074472,0.248135943156
0.249234676087,0.248529725195
0.24943126949,0.248810137951
0.249606116107,0.249048352602
0.249649964042,0.249278464871
0.249710251444,0.249524299594
0.249691133954,0.249613765679
0.249856629978,0.249640951887
0.249887918094,0.249876544067
0.249864982092,0.249855182697
0.249843946238,0.249858907164
0.249751733759,0.249793120421
0.249892770407,0.249841964592
0.249885479566,0.249852124492
0.249930522845,0.249798839506
0.250062369165,0.249736310944
0.25000124393,0.249843741075
0.249988860377,0.249925855004
0.249926037104,0.250021975504
0.249974005832,0.250070922024
0.249854367869,0.250028454683
0.249807270538,0.250025880739
0.249891152681,0.250040734649
0.249862215206,0.24985202803
0.249840652898,0.249960248339
0.249884350753,0.249917569168
0.249855359718,0.249964008579
nan,nan
0.25,0.11
0.244696230951,0.154834663208
0.245708713599,0.18475129054
0.246883970372,0.20500183541
0.247898587369,0.219076195739
0.24841434685,0.228683739137
0.248770010837,0.235237285336
0.249062142864,0.239871385658
0.249273481049,0.242953199418
0.249441183949,0.244968288662
0.249560190629,0.246489991442
0.249538747302,0.24746822472
0.249610347765,0.248218118047
0.249647609434,0.248649456318
0.249637206139,0.249123987688
0.249768940715,0.249444700592
0.249786697819,0.249554828366
0.249792650282,0.249668049326
0.249838279971,0.249723279938
0.249821663018,0.249677742339
0.249818404539,0.249776834702
0.249892808797,0.249714622881
0.249981516333,0.249715285454
0.250077936327,0.249827739775
0.249920823837,0.249854605708
0.249978709004,0.249779667629
0.250025655416,0.24981102753
0.249914276422,0.249824188442
0.249906988763,0.249790862176
0.250073303729,0.249810988425
0.249939526067,0.24979986855
0.250031328807,0.250025631936
0.249968399403,0.250138297786
0.249962144033,0.250003478062
0.250145751557,0.250041155448
0.250200434095,0.25012410111
0.250064663799,0.250144616654
0.25014122622,0.250148103178
0.250003265797,0.250274410897
0.250086979542,0.250269533311
0.250016321475,0.250182713276
nan,nan
0.23,0.27
0.205814204535,0.250640405922
0.2169349166,0.237663168582
0.227958799157,0.232974298031
0.235736751863,0.232764542766
0.240917073655,0.234726033546
0.24408173278,0.237355541621
0.246298951988,0.240047854069
0.2477144067,0.242291611185
0.248500125489,0.244145837938
0.249001718851,0.245680115961
0.249332091082,0.246857949713
0.249500964677,0.247728002916
0.249723636284,0.24832428401
0.249969089473,0.248900094025
0.249908336391,0.249161757275
0.250070862417,0.249426116534
0.249932229744,0.249466511791
0.249968726889,0.249604232035
0.249860001746,0.249776783363
0.249880201694,0.249862245626
0.249955290963,0.2497820551
0.24998973205,0.249825422135
0.249936273477,0.24989876027
0.249904378178,0.249894922791
0.250029096098,0.250119252891
0.250041940983,0.250096107903
0.250118264579,0.249991681996
0.249999094001,0.250005286121
0.249978666,0.249976412508
0.249883879753,0.249865999286
0.249788082025,0.24995443993
0.249898107324,0.249888027062
0.250010638576,0.249904912536
0.250061147479,0.250032947454
0.249995668734,0.250107166384
0.250052068251,0.250089215134
0.250021887607,0.250118067486
0.250139500732,0.25005384195
0.250056213798,0.250054342281
0.250084708008,0.250102267782
nan,nan
0.33,0.11
0.309875526913,0.179231908224
0.29191831771,0.219098367736
0.279260809321,0.240692878252
0.270576969185,0.251796920622
0.264359566607,0.256925945638
0.260123095054,0.258599412884
0.257101648388,0.258632908873
0.254903226588,0.257623426353
0.253560271015,0.256464317068
0.25268391833,0.255251654109
0.251890450749,0.254273621248
0.251458986106,0.253391828343
0.251095833824,0.252627870662
0.250729443081,0.251973061633
0.250520904952,0.25154734171
0.250457564126,0.251090808108
0.2503511136,0.25084636755
0.250293006543,0.250580133541
0.250254431282,0.250423303397
0.250148030351,0.250287381496
0.25025680484,0.250247134372
0.2501430387,0.250124887015
0.250182290804,0.250097878259
0.250258645131,0.250201807687
0.250132641549,0.250153484752
0.250113609938,0.250028770932
0.250114103769,0.250154811928
0.250162342052,0.250212581248
0.250131800826,0.250103756024
0.250036134853,0.250084239296
0.249978856171,0.2500340744
0.249979866936,0.249990176749
0.250159564012,0.250139204276
0.250049088559,0.250245785301
0.249967508076,0.250203572327
0.249991955816,0.250248067351
0.249962960745,0.250177910904
0.249984901069,0.250085097277
0.250022059122,0.25008753284
0.249922894439,0.250085338369
nan,nan
0.33,0.17
0.302591476077,0.217364580985
0.286139637031,0.24242345953
0.275150110155,0.254762002138
0.267527319086,0.260100740276
0.262252842859,0.261593626267
0.258634331765,0.261210732727
0.256219774221,0.259845556205
0.254405837983,0.258369277055
0.253178414203,0.256921445817
0.252332336923,0.255397126022
0.251643975554,0.254189678482
0.251242491483,0.253365139116
0.250922287637,0.25262123319
0.250677940324,0.252001876792
0.250484941162,0.251597462378
0.250198255909,0.251148788572
0.250143129905,0.250760986492
0.250082854537,0.250483788725
0.250010022218,0.250352843409
0.249938518888,0.250312801378
0.250070355779,0.250213066544
0.250067314966,0.250105702955
0.250060163194,0.250058704952
0.250051935331,0.250120972009
0.24991580601,0.250001282132
0.249974280301,0.250067321857
0.249978568749,0.25010756192
0.249921952202,0.25000969673
0.250000667427,0.250006529574
0.249926515487,0.250073349984
0.249955842654,0.250064088526
0.249948137205,0.249988104637
0.250114487136,0.250004689117
0.250042632113,0.249990566015
0.250208686751,0.250046994512
0.250150375866,0.249972986954
0.250013153946,0.249952213171
0.250125124535,0.2499037866
0.249893803032,0.24984239708
0.249989941798,0.249873542305
nan,nan
0.25,0.29
0.25084357112,0.277123593143
0.250031677001,0.268298482267
0.249235358188,0.262106945389
0.248839937236,0.25780490966
0.248674879767,0.254807313515
0.248686920398,0.252555365486
0.248798618567,0.2512328759
0.248845047752,0.25036295914
0.248905083142,0.249796228685
0.249014260463,0.249493363312
0.249138131336,0.249346829716
0.249260457651,0.249295590597
0.249433034071,0.249370109732
0.249521180503,0.249529170018
0.249637240603,0.249617097169
0.249706232646,0.249776115874
0.249713291443,0.249706621848
0.249827864843,0.249831118278
0.249795586978,0.249906196
0.249868000904,0.25001790667
0.249831487724,0.249974829713
0.249795731661,0.249891749218
0.249816704648,0.249807487172
0.249999545354,0.249835870673
0.249892221595,0.249881839202
0.249947992457,0.24991839776
0.249900550829,0.250028339181
0.249895659069,0.24996830206
0.249977582104,0.250002141686
0.250020816996,0.249829235616
0.249960057239,0.249901793575
0.249947617913,0.250016913878
0.250013841801,0.249945164715
0.250059536747,0.249954971051
0.250100575221,0.250038787916
0.25003428574,0.250049048044
0.250071783946,0.250137005514
0.250031915521,0.249989964091
0.250042439141,0.250000372933
0.250061605559,0.250024583162
nan,nan
0.23,0.23
0.286187146675,0.24517824201
0.277536803394,0.257321339913
0.268413909717,0.262144528231
0.261862301469,0.262925822424
0.257511738057,0.261661280359
0.254796950211,0.259839502621
0.252936160284,0.257971063805
0.251807812506,0.256129772651
0.251019468214,0.254596318014
0.250606241824,0.253300018695
0.250317108344,0.25233098703
0.250210955201,0.251704708104
0.250073580894,0.251183474613
0.249959619576,0.250679946458
0.250035048841,0.250392153753
0.249999478628,0.250327980831
0.250074252222,0.250366929943
0.250105411193,0.250312569691
0.249895564535,0.250223821494
0.249935606185,0.250088020559
0.249950693531,0.250097237187
0.249986406671,0.250066673143
0.249967498351,0.250062944849
0.250003310461,0.250107767376
0.25003201639,0.250116161956
0.249958723268,0.250019737864
0.250042565193,0.249983043748
0.250119994067,0.249892067372
0.250206076545,0.249965843354
0.250045249157,0.249950758283
0.249947821507,0.250012124277
0.250020219959,0.250101315031
0.250065898287,0.250059569277
0.250137625194,0.250063641622
0.250117564051,0.250118808393
0.250183581342,0.250055186777
0.250158727476,0.250045008505
0.250181326634,0.25007452339
0.250166502231,0.250117148881
0.250114883268,0.25021571156
nan,nan
0.15,0.15
0.176129675727,0.154366463898
0.200895869402,0.166129243792
0.218036917783,0.180714637782
0.229421910001,0.194992406515
0.236743504727,0.207657281632
0.241548647727,0.217997440876
0.244607237551,0.226441635247
0.246534635053,0.232711661014
0.247832181508,0.237592043295
0.248779259445,0.241174343132
0.249231709466,0.243606134482
0.249624737857,0.245628693703
0.249849122449,0.246897788344
0.250128531699,0.247901973852
0.250107253408,0.248614029528
0.250078465419,0.249074420933
0.250078272232,0.249361951388
0.250257538668,0.249640810496
0.250280280198,0.249867444534
0.250180521271,0.249981147433
0.250126833373,0.249965208016
0.250079898576,0.250014794618
0.250058697692,0.250137266647
0.25003303994,0.250066574774
0.24998145617,0.250108531913
0.249951152127,0.250191464244
0.249969447685,0.25005508071
0.249905557887,0.250036299896
0.249916871406,0.249918621709
0.249938283049,0.249892572073
0.249949953739,0.24991539107
0.249968587873,0.249813488712
0.250010785494,0.249935024024
0.250053446986,0.249917620321
0.25018607784,0.249844584116
0.250186469769,0.250047722376
0.250200342908,0.250041302206
0.250193592937,0.250108135762
0.250034589785,0.250158665742
0.250100353771,0.250173853371
nan,nan
0.35,0.31
0.297201573929,0.312204830257
0.279229018742,0.30376111336
0.269539182601,0.293870052436
0.263144362124,0.284568508601
0.25889022689,0.276764252944
0.256122499307,0.270386434915
0.254127572735,0.265403352348
0.252810157573,0.26144385594
0.252003950871,0.258414223069
0.251523417002,0.256263727621
0.251017790715,0.254695386885
0.250688008031,0.253507755649
0.250507966733,0.252742903156
0.250264126884,0.252062230533
0.250198363416,0.251323411274
0.250268825156,0.250826126194
0.250269639091,0.250601457867
0.250152109212,0.250501975678
0.250215146564,0.250434959108
0.250186126741,0.250368578044
0.250077120729,0.250224804522
0.249927411067,0.250179111652
0.249935250489,0.250155022009
0.249868843035,0.2499758307
0.249942985837,0.249914887851
0.249846905143,0.249996597864
0.249996804709,0.249930911234
0.249936393942,0.249924302858
0.249990999995,0.2500079657
0.249994907919,0.249910117102
0.250062882679,0.250009311238
0.249956959259,0.250048416037
0.24986657541,0.249941157805
0.249906355633,0.249931544479
0.249928492026,0.249990838934
0.249984749194,0.250040456541
0.250011373435,0.250002038729
0.24996932712,0.249919121284
0.249997580023,0.249893405335
0.249923490057,0.249947074307
nan,nan
0.07,0.43
0.182899460764,0.33749714473
0.210416705437,0.29197162516
0.225441051589,0.267954325282
0.234851508017,0.255749071336
0.240799606831,0.24993549377
0.24452762886,0.247592095766
0.246909818209,0.247087830026
0.248356911835,0.247245900387
0.249353697861,0.247769860133
0.249774396463,0.248459535132
0.249973206793,0.248849106517
0.250175307857,0.249255913779
0.250175370849,0.249560073978
0.250294865508,0.24970927124
0.25009271228,0.249857442567
0.250109266309,0.249991591658
0.250090197137,0.249936195554
0.250142385478,0.250189527939
0.250270108309,0.25006825908
0.250301193485,0.250072381995
0.250257709809,0.250201212563
0.250155098944,0.250117547797
0.250186252582,0.250235679176
0.250097752463,0.250186148842
0.250104448151,0.250120839138
0.250227130509,0.250137697551
0.250151027842,0.250113061862
0.250026442397,0.250109051783
0.249779797691,0.250112712963
0.24996085826,0.250077082452
0.250034138255,0.250182617568
0.249855137357,0.250124612913
0.249766997461,0.249965464737
0.249827581799,0.249921045603
0.249807102167,0.249815818315
0.249856197707,0.249773236883
0.249984436608,0.24988115016
0.249957483498,0.249895215634
0.249987916906,0.249891317284
0.249987229884,0.249970007531
nan,nan
0.31,0.19
0.251051539014,0.216636550225
0.24435164501,0.226273214479
0.245617516674,0.232424014222
0.247200091138,0.237120246971
0.248274494481,0.240514799514
0.24882041078,0.243195626731
0.249247170079,0.245129269706
0.249605475891,0.246587336431
0.249723421225,0.247573229195
0.249878365882,0.248430341119
0.249930875571,0.248810607795
0.250039203509,0.249173806311
0.250021721693,0.249352481282
0.249984126066,0.24961064288
0.250081365956,0.249805258042
0.25013557326,0.249993054456
0.250014798081,0.249943829205
0.25010403002,0.249997555906
0.250116961144,0.250031431757
0.250146110867,0.249940442155
0.250085110621,0.250003441616
0.250104307509,0.250132825299
0.250134799861,0.250161280893
0.250018528604,0.25016576479
0.250046872342,0.250185051811
0.249992785248,0.250179192905
0.250052245674,0.250167553533
0.250089855958,0.250017352974
0.249988125146,0.250022108864
0.250101377476,0.249888659206
0.249973285326,0.249937835363
0.249930054403,0.249966440969
0.25000570197,0.249839363449
0.249957771217,0.250006725983
0.249995295007,0.249993422572
0.249973716646,0.25003433153
0.249972646748,0.250095252263
0.250019922864,0.249988520554
0.249960439015,0.249966683476
0.250002790664,0.250001082894
nan,nan
0.25,0.09
0.245390502282,0.141571184146
0.246781969994,0.175964056298
0.248067108295,0.199613497543
0.248924600172,0.215734113536
0.249420421738,0.22676034226
0.249733259104,0.234238749777
0.250040699552,0.239379163437
0.250042620946,0.243002755416
0.250132762381,0.245292594852
0.250255711502,0.246954840627
0.250158701628,0.248095127574
0.250203306057,0.24878459229
0.250074735876,0.24916798235
0.250020474093,0.249458070449
0.249986336701,0.249526568973
0.249881164845,0.249574509592
0.249978558652,0.249784862121
0.250084615899,0.249806112171
0.250111451405,0.249951573311
0.250160936593,0.250066030602
0.250177738043,0.250209360052
0.250227536523,0.250160894143
0.250088107873,0.250242605578
0.250018197316,0.250252811151
0.250160538606,0.250156003126
0.25013901021,0.250107865886
0.250089935235,0.250067242492
0.250122325983,0.25017559379
0.250235032537,0.250082748061
0.250205968088,0.250221874045
0.250266177889,0.250197793769
0.250241365015,0.250243876949
0.250211863435,0.250323792164
0.250170699979,0.250268968442
0.249931162417,0.250323595833
0.249975125,0.250193588429
0.250215496797,0.250141045873
0.250189324951,0.250140844509
0.250020808925,0.250060597443
0.249959344588,0.250040847679
nan,nan
0.21,0.27
0.253388708352,0.260931489639
0.255663979188,0.259008739884
0.255013831041,0.25777108778
0.254275197749,0.256630928915
0.253378583289,0.25562793014
0.252682574583,0.254711274707
0.252322129325,0.254050514307
0.251877104258,0.253371748742
0.251405606133,0.252760952817
0.251080519016,0.252312276377
0.250746514895,0.251848890197
0.250625577513,0.251516049061
0.250599904423,0.251190901917
0.250588865459,0.250954635211
0.250477484903,0.250783517699
0.250324453445,0.250654919096
0.25021007722,0.250565845078
0.250086910913,0.250402062504
0.249938611352,0.250181156688
0.249939148541,0.250066216693
0.249988152091,0.249998830495
0.250032960575,0.249961726923
0.250128797746,0.249975701383
0.250061465761,0.249966976601
0.250150487396,0.250093713957
0.249994347599,0.250119264221
0.250010005825,0.250012488596
0.249929391509,0.249981931323
0.250056287246,0.250026758164
0.250054638014,0.250117544344
0.250046973387,0.250096392431
0.249950905304,0.250032998114
0.250003624288,0.250088838521
0.249982248763,0.250005460311
0.250021690024,0.250100087583
0.249874964621,0.250007269242
0.249995487169,0.24992941771
0.250085556168,0.249992713904
0.24999775907,0.250034937472
0.250091007471,0.250176530887
nan,nan
0.19,0.13
0.268604521898,0.170397874641
0.267611322915,0.202893538532
0.2633085433,0.223437799075
0.260014088845,0.235960666192
0.257583302048,0.243503415782
0.255663037462,0.247798755552
0.254203412181,0.250140925316
0.253265762584,0.251408112923
0.252413996502,0.251941363478
0.251748966858,0.251848286057
0.251291058907,0.251794310162
0.250923754454,0.251527642326
0.250818177204,0.25138927765
0.250573729025,0.25121356212
0.250515116528,0.251106136881
0.250429395349,0.250813633033
0.250314980577,0.250692021014
0.250253499891,0.250491654413
0.250264647662,0.250320463332
0.250283058214,0.25028990498
0.250243656471,0.250130512282
0.250235899533,0.250201624323
0.250075764833,0.250258874299
0.250187471955,0.250318699354
0.250171663459,0.250181800208
0.250039879534,0.250121970373
0.250061262324,0.250166456919
0.250081351963,0.250094534064
0.250007129253,0.249995365132
0.249986565695,0.249926631003
0.249873845203,0.250022442498
0.249959101033,0.250046078077
0.249963740413,0.249931984195
0.249963030635,0.250060756006
0.250022068775,0.250033417079
0.250117027943,0.250151394379
0.250108289083,0.250141797842
0.250034048642,0.250154266332
0.249882041148,0.250248680329
0.249879404735,0.250106513082
nan,nan
0.25,0.17
0.208989076361,0.186610154637
0.218358706635,0.195279850165
0.229911176794,0.205024702245
0.237773949065,0.214740779857
0.242873256624,0.223256154756
0.245961417776,0.230338963347
0.24787239309,0.235791061598
0.248980669089,0.239963033501
0.249557381379,0.243147315537
0.250071554867,0.245381987117
0.250248683948,0.24689369491
0.250315868495,0.248002032344
0.250328985778,0.248812916984
0.250268553146,0.24926696174
0.250175896473,0.249490277264
0.250233969955,0.249574616252
0.250251128951,0.249722575588
0.250188039252,0.249848524787
0.250225463752,0.249964431514
0.250164851334,0.250114635958
0.250087201992,0.25010034505
0.250116833894,0.250054033083
0.25007955239,0.250073868521
0.25018238148,0.250125745491
0.250074991839,0.250120613931
0.250125937028,0.250149330226
0.250098233349,0.250136379252
0.250102586696,0.249986789269
0.250078678552,0.24997904945
0.249990462265,0.249942257923
0.249977930031,0.249874909012
0.249943696265,0.250010963238
0.249926340394,0.249985063104
0.249887499619,0.249997264324
0.2500145092,0.249886455149
0.250055371201,0.249849166905
0.249920349349,0.249917077887
0.250063277759,0.249889336669
0.249975473806,0.249981877897
0.250126547744,0.249959073332
nan,nan
0.21,0.39
0.266204454344,0.34515949291
0.263769012378,0.31888860417
0.259261098771,0.299901849815
0.255894448918,0.285954170497
0.253853858671,0.275590425497
0.252507279875,0.268123131058
0.251687914288,0.262662692754
0.250973348416,0.258911357975
0.250523119731,0.256282055352
0.250258401925,0.254399748697
0.250076911976,0.253088691856
0.250130677276,0.25206554637
0.250122926163,0.2512559228
0.250149608072,0.250995434934
0.249985283779,0.250719920088
0.249952332045,0.250419699058
0.250036362102,0.250261772224
0.249991733846,0.250249554731
0.250001340889,0.250259601071
0.25002388523,0.250094271636
0.250076487089,0.249908162185
0.250111130825,0.249940871455
0.249966722913,0.249861450722
0.249969988567,0.249908511866
0.249976726619,0.249978538175
0.249919810105,0.250041279771
0.249977200403,0.250025824175
0.249964205819,0.250039095383
0.249903938558,0.250004997333
0.249915262321,0.250045933166
0.249841058326,0.249992944833
0.249888413046,0.250016411266
0.249988396106,0.250006989294
0.249999120294,0.249995407979
0.250059394743,0.249974084453
0.250119260823,0.250005030724
0.250026937293,0.250038897905
0.250003637169,0.250019696205
0.250035941031,0.249914668599
0.250132421266,0.249999675021
nan,nan
0.19,0.17
0.277075087733,0.199749933652
0.273145803328,0.22477071599
0.266485862375,0.239499035926
0.261695604606,0.247602701237
0.258320325469,0.251585559352
0.255935210478,0.253410978884
0.254251453445,0.253913310956
0.252995627556,0.253845182213
0.252249318324,0.253453043234
0.251652929793,0.252932116183
0.251177070023,0.252436559313
0.250861917661,0.251946434047
0.250636839591,0.251596099374
0.250370505649,0.251270142638
0.250257546272,0.251000295298
0.250269985205,0.250672423868
0.25032716999,0.25062008394
0.250381595052,0.250512090233
0.250283797121,0.250431601158
0.250074834085,0.250319763321
0.249957319205,0.250136079041
0.249971053514,0.2501751099
0.250040126468,0.25013913265
0.24997907599,0.250153321093
0.250014878316,0.250108544471
0.249931527218,0.250116751971
0.249868178606,0.250166916397
0.249908578543,0.250029035652
0.24993453312,0.250118949753
0.24988198507,0.250117505929
0.249925027773,0.249933362769
0.250040375484,0.249872900804
0.25017462862,0.249947485898
0.250185841262,0.249990084474
0.250115161616,0.250055807376
0.249976334168,0.250052325614
0.249999120542,0.25007741084
0.249987286767,0.250037047091
0.249905950863,0.249899646797
0.249959837886,0.249890076858
nan,nan
0.25,0.09
0.316955458694,0.162182552839
0.299453931505,0.210179245199
0.284063094872,0.236953712294
0.273425999222,0.250483870651
0.266107169356,0.256757457268
0.260979615273,0.258874896999
0.257646121468,0.258897638331
0.255281562097,0.25806906526
0.253688794964,0.256845247631
0.252582041224,0.255637219276
0.252051841503,0.254484195495
0.25150889679,0.253575870296
0.25115056727,0.252794533473
0.250896997649,0.252060974255
0.25070157427,0.251565634769
0.250555220852,0.251337783985
0.250404099435,0.251120878145
0.250260054692,0.250894954776
0.250130024378,0.250664412707
0.25015557476,0.250426649837
0.250190803251,0.250492050495
0.250181204697,0.250444774463
0.250166877354,0.250327337356
0.250106448118,0.250173342694
0.250177134752,0.250161960162
0.250118451269,0.25016961735
0.249970478076,0.250163227009
0.250059740443,0.25008572411
0.250126784387,0.250155528858
0.250018519685,0.250101663608
0.249939754615,0.250083470361
0.249973904803,0.250070790359
0.250049564829,0.250110548136
0.250050469532,0.250104615882
0.249925978638,0.250077257092
0.25009076738,0.250112849789
0.250161482291,0.250102510997
0.250064510626,0.25023541741
0.249999682226,0.25027395936
0.250048812929,0.250136876627
nan,nan
0.19,0.11
0.26941943158,0.157081649149
0.267741015759,0.19417831775
0.262971714758,0.21748696166
0.259322971325,0.231777491858
0.256658733082,0.240267423926
0.254920057266,0.245506531114
0.253636641327,0.248307821071
0.252638628164,0.249833234552
0.252008554892,0.250648648355
0.251572251798,0.250958727571
0.251096044869,0.251001691728
0.250752999977,0.251064295649
0.250564244294,0.250910234309
0.250484821491,0.250851009593
0.250469010436,0.25065160127
0.250498332914,0.250655883156
0.250375573966,0.25067014392
0.250195623027,0.250487157968
0.250127696257,0.250465789341
0.250113060052,0.250268185812
0.250032381496,0.250276179245
0.249927267153,0.250168179339
0.250001101705,0.250219352946
0.249939665529,0.25007510566
0.249920138798,0.249951761097
0.249847672026,0.249928161196
0.249823758395,0.249882273042
0.249861159221,0.249820041413
0.249910040534,0.249830578985
0.250028495506,0.249826996818
0.25015522004,0.249790047976
0.250091192817,0.249904992885
0.250039481426,0.249920278352
0.250114181752,0.250020538793
0.25010474695,0.250047840453
0.250034219833,0.249975703199
0.250053101082,0.24998019597
0.250029360316,0.249965096904
0.250021004276,0.249963550081
0.249921155398,0.249999914496
nan,nan
0.21,0.13
0.244008888694,0.164437658284
0.247600239433,0.191438025549
0.248160898777,0.210074064077
0.248294298876,0.222531943244
0.2485125771,0.231102034528
0.24868798752,0.236803425981
0.249013664388,0.240725020265
0.249063069524,0.243367191025
0.249291406782,0.245331873134
0.249512106802,0.246679656322
0.249569977,0.247695472022
0.249480087642,0.24824634055
0.249615077892,0.248563672169
0.249752223053,0.248895276448
0.249749141992,0.249234670125
0.249911607887,0.249489056649
0.249940400544,0.249635490351
0.249886648571,0.24966520259
0.250060077982,0.249744968908
0.2500840254,0.249861218755
0.249950280806,0.249854142766
0.250059467087,0.249973103266
0.250030942626,0.249916134469
0.249924845408,0.249948578929
0.249799748522,0.249964715174
0.249954687578,0.249811394054
0.24997597936,0.249856637882
0.249923644025,0.249920864715
0.249864737617,0.249951892854
0.249839779369,0.25000267395
0.249905863111,0.249931710913
0.249976574757,0.250053134325
0.249946931824,0.249916469245
0.249840458393,0.24981305028
0.249834601407,0.249907115705
0.249885891977,0.249923998979
0.249761616229,0.249746959649
0.249872983148,0.249779386503
0.249928656571,0.24984043419
0.249981621114,0.249840841759
nan,nan
0.35,0.13
0.293388980998,0.190397364041
0.277769611661,0.221199614074
0.269552771019,0.238321673504
0.264181509667,0.247687878302
0.260280294629,0.252484395382
0.257521562918,0.254556842623
0.255491007075,0.255129240116
0.25395574001,0.255018077038
0.252815844844,0.254623881433
0.252120105468,0.253988921159
0.251712967015,0.253355641537
0.251348824193,0.252773451185
0.251107706059,0.252214641659
0.250709751331,0.251784892495
0.250552268603,0.25133977485
0.250387475275,0.251012440233
0.250272300929,0.250888118366
0.250226922046,0.250792729382
0.250175677162,0.250541802918
0.250057571264,0.250470799623
0.250058403577,0.250250294911
0.25011266621,0.250118652542
0.250079896619,0.250078108137
0.250068700004,0.250147407062
0.250065877669,0.250196177155
0.249983768009,0.250270210775
0.24994205024,0.250155121676
0.250152030299,0.250162847001
0.250059801083,0.250095918212
0.249945142392,0.250020319833
0.249990924212,0.250027738209
0.24976727612,0.250027713529
0.249948317845,0.249917760453
0.249873828598,0.24982808225
0.250056168013,0.249961549432
0.250051697686,0.249955634059
0.250050912174,0.250002467696
0.250131158712,0.250110884577
0.250126446331,0.250120895483
0.250033419081,0.250128021742
nan,nan
0.17,0.23
0.209274630482,0.218579032656
0.224239706343,0.218525381786
0.233134904496,0.222052124023
0.238916428926,0.226771245161
0.242584062885,0.231446747296
0.245122384911,0.235640717767
0.246827038958,0.239048798844
0.247845491325,0.241790909009
0.248593483159,0.243932832132
0.249140916615,0.245585677786
0.24946057088,0.246829697321
0.249627993972,0.247791481827
0.249747437469,0.248342938448
0.249938249531,0.248886131296
0.249901074339,0.249274055845
0.24998077559,0.249449777023
0.250029997666,0.24975819228
0.250112778774,0.249867301717
0.250091242658,0.249864971497
0.250195314874,0.249907125739
0.250162565862,0.249891624059
0.250115544483,0.250043959267
0.250052995001,0.250234933307
0.250092260248,0.250059491666
0.250193518893,0.250022647499
0.250140325429,0.250152575349
0.249986379269,0.250219333756
0.249947527677,0.250187774795
0.249883762925,0.250080984716
0.249982714997,0.24993446836
0.250098825886,0.2500224294
0.250124009305,0.250027539573
0.250116026904,0.250149423928
0.249956698873,0.250050673292
0.249884296149,0.249993994791
0.249872740718,0.250004561151
0.249914360544,0.250027566879
0.249862194257,0.250165109893
0.249924540753,0.250180993819
0.249956623951,0.250089226222
nan,nan
0.19,0.39
0.218385099134,0.329876002825
0.231431239735,0.29567343764
0.239392265783,0.275924494797
0.244163043424,0.264710741811
0.247108860075,0.258524896106
0.248893789369,0.254934633904
0.249766372053,0.253177822446
0.250301374566,0.252104120994
0.250487829412,0.25152067496
0.250647507261,0.251255967937
0.250638509339,0.250944353231
0.250750981729,0.250913089314
0.250677896641,0.250893833433
0.250661420603,0.250882229917
0.250412258023,0.250844575071
0.2503778004,0.25069363056
0.250359765321,0.250562574509
0.250270225399,0.250611580363
0.250098678459,0.250537060507
0.250153383523,0.250395021683
0.249956681665,0.250272622083
0.250056964095,0.250090531136
0.250009903347,0.250165393534
0.249934315603,0.25010069929
0.250040853228,0.250069110731
0.250211037767,0.250187145943
0.25001098173,0.250165995525
0.250046762652,0.250118499011
0.250022178022,0.250027645556
0.249905822632,0.250048246054
0.249797790024,0.249943760732
0.249854059647,0.24986594481
0.249828810485,0.249887917433
0.250023420424,0.249888080966
0.249978345265,0.249990248492
0.250037233567,0.250070679115
0.25006615551,0.250028305157
0.250073346867,0.250049453908
0.250039649021,0.250028578655
0.250036666701,0.249983994984
nan,nan
0.11,0.43
0.169800894764,0.336667026048
0.197187222075,0.286799010843
0.214316993934,0.260471351463
0.225711901581,0.24743839086
0.233397616084,0.241621065886
0.238427288654,0.239866215314
0.241874821127,0.240085367213
0.2441746275,0.241162245333
0.245783853315,0.242379445631
0.246890528985,0.243730674799
0.247730958079,0.244815063563
0.24829578523,0.245804622628
0.248777328761,0.246767440544
0.249009661452,0.247394448704
0.249300413799,0.247975237691
0.249639273949,0.248552240274
0.249814359992,0.248869202063
0.249907015783,0.249320612607
0.249972322415,0.249510933415
0.250121525878,0.249678275926
0.249930745198,0.24962740876
0.249918346694,0.249724686652
0.250000365357,0.249824362088
0.250096401474,0.249824434641
0.250019834459,0.249856831148
0.250049344951,0.25000009292
0.250016876788,0.24991085201
0.250009703718,0.249961425844
0.2500536312,0.24989919745
0.250060356338,0.250056773089
0.249962318064,0.250068849523
0.249992347194,0.250123737221
0.249998698327,0.250103404995
0.250110216926,0.250085911957
0.250114942023,0.250029858633
0.250265034077,0.250043099173
0.250240609777,0.250022764888
0.250186907244,0.249975652264
0.25027191124,0.250103142478
0.25014431781,0.250176369799
nan,nan
0.19,0.27
0.247960163294,0.257791575044
0.251160740225,0.255364534682
0.250513298874,0.253977129749
0.249917618746,0.252828752033
0.249461118174,0.251792499469
0.249175609803,0.250965510561
0.24921355663,0.250410300298
0.249134545841,0.249933271014
0.249169556538,0.249668398308
0.249179313994,0.249551953833
0.249281916155,0.249424315556
0.2494154001,0.249471767822
0.249604664822,0.249485722081
0.249799391891,0.249332723925
0.249771271065,0.249404481655
0.249651674769,0.249468099347
0.249832107253,0.249559993732
0.249737170452,0.249688454418
0.249761879073,0.249673817414
0.24982467683,0.249753635039
0.249827958315,0.24974930821
0.249992373189,0.24986228289
0.250055943237,0.249990653356
0.250115275684,0.250060212408
0.250006575326,0.250094701869
0.249935373574,0.250081386803
0.249889623368,0.249978932973
0.249840935616,0.250020545204
0.249831387209,0.2499134348
0.24973019718,0.24988417071
0.249769758391,0.249963947363
0.249673531402,0.250028882002
0.249717190306,0.24991869213
0.249751623152,0.249717002401
0.249946924411,0.249765260762
0.24994449336,0.249861829755
0.249970789933,0.249849070169
0.249931245644,0.250005812842
0.24985782293,0.249814807924
0.249797349577,0.249752277446
nan,nan
0.31,0.29
0.277891058944,0.289713782627
0.266985246493,0.283634450602
0.26085426778,0.276979726481
0.257005719921,0.270959390124
0.254561178985,0.265836483693
0.25306150645,0.261966217149
0.251917998183,0.258956967841
0.251283363544,0.256473157319
0.250839992278,0.254668655021
0.250651654252,0.253359087137
0.250392562158,0.252298082487
0.250236338628,0.251708760675
0.250179629224,0.251119868711
0.250175643428,0.250950321287
0.250228505826,0.250759027572
0.250089386934,0.250579189677
0.249909696274,0.25040183405
0.249975127816,0.250338891738
0.249954047101,0.250192932386
0.249906239864,0.25019331063
0.249895081916,0.249990958884
0.249931492171,0.249931356154
0.249966534583,0.249945753727
0.249936010294,0.249914915039
0.250019732881,0.250133664499
0.249944723588,0.250095965274
0.249937422666,0.249978044583
0.250094110829,0.249962352948
0.249972572085,0.250000633678
0.250050764451,0.249955456016
0.250077558736,0.250015654034
0.250106930594,0.250048423958
0.249988603118,0.250094468923
0.249959778985,0.250068954487
0.249945120142,0.250100257818
0.24999177927,0.250069775048
0.250065847984,0.249980038785
0.250104329816,0.249919039364
0.250075187206,0.249875036112
0.250084894453,0.24990396344
nan,nan
0.21,0.37
0.261278763099,0.330304067709
0.260695844253,0.30777993038
0.257761757511,0.29178267412
0.255384176306,0.280105803952
0.253831929975,0.27170345894
0.252767681035,0.265565058528
0.252011656212,0.26128884418
0.251514669787,0.258152783728
0.251043899803,0.255959314111
0.250798113168,0.254352628806
0.250605230165,0.253142095825
0.250537054542,0.252252025558
0.250502821322,0.25158544331
0.25031499876,0.251239139262
0.250222904804,0.250882166947
0.250081517937,0.250579857902
0.250107839914,0.250352334021
0.250184425348,0.250292332899
0.250036318633,0.250219489257
0.249990535324,0.250103346918
0.249990797737,0.249914417586
0.250076871401,0.249994651652
0.250130557922,0.250064854897
0.250059999711,0.250093721435
0.250120607663,0.250099605232
0.250116559489,0.250092450277
0.250083696194,0.250011401792
0.249951632371,0.250081645635
0.250096182099,0.250015425066
0.250084670798,0.250011401287
0.250112942638,0.250103216732
0.250125336256,0.250124032663
0.250107139623,0.250058125815
0.250038215296,0.250022841068
0.250038551571,0.249958009138
0.250150024936,0.250033486641
0.250088262907,0.250005161042
0.250054420357,0.249892908941
0.249948888375,0.249918781465
0.249985436456,0.24982372641
nan,nan
0.17,0.17
0.238259592514,0.186577090742
0.245219439829,0.205176451011
0.246835222575,0.218597432538
0.247659574361,0.22798831161
0.24814831112,0.234596335138
0.248626135776,0.239106755652
0.248998240382,0.242269621681
0.249109919895,0.244528183116
0.249377370604,0.24609539501
0.249423646061,0.247145292978
0.249480845481,0.247888748997
0.24960075,0.248553183217
0.249588385573,0.248870851262
0.249802294943,0.249027916681
0.249890531828,0.249305634881
0.249890783922,0.249623954792
0.249907576016,0.249723761453
0.249933135452,0.249659454069
0.249967155146,0.249734890242
0.250001768449,0.249924598968
0.249982300404,0.249927995367
0.249912758168,0.250055009211
0.249913038664,0.249931996144
0.249949161817,0.250057802707
0.249943094095,0.250002593111
0.249932759164,0.250018805245
0.249858138028,0.250045082125
0.249878661701,0.249981456304
0.249992341368,0.249933302029
0.249943315512,0.249866791022
0.250106964676,0.249973197056
0.250108332271,0.250019183125
0.250070002517,0.24999751837
0.250075531766,0.250168088737
0.249976911689,0.24996092716
0.249873119685,0.249909730439
0.249843553947,0.249851006436
0.249980767659,0.249838542693
0.250018567988,0.249966356014
0.250109265386,0.249900382665
nan,nan
0.29,0.21
0.260322914948,0.22955139546
0.256907923987,0.238960974132
0.256082960949,0.244802839654
0.255195923486,0.248345071766
0.254524536464,0.250539617599
0.253852827585,0.251527102252
0.253073357569,0.252174721019
0.252548285504,0.252304725317
0.252025968439,0.252324576851
0.251572591785,0.252214171323
0.251364165007,0.251934430536
0.25107709025,0.251820306274
0.250741962124,0.251535796931
0.250734459598,0.251295286033
0.250432362218,0.251046913826
0.250248888866,0.25080347316
0.250264428421,0.250559527882
0.250209492362,0.250496863525
0.250175455239,0.250397088006
0.250123588839,0.250279691347
0.250061107873,0.250216532961
0.249929335215,0.25020776829
0.249857369501,0.250035955729
0.249995110351,0.249970949068
0.249973986872,0.249989359231
0.249902011711,0.24994246904
0.249913186315,0.249895505841
0.249946132029,0.249864644537
0.249822153647,0.249953791282
0.249861077699,0.249763823068
0.249805209342,0.249832837975
0.249813544835,0.249823854292
0.249886211983,0.249736314284
0.249841306956,0.249780006269
0.249894734329,0.249891619749
0.249837414315,0.249989433404
0.249834728002,0.250001145151
0.249942040649,0.249879620203
0.250031001146,0.249909152831
0.250053820366,0.25005264017
nan,nan
0.17,0.21
0.222639207468,0.20876613563
0.233564234528,0.215486205453
0.238705178958,0.222427357702
0.242099199139,0.22846333246
0.244311579996,0.233476645464
0.245734456548,0.23729677827
0.246789500862,0.24027165109
0.247530867584,0.242750370706
0.248079679003,0.244367107651
0.248488480323,0.245634122206
0.24877046774,0.246687625166
0.249152814545,0.247388289568
0.249244202869,0.248008538233
0.249485668496,0.248437287027
0.249526726317,0.2487119945
0.249653898523,0.249076490249
0.249785427373,0.249247668223
0.24987577762,0.249391484365
0.249850084995,0.24958997428
0.249905363732,0.249606473166
0.249943249992,0.249717395882
0.249880853885,0.249717167614
0.250056162349,0.24970916693
0.250001723435,0.249849611533
0.25009131266,0.249870204744
0.250019665738,0.249950647865
0.250056217046,0.250002300486
0.250044938068,0.249906490838
0.250042588377,0.249856497052
0.250137289689,0.250070114059
0.249968486909,0.250082077065
0.249909608158,0.24999676835
0.249937257035,0.249960757078
0.250025615019,0.249948923343
0.249971860632,0.249885985003
0.249969114548,0.249938467263
0.25011050543,0.250055132978
0.249985555718,0.250150357331
0.24983492841,0.249979863093
0.24994242182,0.249907301484
nan,nan
0.17,0.39
0.209865624363,0.325923546546
0.223904742212,0.290323778981
0.231940074665,0.26991780089
0.237352550118,0.258441374648
0.241000974728,0.252153856534
0.243588162469,0.248905303931
0.245342118839,0.247402816909
0.246750786565,0.246961232772
0.247462572671,0.247045589819
0.248120030825,0.24734392588
0.248633779191,0.247642364051
0.249017148227,0.248014906523
0.249305597639,0.248487332011
0.249598329393,0.248740576688
0.249761084521,0.248915902717
0.249810025094,0.24912467838
0.249751812055,0.249317148642
0.24993471815,0.249490548577
0.249958013526,0.249583609024
0.249993444276,0.24976618135
0.249959741448,0.249861635598
0.249892961232,0.249808927136
0.24989932303,0.249850706346
0.24982824,0.249747997308
0.249847829385,0.249818590456
0.250111132501,0.249915615159
0.250106149737,0.249938920066
0.250121202599,0.249933141806
0.250085231521,0.249896867716
0.250034768985,0.249842180648
0.249958196998,0.249959573471
0.249972114196,0.249889894275
0.249859628865,0.249939834695
0.250163664949,0.249936710501
0.250199768027,0.250163424144
0.250130663152,0.250099040216
0.25002674558,0.25022429306
0.249978297387,0.250147473448
0.250017024318,0.250133938395
0.249948052775,0.250077007575
nan,nan
0.07,0.41
0.13642047093,0.310941654294
0.174834831132,0.260646088551
0.200004658097,0.236979463779
0.216591642327,0.227826475489
0.227568309223,0.226181768031
0.235035156965,0.228016183894
0.240040439074,0.231273171266
0.243235960956,0.234739454641
0.245450761396,0.237935321785
0.246986360607,0.240691919842
0.247922425246,0.242919444529
0.248573879764,0.244618253813
0.248950698885,0.246037466629
0.249128257965,0.2469417413
0.249546108357,0.247646988561
0.249774551267,0.248395828439
0.249951556537,0.248985824048
0.249893171504,0.249238642097
0.24991917624,0.249376603905
0.250038923562,0.249539372577
0.249973382581,0.249688415393
0.249886851809,0.249802352562
0.24989821653,0.249804832841
0.2497954437,0.249780400639
0.249869729032,0.249835304218
0.249940428483,0.24989951774
0.249952000767,0.249929345169
0.24989689392,0.249880343766
0.249935878011,0.250038960722
0.249860462213,0.249995584216
0.249724760739,0.250048033302
0.249723116027,0.249875219023
0.249746791666,0.24974699816
0.249850650817,0.249868843165
0.249933418413,0.249994397503
0.25001140185,0.24993393093
0.250097788349,0.24990584982
0.250178621008,0.249909042808
0.250068043853,0.249987846252
0.250119356029,0.25013975857
nan,nan
0.35,0.27
0.275919699731,0.28086318184
0.258769263989,0.275555756431
0.25414435434,0.269051235416
0.251925978072,0.263702205048
0.250747877094,0.259766300569
0.250025700023,0.256711758129
0.249667378434,0.254369720618
0.249497831539,0.252841886368
0.249515308305,0.251675625095
0.249419204285,0.251014457354
0.249471149711,0.250401407898
0.249495832539,0.250020654832
0.249680062073,0.249766634899
0.249814601105,0.249602832986
0.249925632153,0.249692384186
0.249874155315,0.249707920251
0.250014069627,0.249873605505
0.249990889197,0.249838868269
0.2499904006,0.249944500277
0.250025068914,0.250065124447
0.250031947542,0.250144111357
0.249965564582,0.250132190867
0.250006969796,0.250087287114
0.250082297726,0.25002973209
0.250146879111,0.250022398389
0.250161505902,0.250056173133
0.250084549322,0.250191076589
0.25005048346,0.250066384716
0.250055211608,0.250067562304
0.250088178221,0.250093198495
0.250065963758,0.249997609851
0.250006465567,0.249991409461
0.249994420474,0.249962449722
0.249969065927,0.249940345189
0.24992659819,0.249963979286
0.249826502485,0.249831761345
0.249821714825,0.249792743626
0.249737113397,0.24988960117
0.249858911382,0.249796295113
0.249819528383,0.249863288801
nan,nan
0.17,0.17
0.244078362659,0.188360947645
0.251103984082,0.208266755026
0.252724551191,0.222715034884
0.253107557288,0.232654662289
0.253067354204,0.239364200884
0.252760947632,0.243820268816
0.252577627916,0.246772182664
0.252132741762,0.248589456265
0.251793743939,0.249729281167
0.251543169436,0.250307439037
0.251212185833,0.250767441852
0.251011763358,0.250823699642
0.250769196009,0.250877851296
0.250594393757,0.250840942222
0.250532059059,0.250757857691
0.250378668992,0.250632389593
0.250246084906,0.250619513643
0.250299302904,0.25055094274
0.25018447853,0.250350585213
0.250221388095,0.250220655384
0.250293491715,0.250129619103
0.25032833583,0.250209779826
0.250123448215,0.250189007248
0.250066028021,0.250128549629
0.250000781549,0.250192761129
0.249941166898,0.250195685729
0.250044583096,0.250129098219
0.250055162179,0.250141145541
0.250067969798,0.250097686498
0.250042506632,0.250167053376
0.250019763607,0.250270125307
0.25001990004,0.250196658163
0.250129250986,0.250143923584
0.250166360179,0.250058217102
0.24998243255,0.25000853762
0.249949923825,0.249915927758
0.24997479673,0.249857035718
0.249999163329,0.24991264074
0.249944201283,0.249928465993
0.249895425465,0.249935034778
nan,nan
0.29,0.23
0.276654337692,0.247342213709
0.267767334579,0.255380566457
0.26186413339,0.258348871276
0.257793179612,0.258795409844
0.25526441663,0.257995987261
0.253570014299,0.256846542523
0.252448554545,0.255370199162
0.251496698554,0.254141192959
0.251085184836,0.253141456436
0.250796987942,0.252375846604
0.250503418794,0.251899670859
0.250372860444,0.251374635768
0.250176796659,0.251094161116
0.250246814077,0.250782402664
0.250169717913,0.250633219018
0.250042818773,0.250431613586
0.250004318417,0.250220104593
0.250062434797,0.250163748574
0.249960305875,0.250040873896
0.250121854238,0.250226146447
0.250005654869,0.250255846247
0.249982846029,0.250210691912
0.250055235526,0.250200966552
0.250064030262,0.250177203208
0.250067255945,0.250237285746
0.250129742511,0.250118211135
0.249946011203,0.250137619521
0.25003559322,0.250022175359
0.250121077105,0.249905540339
0.25009023173,0.249997235574
0.249980336535,0.250071349531
0.249845914501,0.250011540484
0.250031157495,0.249987101286
0.250048208165,0.25003897871
0.25013078364,0.25001025726
0.250079917058,0.250002392785
0.25003803619,0.250058132996
0.249929271597,0.249995494192
0.250051148466,0.25004359959
0.25000107269,0.25003560904
nan,nan
0.37,0.11
0.300331012833,0.181157939571
0.278014612015,0.215957563249
0.267279260619,0.234388011751
0.260693432942,0.24386289504
0.256293305117,0.248710153523
0.253830490987,0.250703820406
0.252126624254,0.251452830312
0.250960923819,0.251406960612
0.250229499256,0.251222255175
0.250077519455,0.25083675141
0.24981028525,0.250605234034
0.249803381317,0.250286868697
0.249681640043,0.250142349902
0.249522664859,0.249926427056
0.249572340312,0.249796417218
0.249784907469,0.249766182234
0.249902315932,0.249770769173
0.249994095244,0.249821110592
0.249869921129,0.249913582247
0.249892867045,0.249994405284
0.249910047412,0.249959335122
0.249880769626,0.249884366348
0.249868316555,0.249900385863
0.250003240686,0.249985442428
0.250060627195,0.250104398351
0.250039643017,0.250128283456
0.249969844726,0.250061482351
0.249899717934,0.249970502809
0.249880378474,0.249933397016
0.249936866795,0.249975690771
0.2500126062,0.250006650589
0.250005256733,0.249889787427
0.249988061365,0.249894835552
0.249931206206,0.25002938536
0.250015906357,0.249911327148
0.249904440121,0.249914229805
0.249881674035,0.249868981853
0.24993534048,0.249921708769
0.249962557793,0.249931509108
0.250058980024,0.250013554679
nan,nan
0.35,0.15
0.310581228195,0.207937141287
0.290970613199,0.238094895653
0.27846021845,0.253367607721
0.269823202829,0.26019532041
0.263939377102,0.262314390989
0.259780649022,0.262153450871
0.256931603184,0.260905870636
0.254926322788,0.259268022657
0.253560593334,0.257587085137
0.252479870335,0.256099590355
0.251683152502,0.254779276488
0.251381566765,0.253649521915
0.251148730998,0.252846539609
0.250921103819,0.252299060385
0.250760361283,0.251742188626
0.250483180031,0.251444401768
0.250311220272,0.251212847907
0.250313120688,0.250929994743
0.250229425057,0.2506828902
0.250085226668,0.250509275472
0.250153791523,0.250460848214
0.250151830743,0.2504493488
0.250056992145,0.250297387739
0.250019159853,0.250283394323
0.250127424713,0.250143731855
0.250109163837,0.250179590379
0.250004233225,0.25023769531
0.24989955021,0.250094438281
0.249993357324,0.250068590107
0.249909295875,0.250165838789
0.249951423491,0.250048194392
0.249847409122,0.249962425597
0.249949635653,0.249985198623
0.24995173899,0.249962698581
0.249998037915,0.250055763044
0.250017252926,0.249957213785
0.250035943808,0.250082509577
0.25012535165,0.249987300114
0.250148609562,0.249928159165
0.25007535608,0.250107531261
nan,nan
0.19,0.37
0.208922293598,0.31436824977
0.221997468213,0.282074349576
0.231057579223,0.263992718319
0.237178624784,0.254200077922
0.241138722776,0.249265364785
0.243790410928,0.247028224229
0.245756544812,0.246238920305
0.246991916892,0.246345805248
0.248059877077,0.246672393988
0.248562387333,0.247156297693
0.249007467148,0.24769234372
0.249295894253,0.248143847444
0.249403738166,0.248583001956
0.249588193319,0.248802071051
0.249783988663,0.24892660237
0.249780561433,0.249219065559
0.249807374294,0.249376095877
0.249947960736,0.24950942422
0.24982142985,0.249600969453
0.249822601734,0.249716778958
0.249899721879,0.249863408171
0.249943469808,0.249802238615
0.249852226356,0.249757789604
0.249900633451,0.249916075111
0.249975170875,0.249865865739
0.249974395317,0.249833894096
0.249931234123,0.249814338769
0.250006161484,0.249872625453
0.250105587756,0.25002737866
0.250009411987,0.250122405453
0.249965378794,0.250193549215
0.250082927832,0.250103779912
0.250218035392,0.250288399198
0.250209209874,0.250363621224
0.250236022156,0.25034794305
0.250068110426,0.250127391621
0.249972938552,0.249952298742
0.249945258792,0.249864670355
0.249893993366,0.249996325224
0.249939533501,0.249959393844
nan,nan
0.31,0.37
0.258444334552,0.339103203711
0.249782875126,0.310588914396
0.248587426999,0.290196352854
0.248526300685,0.276358128016
0.248729282977,0.267262088395
0.248876801896,0.261164827767
0.249024497124,0.257073477388
0.249087298545,0.254437896359
0.249285645974,0.252617162303
0.249315626689,0.25148922491
0.24936223971,0.250760491962
0.249504615393,0.250321167262
0.249454222011,0.249972597719
0.249735791836,0.24980860623
0.249764886417,0.249804217192
0.249763283744,0.24965911855
0.249775374129,0.249628215047
0.249794500846,0.249550496718
0.249764245029,0.24960757503
0.249746600608,0.249631502342
0.249951014096,0.249708202989
0.249862659284,0.249783956056
0.250011506108,0.249875005111
0.250042482674,0.249870348565
0.249970767619,0.249925653904
0.249987133358,0.249953638395
0.249893513996,0.249981311765
0.24991135002,0.249956331192
0.250038867077,0.25005811367
0.250024454803,0.25003273359
0.24996232729,0.250082626931
0.249967016349,0.250008820552
0.24996031527,0.2500107675
0.2499327828,0.250043971067
0.250111936962,0.250083403744
0.249879295848,0.250106930464
0.249832328593,0.25002214389
0.249960750977,0.250003790309
0.249919642385,0.249903857838
0.249795047039,0.249881004455
nan,nan
0.39,0.11
0.305567696269,0.184733474255
0.279676863826,0.219318279876
0.26834155156,0.236967467466
0.261695216756,0.246089811249
0.257352329292,0.250442519527
0.254535000002,0.251987843874
0.252652668596,0.252506700033
0.251460258879,0.252328964939
0.250799016855,0.251869448063
0.25033838107,0.251496302581
0.250177807697,0.25101610205
0.249918361032,0.250812957095
0.249876063817,0.250631705919
0.249820990341,0.250317573319
0.249820944456,0.250220128723
0.249839735485,0.250065993566
0.249778944214,0.249874160237
0.249860035174,0.249737413764
0.249877954893,0.249805568908
0.249899983863,0.250002874467
0.250037047491,0.250012518347
0.249952157369,0.250072450699
0.249943452322,0.24997339024
0.249974995848,0.249931140441
0.250027260924,0.249964882513
0.249963749985,0.249947821981
0.249971272082,0.249841705263
0.249907089062,0.249883764873
0.249947658066,0.249875742665
0.249933230488,0.250017418287
0.25008318326,0.250039214238
0.250041624375,0.250045154063
0.250037520427,0.250013817268
0.250042392353,0.249982696464
0.249952787311,0.250014336353
0.24993036742,0.250016394493
0.249937937906,0.249891771848
0.249931925513,0.249888235769
0.24984951024,0.249730909313
0.249835661964,0.249800185
nan,nan
0.17,0.33
0.215792590271,0.28735299485
0.230324234908,0.266600506059
0.238378728254,0.256150604331
0.243510956885,0.251192641401
0.24662084912,0.249302087687
0.248387443977,0.248826772083
0.249437986285,0.248835728064
0.249971092535,0.249159223251
0.250350222294,0.249562160706
0.250547294286,0.249873259568
0.250502268539,0.250167687716
0.25044179646,0.250375128178
0.250488303582,0.250406118977
0.250314035876,0.25044342464
0.250332033328,0.250446471746
0.250186081761,0.250249693478
0.250043311794,0.25018711664
0.2500779646,0.25014131365
0.250067849962,0.25016498563
0.250060711336,0.250130786112
0.250041398946,0.250039577575
0.25015046583,0.250092706795
0.25017889599,0.250225602936
0.250030327278,0.250129732319
0.249999031265,0.250203503697
0.250094894416,0.250216774728
0.250044393716,0.25006210189
0.249985384792,0.250104949266
0.250001252876,0.250117179287
0.250076151948,0.250152205236
0.250041437741,0.250108797377
0.250088013265,0.250122709681
0.249941947339,0.250106164234
0.249814799467,0.250022709322
0.249726964901,0.250083199943
0.249920662205,0.24996003209
0.250015003918,0.24997583449
0.250114718888,0.250040953468
0.250194372695,0.250041930076
0.250218809067,0.25015339797
nan,nan
0.27,0.13
0.246448138037,0.170593723613
0.246527553178,0.195556009838
0.248358873447,0.21276113287
0.249496544057,0.224724415997
0.25007491604,0.233073454213
0.250435419987,0.238720892428
0.250558715126,0.242570048905
0.250486720335,0.245340069298
0.250351061055,0.246960841987
0.250303487725,0.248066915138
0.250303172396,0.248938556293
0.250176105291,0.249468975152
0.250106395881,0.249675597516
0.250164079853,0.24979992662
0.250237379047,0.250050152724
0.250038794702,0.250094245319
0.250000450783,0.25005938678
0.250020569168,0.250008139751
0.249940732085,0.250164625961
0.249886764919,0.250076932803
0.249878147346,0.250133572318
0.2497882661,0.249923529818
0.249886673847,0.249968228429
0.249794919442,0.25008338622
0.249796513086,0.250114530763
0.249900941573,0.249941642313
0.249855770585,0.250067780969
0.24984809422,0.250017009741
0.249851000184,0.249968464182
0.249908462058,0.249975979901
0.249985176063,0.249908347645
0.250002963953,0.249942391841
0.249978182633,0.249966495145
0.250075432069,0.249990300768
0.250080874952,0.249926819221
0.250076030379,0.250008649954
0.249930761798,0.250041871291
0.249952839384,0.250135427973
0.249842095115,0.250118924585
0.249869943132,0.250196655921
nan,nan
0.19,0.25
0.197789787318,0.230848411258
0.214679413644,0.223026487253
0.227108430673,0.222519072781
0.235288506225,0.225686040015
0.24081291345,0.229954592247
0.244314141596,0.234333942841
0.246546406663,0.237978507395
0.247958839449,0.241080936702
0.248791048248,0.24350187414
0.249328672314,0.245322442324
0.249533269887,0.246624693127
0.249613546687,0.247629627253
0.249727388729,0.24830956721
0.249876389954,0.248660458485
0.249929344708,0.24903648531
0.25003549955,0.24943544454
0.250193601496,0.249752958783
0.250018456311,0.249803717546
0.250053709574,0.249886322768
0.2500801201,0.249950070513
0.250019736379,0.250070831686
0.250102914631,0.250088295305
0.250009752258,0.250148289366
0.249959428792,0.25008223864
0.249869565469,0.249949855859
0.250014249506,0.249997762159
0.249976919759,0.250003741703
0.249892829229,0.249836133293
0.249829408972,0.249859180644
0.24983786193,0.250040788379
0.249958299997,0.249934017772
0.250019302817,0.249902340645
0.249887655991,0.24978983609
0.249850015091,0.249799888693
0.24987396816,0.249893888295
0.25005070435,0.249949553052
0.250143044705,0.250026831842
0.250100761992,0.250073581911
0.250136923673,0.250003910851
0.250097995967,0.250135652583
nan,nan
0.31,0.09
0.272109041194,0.154204744501
0.264431786158,0.191463208391
0.260792566531,0.214827609392
0.258369351705,0.229460599678
0.256507015794,0.238575178904
0.254925436204,0.244212017692
0.253815354841,0.247651061153
0.252849842164,0.249519894279
0.252265789064,0.250518113128
0.251757996352,0.251069349919
0.251378469866,0.251103402996
0.251087933484,0.251075309218
0.250763516222,0.251070791224
0.250601551325,0.251129515029
0.25048112684,0.250923500787
0.250388586537,0.250783857324
0.25032778551,0.250631643016
0.250296502964,0.250573319053
0.250162992377,0.250369575803
0.250048820371,0.250249887337
0.249929408214,0.25007199848
0.250050142973,0.249944949747
0.249940744157,0.24984129799
0.249898304135,0.249841305639
0.250014051776,0.250003837717
0.249918319491,0.249909062917
0.24996728594,0.249780389919
0.250100953275,0.249758282164
0.250079983657,0.249820833335
0.250051283407,0.249918521151
0.249942358254,0.249862843158
0.249981475218,0.249963060163
0.249946215383,0.249870708737
0.249922473278,0.249968941488
0.249917016803,0.249933711774
0.249984245201,0.249798522102
0.250097673664,0.249920857021
0.250028234092,0.249984626287
0.249970976518,0.250076855977
0.249929926301,0.250068801922
nan,nan
0.35,0.35
0.281189843751,0.335387833165
0.265740787592,0.31427366023
0.260188039295,0.297384561577
0.25701402208,0.284497785773
0.254791550793,0.27500178347
0.253402700728,0.268151706028
0.25242648131,0.263094466025
0.251691050178,0.259388808922
0.251164896191,0.256838648728
0.250945631515,0.254812954341
0.25063580957,0.25349174099
0.250620180154,0.252493622851
0.250496516163,0.251891852132
0.250478171832,0.251315326676
0.250207753809,0.250994930203
0.250115241915,0.250607301576
0.250097450767,0.250453658108
0.250063307105,0.250304117137
0.250023029189,0.250328691596
0.249980491824,0.25020051988
0.2499171323,0.250110309917
0.249889569952,0.249893222633
0.249843122994,0.249888532351
0.249877373869,0.249988093216
0.249877516926,0.249887974689
0.249891268481,0.249893751442
0.249907974412,0.249902713835
0.249974737893,0.24986331885
0.250018130102,0.249890547696
0.249970381647,0.250077715031
0.250078621179,0.24997180454
0.250187105408,0.249973247658
0.250078127673,0.249967018811
0.250012710187,0.249981815713
0.250091543762,0.250033484617
0.250131225748,0.250120750871
0.250115363592,0.25020808205
0.250110971273,0.250132780638
0.25015228077,0.250160727438
0.2502018225,0.250052658734
nan,nan
0.19,0.21
0.24192944736,0.215997180698
0.247177219203,0.225744657808
0.248220421448,0.233093117475
0.248567828077,0.238236466733
0.248928552592,0.241627400128
0.249175753263,0.243949340847
0.249285601896,0.245786748004
0.249489467813,0.247088240978
0.249638909045,0.247882419784
0.249741089251,0.248507349573
0.249808865916,0.248919612146
0.24971200225,0.249272960268
0.249831488691,0.249352162388
0.250019249986,0.249599587161
0.249835527273,0.24974686441
0.249741028082,0.249808086158
0.249770284559,0.249812945106
0.24972381634,0.249881893951
0.24976455181,0.249814051783
0.249749878964,0.249784175303
0.249859169657,0.249728678469
0.249966113118,0.249843894881
0.250009419314,0.25001883822
0.249989539715,0.250043921467
0.249931471499,0.249978942372
0.24983204045,0.2500283875
0.249890781713,0.250083086615
0.250003826457,0.250027883965
0.250004705172,0.250076891709
0.249952002639,0.24997587057
0.250062732953,0.249852908015
0.250110997746,0.24992709263
0.25013037967,0.249874816314
0.249947056566,0.249854388381
0.249896762095,0.250005544906
0.249992536115,0.249983737756
0.249999327474,0.249911655997
0.249954935063,0.249801556437
0.250016737857,0.249786303453
0.249974167381,0.249813157605
nan,nan
0.29,0.31
0.263463242198,0.297554354181
0.258764726761,0.28516376023
0.256695100421,0.276033981358
0.255308909818,0.269207799613
0.254247712842,0.264575674176
0.253308862634,0.261037672898
0.252544090212,0.258198014628
0.252057569545,0.256260539127
0.25164842212,0.254805427614
0.251327124905,0.2535966905
0.25111583374,0.253015431038
0.25090609013,0.252402567604
0.250734617627,0.251891621278
0.250454360193,0.251450867207
0.250522507285,0.251122950282
0.250472908157,0.250875500662
0.250373065273,0.25081544187
0.250310294128,0.250636013829
0.250185000306,0.250557036136
0.25014110401,0.250381894264
0.25010671444,0.250381786807
0.250021154757,0.250253300427
0.249954600205,0.250198556426
0.250066055351,0.250181952505
0.250039423916,0.250151089762
0.24992547003,0.249992854525
0.250021688715,0.249838941581
0.250027382562,0.249786481416
0.250078094799,0.249925037195
0.25005646293,0.250062249712
0.249945657396,0.25005811122
0.249975575134,0.24990133498
0.25000536746,0.249919816213
0.249975165141,0.249970221486
0.249916771386,0.249944855252
0.249889768803,0.25002309368
0.249793801926,0.249958389168
0.249782176533,0.249847791248
0.249875960797,0.249711915852
0.249938083645,0.249723327972
nan,nan
0.35,0.09
0.36480534881,0.182977599091
0.329757961587,0.236497591985
0.303238458602,0.26226018962
0.285126339998,0.27247866686
0.273138239525,0.274371147691
0.265163355432,0.272514351428
0.260090198353,0.269117151897
0.256570900719,0.265404883634
0.254416651743,0.262013708772
0.252861500665,0.259030098689
0.251754376814,0.256811574607
0.251012924688,0.255023547907
0.250567292472,0.253622001593
0.250420497543,0.252514159002
0.250237262615,0.251689487415
0.250190904313,0.251235969402
0.250150326523,0.250891069056
0.250038687494,0.250525652054
0.249981285003,0.250330409915
0.249980861585,0.250263450385
0.250046467916,0.249974133632
0.250065710808,0.249834950212
0.24992573456,0.249790434614
0.250104391884,0.24989851857
0.250088304198,0.249921052479
0.250031712904,0.249895725425
0.250138857027,0.250073091793
0.250051387896,0.250086877414
0.250072537881,0.250002109162
0.250131159592,0.250028588542
0.250088693239,0.25010380227
0.250034376635,0.250142815025
0.249945581793,0.250096783623
0.249944782076,0.250019500372
0.249990042419,0.250017098935
0.249904420453,0.249908428721
0.249943079718,0.249948579447
0.249835665892,0.249956550735
0.250025503579,0.250008731226
0.250016788997,0.250032147833
nan,nan
0.09,0.17
0.175463448359,0.162453551839
0.203246781301,0.172008218278
0.219079182224,0.185086174239
0.229426942936,0.198046902912
0.236130894152,0.209619021042
0.240732529616,0.219130306983
0.243683005867,0.22680729225
0.245595063289,0.232743884739
0.246982242184,0.237247638634
0.247824688323,0.240640985718
0.248644317193,0.243136756432
0.249027563166,0.244995634904
0.249324995461,0.246388249608
0.249434029554,0.247431786958
0.2497040064,0.24821418585
0.249752783042,0.248754633354
0.249941953996,0.249155084431
0.249910805324,0.249373587558
0.249766814674,0.249592232541
0.249856380755,0.249646495641
0.249852466502,0.249713472391
0.249748471931,0.249779020164
0.249837328411,0.249727048643
0.24992580019,0.249724614613
0.249771676222,0.24981139847
0.24973970583,0.249733626485
0.249756939224,0.249850175954
0.249801668234,0.24984764269
0.249764856512,0.250020970047
0.2498294508,0.249950526421
0.24995225087,0.249914554466
0.249964585769,0.249921881465
0.249991018687,0.250033873769
0.249930371165,0.250056730375
0.250001690805,0.250002812064
0.249908141644,0.250000365296
0.249820679705,0.25002821433
0.249841900792,0.25001372459
0.249769234271,0.24986947255
0.249679084257,0.249760796427
nan,nan
0.35,0.35
0.315554842294,0.34362403216
0.292624118328,0.330202136503
0.277550665675,0.314970016302
0.267785328637,0.300729798826
0.261515323047,0.28889426715
0.257359213954,0.279050853365
0.254653400403,0.271282385432
0.252817091163,0.265408677915
0.251699042597,0.261104164801
0.251058671034,0.257894213218
0.250511989942,0.255639625529
0.250167945356,0.253760402697
0.25003231842,0.252602476274
0.24989796267,0.251765261686
0.249804179505,0.251066449579
0.249846275239,0.250558476572
0.249974327163,0.250288099979
0.249913748483,0.250204061222
0.249919254124,0.250229464151
0.249796967313,0.250133602286
0.24988595292,0.249958257878
0.24989772456,0.249951068668
0.249945512036,0.249967472078
0.249976939355,0.249920551522
0.249968815262,0.249987918228
0.250086860258,0.249963971279
0.249997367877,0.250021338621
0.250173592678,0.250009927334
0.250084135016,0.24993888335
0.250111107228,0.250016037388
0.250115726077,0.250036005902
0.250032793259,0.249975145529
0.249996665713,0.24994416354
0.249917196968,0.250021366464
0.249976582849,0.249977134365
0.250073972029,0.249952876354
0.250084420106,0.249963538067
0.250084793799,0.249983629472
0.250090277317,0.250109309107
0.250056841463,0.25009841799
nan,nan
0.39,0.07
0.365678103726,0.172757516596
0.328675683406,0.22956776099
0.30220253246,0.257263159253
0.28443730751,0.268786498088
0.272705735896,0.271847567411
0.264961347524,0.270720108527
0.259835233178,0.267859033733
0.256385500354,0.264595309416
0.25431534795,0.261589313104
0.252953276127,0.259044153256
0.251991335486,0.256802517523
0.251296155726,0.255196579575
0.250864575787,0.253860270185
0.250539198922,0.252675218401
0.250357776963,0.251907884279
0.25026883089,0.251381208365
0.250186521601,0.251026772135
0.250119594366,0.250787004544
0.250037465289,0.250526364382
0.25015959727,0.250391663254
0.250126140409,0.250345773051
0.250124854801,0.250213543283
0.250115220857,0.250321731948
0.250124523356,0.250181332174
0.249997938839,0.250137055482
0.249925240869,0.250061274964
0.249821375608,0.250136322569
0.249766540255,0.250077180667
0.250011568901,0.249913120549
0.250113063703,0.249956394118
0.250004263202,0.250126761308
0.250134353328,0.250156551399
0.25021095591,0.250063751395
0.250195835373,0.250031241939
0.250174778341,0.250068003975
0.250037694891,0.250059887043
0.249947240317,0.250003319727
0.249890645344,0.249979429118
0.249911670763,0.24988244326
0.249924984714,0.249877477303
nan,nan
0.31,0.41
0.267418704279,0.367941025926
0.257327776403,0.332706141424
0.253511861569,0.307214806591
0.251522104592,0.289074030495
0.250308835269,0.276519674793
0.249693159411,0.267863309911
0.249317114513,0.261836042516
0.249251172409,0.257647583193
0.249205191423,0.254974331158
0.249361799297,0.253042667667
0.249353386659,0.251813881777
0.249528555715,0.250984572733
0.249574719852,0.250436784303
0.2496892637,0.250142677749
0.24970296011,0.250007442746
0.24976055847,0.249983856763
0.249813490112,0.250006127355
0.249867209285,0.249895313396
0.249962301455,0.249969291617
0.249890765081,0.249937007187
0.249990720127,0.249890586784
0.250111638726,0.249946488673
0.250137649696,0.249977495758
0.250038540276,0.250038704392
0.250118255024,0.2499939922
0.250068294864,0.249970228688
0.250083757557,0.249870719626
0.250103184168,0.249901940537
0.250020950394,0.249909639105
0.249955031953,0.249969413895
0.250114231466,0.250008325189
0.250064947291,0.250130452658
0.250050582088,0.250090777941
0.250042447581,0.250217214101
0.2499585286,0.250110332592
0.249825391882,0.250156462569
0.249966676169,0.250178437524
0.250061025425,0.250103196085
0.249998972694,0.250102288438
0.24999587271,0.250003411675
nan,nan
0.41,0.09
0.361688446161,0.186739160809
0.325248693017,0.237555908139
0.300410744379,0.261817803169
0.283745461946,0.271500679235
0.272595083795,0.273529566354
0.265109882201,0.271768201089
0.260141749213,0.268534428667
0.256791976146,0.265094777194
0.254650577998,0.261935872378
0.253121404813,0.25925816209
0.252207557211,0.257038789534
0.251471451612,0.255274672172
0.251046096727,0.253816500105
0.250740867747,0.252891537979
0.250438876939,0.252075415286
0.250208352981,0.25147188406
0.250157423206,0.251132988462
0.250260514595,0.25082315103
0.250157330384,0.250717709549
0.25016527572,0.250529015287
0.250037336902,0.250471771387
0.250047472605,0.250290417376
0.250032292618,0.25017626416
0.24999671278,0.250099081545
0.249923935575,0.250099114536
0.249930782947,0.249989510238
0.250033369853,0.249889759681
0.250052041669,0.249798947838
0.25007741154,0.249903694846
0.250068961827,0.249948514042
0.250027240592,0.250052725216
0.250101076827,0.249987823645
0.249995369757,0.250038422892
0.250088508128,0.250085446414
0.250165824667,0.250052027397
0.250208031452,0.25021446605
0.250126099502,0.250168640335
0.250008715152,0.250213502532
0.250077127019,0.250195642238
0.250012034778,0.250278202297
nan,nan
0.33,0.33
0.276272045574,0.318496114341
0.264864024749,0.302252805489
0.260313814806,0.289000337288
0.257270415184,0.278908150247
0.255305421502,0.271221513253
0.254024587545,0.265780685763
0.253002892269,0.261569345487
0.252216177247,0.258591041274
0.251556459842,0.256358878546
0.251099772827,0.254666889167
0.250897151924,0.25352202175
0.250794595802,0.252645817227
0.250629113668,0.251895028077
0.25052772703,0.251475018972
0.250471287593,0.251082568486
0.250411489568,0.251068308895
0.250298076519,0.250766238027
0.250291896323,0.25051942089
0.250225754622,0.250588221802
0.250132079958,0.250494328673
0.250160686569,0.250450673684
0.250055843966,0.250362130472
0.250190612532,0.25043462344
0.250185066179,0.250273666537
0.250078693109,0.25028025208
0.250059603108,0.250224000731
0.249958303784,0.250327726776
0.249856412336,0.250262907879
0.249907491001,0.250158969278
0.24987370308,0.250060865817
0.249893573766,0.250056972741
0.249909178458,0.249964426548
0.249913452058,0.249901107727
0.249827713008,0.249727210647
0.249838362444,0.249834998283
0.249900205029,0.249787622537
0.249864185675,0.249803297821
0.249857130939,0.24972890918
0.249936939389,0.249847048784
0.249862977087,0.24976221215
nan,nan
0.19,0.39
0.243815422823,0.337256855605
0.248194865562,0.307418848991
0.248308882239,0.287941781371
0.248179998626,0.274788679521
0.248258302017,0.266002471663
0.248433217944,0.260062458519
0.248543723224,0.256278828089
0.248797670515,0.253832801415
0.249022846884,0.252155234456
0.249121075318,0.251200403782
0.24919882279,0.250556432054
0.249410787231,0.250175604296
0.249555697684,0.249769230895
0.249530068217,0.24969721115
0.249595231442,0.249546125298
0.249721079508,0.249559437399
0.249725906989,0.249550297478
0.249739040476,0.249490937452
0.249641043523,0.249458675392
0.249654842969,0.249702390124
0.249827122937,0.249727513411
0.24980967293,0.249726231712
0.249805079292,0.249676876085
0.249883639664,0.249765269481
0.249951632014,0.249784874743
0.249785595474,0.249888140943
0.250048188252,0.249883730729
0.250061526574,0.249873052667
0.250122305513,0.24992160221
0.250089013373,0.249986016761
0.250147839079,0.250053251752
0.250142633842,0.250014112633
0.250207014083,0.250129974538
0.250153695042,0.250143201255
0.250109882275,0.250302765296
0.250153747487,0.250060531782
0.250162808731,0.250097065279
0.250135511248,0.250100028797
0.250017155541,0.250059664939
0.2500510856,0.250061873923
nan,nan
0.25,0.43
0.196874336966,0.358969649427
0.2017141155,0.305670999153
0.215379046865,0.273775029946
0.226034053324,0.25651246148
0.233439640301,0.247709069815
0.23850042605,0.243894483657
0.241876237802,0.242805960324
0.244334739587,0.242996302211
0.245993398232,0.243751968892
0.247214617398,0.244602678049
0.247967514937,0.245648567964
0.248475909873,0.246463375313
0.248786271439,0.247363826154
0.249064962795,0.247889076356
0.249267836614,0.248196357977
0.249406649802,0.248485693795
0.249672688308,0.248799275122
0.249731905393,0.249177339734
0.249827076501,0.249355226389
0.249971880537,0.249546969041
0.249977245852,0.249570533224
0.24997386503,0.249684779365
0.250004762556,0.249815417703
0.249974789946,0.249916800679
0.249869565674,0.249826006481
0.249854345149,0.249819086741
0.249842633724,0.249692961568
0.249890888967,0.249788264728
0.249939839453,0.249882167855
0.250078803241,0.249877609868
0.249962596975,0.250007720511
0.24995203658,0.249968792185
0.249826601782,0.249896208159
0.249815221416,0.249776497825
0.249864592466,0.249735437127
0.249960566471,0.249750356951
0.249968163339,0.24978230901
0.249914179779,0.24983945253
0.249979727865,0.249807903767
0.249956293073,0.249891302413
nan,nan
0.15,0.33
0.204681031439,0.282598030811
0.221254852759,0.260164452926
0.230409963735,0.249000019997
0.236419954225,0.243997164783
0.240374097197,0.242326986585
0.243057975585,0.242168268591
0.24505000237,0.242836019062
0.246460096457,0.243990603403
0.247315823497,0.244800777339
0.248047086079,0.245611797331
0.248441970169,0.246471393953
0.248862107807,0.247115283251
0.24909758499,0.247693401321
0.249354520982,0.248158831543
0.249398912006,0.248561796902
0.249585524257,0.248936911336
0.249630462292,0.249110881937
0.249822867002,0.249295654577
0.249885797086,0.249452352233
0.249826790991,0.249627131156
0.249868030317,0.249801660646
0.249980768492,0.249791303057
0.250015948089,0.249811365459
0.250035932561,0.249857537547
0.250106965985,0.249986220524
0.250101003854,0.250024351474
0.250153792627,0.250031007802
0.250066248189,0.250106734327
0.250008412028,0.250106606842
0.250063897777,0.250154294734
0.250190554815,0.25011413288
0.250218713862,0.250206898443
0.250159887389,0.250173049256
0.250233978391,0.250166666
0.250064259839,0.250224487012
0.250066109951,0.250299206227
0.250183050024,0.25020309028
0.250254750459,0.25021801664
0.250262617365,0.250218665618
0.250190770749,0.250037915119
nan,nan
0.33,0.33
0.265944539821,0.316166875221
0.254864247723,0.297291668508
0.252758907301,0.282960797426
0.252003349176,0.272873508822
0.251635957074,0.26591251818
0.251173286106,0.261107415103
0.250943652324,0.25769904061
0.250775223371,0.255474645955
0.250567268231,0.253972409279
0.25057234012,0.252838093371
0.250435847473,0.252014728057
0.250309085197,0.251475900458
0.25028368705,0.251232851745
0.250165592121,0.250766741319
0.250172995967,0.250513945797
0.250061774864,0.250441740828
0.250009849678,0.250339255662
0.250040489278,0.250304213941
0.249967770804,0.250219072956
0.249896158272,0.250011195649
0.249801270079,0.250066097604
0.249829660952,0.249885589786
0.249921821948,0.24983872503
0.249938476883,0.249779052178
0.250053320827,0.249858684447
0.250022774239,0.249875569182
0.249902306234,0.249815679553
0.249953550473,0.249796147144
0.249999243091,0.249937558242
0.249987538776,0.249986086106
0.250024163589,0.249978123405
0.249934342994,0.249968355506
0.250074897939,0.249997976776
0.250027647989,0.249944361431
0.250135091081,0.250092198669
0.250145064728,0.250009505969
0.250039948442,0.250248481808
0.250000573494,0.250184976541
0.249930049071,0.249999514865
0.250069138032,0.250058326428
nan,nan
0.29,0.21
0.333149375281,0.250055059673
0.309436711663,0.273317212891
0.290079029115,0.281671304644
0.276793088236,0.281994572058
0.267906157493,0.278763569342
0.262001157939,0.274009778383
0.25812262771,0.269180666347
0.255426180116,0.265100991727
0.253830137901,0.261571220614
0.252642281339,0.258730212616
0.25185203234,0.25669041162
0.251293154041,0.254957155979
0.250899106707,0.253641407821
0.250596560634,0.252605551515
0.250500497876,0.251859275084
0.250374723822,0.251290395624
0.25018011453,0.251033850499
0.250129837266,0.250782193891
0.250230927084,0.250627590733
0.250177632031,0.250478105469
0.2501240667,0.250366530813
0.250091476041,0.250242524965
0.250070479428,0.250226662701
0.25007260476,0.250221420499
0.249954883332,0.250085913446
0.250054248708,0.250101924732
0.24990450133,0.250032457289
0.250022640905,0.249989583783
0.250005152873,0.250051744657
0.249971736975,0.250179833018
0.250037125741,0.250197376897
0.250017658667,0.249999729314
0.249974140898,0.249947800146
0.24989678963,0.249927986208
0.249925887351,0.24985775188
0.249902862505,0.250041530484
0.249996253295,0.250022918342
0.250037073786,0.250087520359
0.250053691985,0.249936545475
0.250124377048,0.249962890557
nan,nan
0.17,0.23
0.172106920461,0.209353636975
0.194260821236,0.200885905448
0.2121811929,0.201953993132
0.224527200545,0.207581770294
0.232784178918,0.214720287143
0.238471437575,0.221765641561
0.242294881648,0.228014160413
0.244737659663,0.233198054107
0.246411522339,0.237176244493
0.247586302255,0.240447787978
0.248322892031,0.24293422051
0.248777925485,0.244853253863
0.249245987836,0.246214858015
0.249423884706,0.247144811313
0.249542954866,0.247887564212
0.249653373742,0.248465638559
0.249721987426,0.248816337753
0.249950310032,0.249223555261
0.249879719424,0.249419326381
0.249893924632,0.249569081655
0.249959104934,0.249611705434
0.249996112805,0.249670203931
0.250067198081,0.24974874831
0.249881509145,0.249872275912
0.249884453945,0.249942000147
0.249855640167,0.249990593487
0.249815936721,0.249989420298
0.249829168675,0.250122687342
0.249833335822,0.24995654212
0.249787728065,0.249945359062
0.249813585775,0.249825962103
0.249718008818,0.249800991439
0.249742574569,0.249777761283
0.249821694008,0.249668959874
0.249863209817,0.249820581724
0.249927395367,0.249734702974
0.249896730564,0.249762502275
0.249980622372,0.24984732885
0.250020480129,0.249761765381
0.24995167025,0.249781016579
nan,nan
0.15,0.27
0.161804084481,0.231411776403
0.188959809562,0.213338252869
0.20955209048,0.209099903213
0.223418325433,0.211782279993
0.232554843843,0.217403199043
0.238504758352,0.223608523096
0.242480113265,0.229353446839
0.24512401641,0.23415002706
0.246791719867,0.238127249898
0.247890338408,0.241053757318
0.248603927578,0.243424348531
0.249124935559,0.245281571168
0.249353705159,0.246656168665
0.249616322395,0.247664785762
0.249790882119,0.248282979262
0.250001101405,0.248778471268
0.249939249962,0.249209189093
0.249859852701,0.249328441586
0.249870173404,0.249350204825
0.249791243848,0.249648494566
0.249919539543,0.249695626782
0.24996450296,0.249929841794
0.250001742943,0.249960129017
0.249948411604,0.250165228326
0.250006111999,0.249981426823
0.250077482987,0.250008530985
0.249914849632,0.249955289378
0.250003723806,0.250041198168
0.250010421277,0.250006006371
0.249923344486,0.250004741777
0.249950453852,0.249858761915
0.249836020041,0.249930118586
0.250036739999,0.249952691474
0.250160702829,0.250081117396
0.250055400454,0.249996832151
0.249995901861,0.250006553842
0.250028690297,0.249959374889
0.249907734092,0.249895852307
0.250009072201,0.249821618139
0.249947618902,0.249785904804
nan,nan
0.17,0.23
0.171835057161,0.20907078171
0.196567247549,0.20126985017
0.215722826968,0.203339323878
0.228188897401,0.209701599445
0.236344922228,0.217239690031
0.24151841547,0.224550267454
0.244960115051,0.23066708034
0.246956209787,0.235855272629
0.248301080967,0.239680927674
0.249191809167,0.242762297202
0.249648514337,0.245175499677
0.249904394652,0.246657964059
0.250076747055,0.24789578764
0.250067860704,0.248706913564
0.250059494014,0.249267704776
0.250106347211,0.249575421816
0.250294969153,0.249704447804
0.250349007848,0.249951893347
0.2503103373,0.250161873662
0.250254428886,0.250287808867
0.25010639177,0.250233309041
0.250057013777,0.250117737708
0.250061302062,0.249944795585
0.250219193139,0.25002210257
0.250111577695,0.250012086502
0.250198559783,0.250113202787
0.250080606993,0.250005707701
0.249955851746,0.250037241445
0.250018971141,0.249977213485
0.249959756603,0.249897938497
0.249939773956,0.250025758303
0.249933157115,0.250005688994
0.250045859616,0.249993018379
0.24999124349,0.250115042579
0.249957178749,0.250120631129
0.249955758368,0.249939061702
0.250072399368,0.24986997202
0.250069315775,0.249788754557
0.249985927328,0.249943913049
0.250000637785,0.24985042226
nan,nan


==> figures/tikz/tikz_data/cc_cd_rmpc_violations.csv <==
x,y


==> figures/tikz/tikz_data/cc_cd_zoom_1.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.07,0.41,0.07,0.41,1,1,nan,nan,nan,nan
1,0.0790460795657,0.378055875422,0.0790458918029,0.378055869306,1,1,nan,nan,nan,nan
2,0.0904302273717,0.35015331242,0.0904296539908,0.350153270838,1,1,nan,nan,nan,nan
3,0.102909001352,0.325994879743,0.102908127421,0.325994771382,1,1,nan,nan,nan,nan
4,0.115477210303,0.305358973277,0.115476299677,0.30535878766,1,1,nan,nan,nan,nan
5,0.127607505952,0.287903716809,0.127606881948,0.287903473292,1,1,nan,nan,nan,nan
6,0.138978820001,0.273163532735,0.138978787925,0.273163279213,1,1,nan,nan,nan,nan
7,0.149536007888,0.260945243175,0.149536818278,0.260945049577,1,1,nan,nan,nan,nan
8,0.15921509971,0.250772901024,0.159216937023,0.250772851302,1,1,nan,nan,nan,nan
9,0.168070499362,0.242486185754,0.168073483873,0.242486370267,1,1,nan,nan,nan,nan
10,0.176103209412,0.235765493436,0.176107402917,0.23576600251,1,1,nan,nan,nan,nan
11,0.183390801383,0.230388312189,0.183396218354,0.230389231037,1,1,nan,nan,nan,nan
12,0.189993759452,0.22627151187,0.190000378614,0.226272917161,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/cc_cd_zoom_2.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.43,0.07,0.43,0.07,1,1,nan,nan,nan,nan
1,0.394641744695,0.102485854772,0.394643484669,0.102485908518,1,1,nan,nan,nan,nan
2,0.367112791801,0.128980574481,0.367119797161,0.128981018281,1,1,nan,nan,nan,nan
3,0.346449795212,0.150668624779,0.346463861395,0.150670029191,1,1,nan,nan,nan,nan
4,0.331159480655,0.16854789934,0.331180220155,0.16855084068,1,1,nan,nan,nan,nan
5,0.319596435061,0.183463843435,0.319622307777,0.183468741239,1,1,nan,nan,nan,nan
6,0.310646119,0.196036853505,0.3106753702,0.196043924609,1,1,nan,nan,nan,nan
7,0.30343885611,0.206569611018,0.303469975414,0.206578894303,1,1,nan,nan,nan,nan
8,0.297451380968,0.215516964119,0.297483219964,0.215528368364,1,1,nan,nan,nan,nan
9,0.292439946158,0.223041719963,0.292471688221,0.223055069825,1,1,nan,nan,nan,nan
10,0.288065896334,0.229442453144,0.288096986009,0.229457525512,1,1,nan,nan,nan,nan
11,0.284217781573,0.23487150553,0.284247854904,0.234888055467,1,1,nan,nan,nan,nan
12,0.280723364489,0.239402632517,0.280752192836,0.239420410697,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/cc_cd_zoom_3.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.37,0.07,0.37,0.07,1,1,nan,nan,nan,nan
1,0.388312004846,0.0996196153809,0.388312799595,0.0996196432253,1,1,nan,nan,nan,nan
2,0.38831482658,0.127167944402,0.388316929122,0.127168108407,1,1,nan,nan,nan,nan
3,0.381704297647,0.151707546645,0.381707578515,0.151707954451,1,1,nan,nan,nan,nan
4,0.372629502108,0.173150001749,0.372633675129,0.173150728757,1,1,nan,nan,nan,nan
5,0.362746924034,0.19159565583,0.362751674696,0.191596741412,1,1,nan,nan,nan,nan
6,0.352927471621,0.207414107061,0.35293248008,0.207415556568,1,1,nan,nan,nan,nan
7,0.343420512257,0.22084531571,0.343425469727,0.220847103949,1,1,nan,nan,nan,nan
8,0.334560925066,0.232053390217,0.334565549401,0.232055466183,1,1,nan,nan,nan,nan
9,0.326433305472,0.241422827501,0.326437354144,0.241425120014,1,1,nan,nan,nan,nan
10,0.318949620477,0.249189813479,0.318952898269,0.249192237296,1,1,nan,nan,nan,nan
11,0.312153909654,0.25547988851,0.312156272135,0.255482350368,1,1,nan,nan,nan,nan
12,0.305966437546,0.260586989347,0.305967790313,0.260589393553,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/cc_cd_zoom_4.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,0.25,0.43,0.25,0.43,1,1,nan,nan,nan,nan
1,0.228662242256,0.411769670339,0.228661932261,0.411769661279,1,1,nan,nan,nan,nan
2,0.212669517283,0.393521609441,0.212668387573,0.393521533359,1,1,nan,nan,nan,nan
3,0.202316026598,0.37575292056,0.202313905372,0.375752697959,1,1,nan,nan,nan,nan
4,0.196874336966,0.358969649427,0.196870890291,0.358969185961,1,1,nan,nan,nan,nan
5,0.195221114393,0.343413515406,0.195215865612,0.34341268499,1,1,nan,nan,nan,nan
6,0.196108070937,0.329317403733,0.196100648666,0.329316050181,1,1,nan,nan,nan,nan
7,0.198545873576,0.316701843195,0.198536132431,0.31669980043,1,1,nan,nan,nan,nan
8,0.2017141155,0.305670999153,0.201702120965,0.305668113703,1,1,nan,nan,nan,nan
9,0.205238883216,0.295933176436,0.205224844004,0.29592932321,1,1,nan,nan,nan,nan
10,0.208818465528,0.287457436878,0.208802667952,0.287452526765,1,1,nan,nan,nan,nan
11,0.212177684739,0.280096571834,0.212160448724,0.28009055341,1,1,nan,nan,nan,nan
12,0.215379046865,0.273775029946,0.21536069438,0.273767887413,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/drone_admissible.csv <==
x,y,inside
-20,-25,0
-19.6,-25,0
-19.2,-25,0
-18.8,-25,0
-18.4,-25,0
-18,-25,0
-17.6,-25,0
-17.2,-25,0
-16.8,-25,0
-16.4,-25,0
-16,-25,0
-15.6,-25,0
-15.2,-25,0
-14.8,-25,0
-14.4,-25,0
-14,-25,0
-13.6,-25,0
-13.2,-25,0
-12.8,-25,0
-12.4,-25,0
-12,-25,0
-11.6,-25,0
-11.2,-25,0
-10.8,-25,0
-10.4,-25,0
-10,-25,0
-9.6,-25,0
-9.2,-25,0
-8.8,-25,0
-8.4,-25,0
-8,-25,0
-7.6,-25,0
-7.2,-25,0
-6.8,-25,0
-6.4,-25,0
-6,-25,0
-5.6,-25,0
-5.2,-25,0
-4.8,-25,0
-4.4,-25,0
-4,-25,0
-3.6,-25,0
-3.2,-25,0
-2.8,-25,0
-2.4,-25,0
-2,-25,0
-1.6,-25,0
-1.2,-25,0
-0.8,-25,0
-0.4,-25,0
0,-25,0
0.4,-25,0
0.8,-25,0
1.2,-25,0
1.6,-25,0
2,-25,0
2.4,-25,0
2.8,-25,0
3.2,-25,0
3.6,-25,0
4,-25,0
4.4,-25,0
4.8,-25,0
5.2,-25,0
5.6,-25,0
6,-25,0
6.4,-25,0
6.8,-25,0
7.2,-25,0
7.6,-25,0
8,-25,0
8.4,-25,0
8.8,-25,0
9.2,-25,0
9.6,-25,0
10,-25,0
10.4,-25,0
10.8,-25,0
11.2,-25,0
11.6,-25,0
12,-25,0
12.4,-25,0
12.8,-25,0
13.2,-25,0
13.6,-25,0
14,-25,0
14.4,-25,0
14.8,-25,0
15.2,-25,0
15.6,-25,0
16,-25,0
16.4,-25,0
16.8,-25,0
17.2,-25,0
17.6,-25,0
18,-25,0
18.4,-25,0
18.8,-25,0
19.2,-25,0
19.6,-25,0
20,-25,0
20.4,-25,0
20.8,-25,0
21.2,-25,0
21.6,-25,0
22,-25,0
22.4,-25,0
22.8,-25,0
23.2,-25,0
23.6,-25,0
24,-25,0
24.4,-25,0
24.8,-25,0
25.2,-25,0
25.6,-25,0
26,-25,0
26.4,-25,0
26.8,-25,0
27.2,-25,0
27.6,-25,0
28,-25,0
28.4,-25,0
28.8,-25,0
29.2,-25,0
29.6,-25,0
30,-25,0
30.4,-25,0
30.8,-25,0
31.2,-25,0
31.6,-25,0
32,-25,0
32.4,-25,0
32.8,-25,0
33.2,-25,0
33.6,-25,0
34,-25,0
34.4,-25,0
34.8,-25,0
35.2,-25,0
35.6,-25,0
36,-25,0
36.4,-25,0
36.8,-25,0
37.2,-25,0
37.6,-25,0
38,-25,0
38.4,-25,0
38.8,-25,0
39.2,-25,0
39.6,-25,0
40,-25,0
-20,-24.6666666667,0
-19.6,-24.6666666667,0
-19.2,-24.6666666667,0
-18.8,-24.6666666667,0
-18.4,-24.6666666667,0
-18,-24.6666666667,0
-17.6,-24.6666666667,0
-17.2,-24.6666666667,0
-16.8,-24.6666666667,0
-16.4,-24.6666666667,0
-16,-24.6666666667,0
-15.6,-24.6666666667,0
-15.2,-24.6666666667,0
-14.8,-24.6666666667,0
-14.4,-24.6666666667,0
-14,-24.6666666667,0
-13.6,-24.6666666667,0
-13.2,-24.6666666667,0
-12.8,-24.6666666667,0
-12.4,-24.6666666667,0
-12,-24.6666666667,0
-11.6,-24.6666666667,0
-11.2,-24.6666666667,0
-10.8,-24.6666666667,0
-10.4,-24.6666666667,0
-10,-24.6666666667,0
-9.6,-24.6666666667,0
-9.2,-24.6666666667,0
-8.8,-24.6666666667,0
-8.4,-24.6666666667,0
-8,-24.6666666667,0
-7.6,-24.6666666667,0
-7.2,-24.6666666667,0
-6.8,-24.6666666667,0
-6.4,-24.6666666667,0
-6,-24.6666666667,0
-5.6,-24.6666666667,0
-5.2,-24.6666666667,0
-4.8,-24.6666666667,0
-4.4,-24.6666666667,0
-4,-24.6666666667,0
-3.6,-24.6666666667,0
-3.2,-24.6666666667,0
-2.8,-24.6666666667,0
-2.4,-24.6666666667,0
-2,-24.6666666667,0
-1.6,-24.6666666667,0
-1.2,-24.6666666667,0
-0.8,-24.6666666667,0
-0.4,-24.6666666667,0
0,-24.6666666667,0
0.4,-24.6666666667,0
0.8,-24.6666666667,0
1.2,-24.6666666667,0
1.6,-24.6666666667,0
2,-24.6666666667,0
2.4,-24.6666666667,0
2.8,-24.6666666667,0
3.2,-24.6666666667,0
3.6,-24.6666666667,0
4,-24.6666666667,0
4.4,-24.6666666667,0
4.8,-24.6666666667,0
5.2,-24.6666666667,0
5.6,-24.6666666667,0
6,-24.6666666667,0
6.4,-24.6666666667,0
6.8,-24.6666666667,0
7.2,-24.6666666667,0
7.6,-24.6666666667,0
8,-24.6666666667,0
8.4,-24.6666666667,0
8.8,-24.6666666667,0
9.2,-24.6666666667,0
9.6,-24.6666666667,0
10,-24.6666666667,0
10.4,-24.6666666667,0
10.8,-24.6666666667,0
11.2,-24.6666666667,0
11.6,-24.6666666667,0
12,-24.6666666667,0
12.4,-24.6666666667,0
12.8,-24.6666666667,0
13.2,-24.6666666667,0
13.6,-24.6666666667,0
14,-24.6666666667,0
14.4,-24.6666666667,0
14.8,-24.6666666667,0
15.2,-24.6666666667,0
15.6,-24.6666666667,0
16,-24.6666666667,0
16.4,-24.6666666667,0
16.8,-24.6666666667,0
17.2,-24.6666666667,0
17.6,-24.6666666667,0
18,-24.6666666667,0
18.4,-24.6666666667,0
18.8,-24.6666666667,0
19.2,-24.6666666667,0
19.6,-24.6666666667,0
20,-24.6666666667,0
20.4,-24.6666666667,0
20.8,-24.6666666667,0
21.2,-24.6666666667,0
21.6,-24.6666666667,0
22,-24.6666666667,0
22.4,-24.6666666667,0
22.8,-24.6666666667,0
23.2,-24.6666666667,0
23.6,-24.6666666667,0
24,-24.6666666667,0
24.4,-24.6666666667,0
24.8,-24.6666666667,0
25.2,-24.6666666667,0
25.6,-24.6666666667,0
26,-24.6666666667,0
26.4,-24.6666666667,0
26.8,-24.6666666667,0
27.2,-24.6666666667,0
27.6,-24.6666666667,0
28,-24.6666666667,0
28.4,-24.6666666667,0
28.8,-24.6666666667,0
29.2,-24.6666666667,0
29.6,-24.6666666667,0
30,-24.6666666667,0
30.4,-24.6666666667,0
30.8,-24.6666666667,0
31.2,-24.6666666667,0
31.6,-24.6666666667,0
32,-24.6666666667,0
32.4,-24.6666666667,0
32.8,-24.6666666667,0
33.2,-24.6666666667,0
33.6,-24.6666666667,0
34,-24.6666666667,0
34.4,-24.6666666667,0
34.8,-24.6666666667,0
35.2,-24.6666666667,0
35.6,-24.6666666667,0
36,-24.6666666667,0
36.4,-24.6666666667,0
36.8,-24.6666666667,0
37.2,-24.6666666667,0
37.6,-24.6666666667,0
38,-24.6666666667,0
38.4,-24.6666666667,0
38.8,-24.6666666667,0
39.2,-24.6666666667,0
39.6,-24.6666666667,0
40,-24.6666666667,0
-20,-24.3333333333,0
-19.6,-24.3333333333,0
-19.2,-24.3333333333,0
-18.8,-24.3333333333,0
-18.4,-24.3333333333,0
-18,-24.3333333333,0
-17.6,-24.3333333333,0
-17.2,-24.3333333333,0
-16.8,-24.3333333333,0
-16.4,-24.3333333333,0
-16,-24.3333333333,0
-15.6,-24.3333333333,0
-15.2,-24.3333333333,0
-14.8,-24.3333333333,0
-14.4,-24.3333333333,0
-14,-24.3333333333,0
-13.6,-24.3333333333,0
-13.2,-24.3333333333,0
-12.8,-24.3333333333,0
-12.4,-24.3333333333,0
-12,-24.3333333333,0
-11.6,-24.3333333333,0
-11.2,-24.3333333333,0
-10.8,-24.3333333333,0
-10.4,-24.3333333333,0
-10,-24.3333333333,0
-9.6,-24.3333333333,0
-9.2,-24.3333333333,0
-8.8,-24.3333333333,0
-8.4,-24.3333333333,0
-8,-24.3333333333,0
-7.6,-24.3333333333,0
-7.2,-24.3333333333,0
-6.8,-24.3333333333,0
-6.4,-24.3333333333,0
-6,-24.3333333333,0
-5.6,-24.3333333333,0
-5.2,-24.3333333333,0
-4.8,-24.3333333333,0
-4.4,-24.3333333333,0
-4,-24.3333333333,0
-3.6,-24.3333333333,0
-3.2,-24.3333333333,0
-2.8,-24.3333333333,0
-2.4,-24.3333333333,0
-2,-24.3333333333,0
-1.6,-24.3333333333,0
-1.2,-24.3333333333,0
-0.8,-24.3333333333,0
-0.4,-24.3333333333,0
0,-24.3333333333,0
0.4,-24.3333333333,0
0.8,-24.3333333333,0
1.2,-24.3333333333,0
1.6,-24.3333333333,0
2,-24.3333333333,0
2.4,-24.3333333333,0
2.8,-24.3333333333,0
3.2,-24.3333333333,0
3.6,-24.3333333333,0
4,-24.3333333333,0
4.4,-24.3333333333,0
4.8,-24.3333333333,0
5.2,-24.3333333333,0
5.6,-24.3333333333,0
6,-24.3333333333,0
6.4,-24.3333333333,0
6.8,-24.3333333333,0
7.2,-24.3333333333,0
7.6,-24.3333333333,0
8,-24.3333333333,0
8.4,-24.3333333333,0
8.8,-24.3333333333,0
9.2,-24.3333333333,0
9.6,-24.3333333333,0
10,-24.3333333333,0
10.4,-24.3333333333,0
10.8,-24.3333333333,0
11.2,-24.3333333333,0
11.6,-24.3333333333,0
12,-24.3333333333,0
12.4,-24.3333333333,0
12.8,-24.3333333333,0
13.2,-24.3333333333,0
13.6,-24.3333333333,0
14,-24.3333333333,0
14.4,-24.3333333333,0
14.8,-24.3333333333,0
15.2,-24.3333333333,0
15.6,-24.3333333333,0
16,-24.3333333333,0
16.4,-24.3333333333,0
16.8,-24.3333333333,0
17.2,-24.3333333333,0
17.6,-24.3333333333,0
18,-24.3333333333,0
18.4,-24.3333333333,0
18.8,-24.3333333333,0
19.2,-24.3333333333,0
19.6,-24.3333333333,0
20,-24.3333333333,0
20.4,-24.3333333333,0
20.8,-24.3333333333,0
21.2,-24.3333333333,0
21.6,-24.3333333333,0
22,-24.3333333333,0
22.4,-24.3333333333,0
22.8,-24.3333333333,0
23.2,-24.3333333333,0
23.6,-24.3333333333,0
24,-24.3333333333,0
24.4,-24.3333333333,0
24.8,-24.3333333333,0
25.2,-24.3333333333,0
25.6,-24.3333333333,0
26,-24.3333333333,0
26.4,-24.3333333333,0
26.8,-24.3333333333,0
27.2,-24.3333333333,0
27.6,-24.3333333333,0
28,-24.3333333333,0
28.4,-24.3333333333,0
28.8,-24.3333333333,0
29.2,-24.3333333333,0
29.6,-24.3333333333,0
30,-24.3333333333,0
30.4,-24.3333333333,0
30.8,-24.3333333333,0
31.2,-24.3333333333,0
31.6,-24.3333333333,0
32,-24.3333333333,0
32.4,-24.3333333333,0
32.8,-24.3333333333,0
33.2,-24.3333333333,0
33.6,-24.3333333333,0
34,-24.3333333333,0
34.4,-24.3333333333,0
34.8,-24.3333333333,0
35.2,-24.3333333333,0
35.6,-24.3333333333,0
36,-24.3333333333,0
36.4,-24.3333333333,0
36.8,-24.3333333333,0
37.2,-24.3333333333,0
37.6,-24.3333333333,0
38,-24.3333333333,0
38.4,-24.3333333333,0
38.8,-24.3333333333,0
39.2,-24.3333333333,0
39.6,-24.3333333333,0
40,-24.3333333333,0
-20,-24,0
-19.6,-24,0
-19.2,-24,0
-18.8,-24,0
-18.4,-24,0
-18,-24,0
-17.6,-24,0
-17.2,-24,0
-16.8,-24,0
-16.4,-24,0
-16,-24,0
-15.6,-24,0
-15.2,-24,0
-14.8,-24,0
-14.4,-24,0
-14,-24,0
-13.6,-24,0
-13.2,-24,0
-12.8,-24,0
-12.4,-24,0
-12,-24,0
-11.6,-24,0
-11.2,-24,0
-10.8,-24,0
-10.4,-24,0
-10,-24,0
-9.6,-24,0
-9.2,-24,0
-8.8,-24,0
-8.4,-24,0
-8,-24,0
-7.6,-24,0
-7.2,-24,0
-6.8,-24,0
-6.4,-24,0
-6,-24,0
-5.6,-24,0
-5.2,-24,0
-4.8,-24,0
-4.4,-24,0
-4,-24,0
-3.6,-24,0
-3.2,-24,0
-2.8,-24,0
-2.4,-24,0
-2,-24,0
-1.6,-24,0
-1.2,-24,0
-0.8,-24,0
-0.4,-24,0
0,-24,0
0.4,-24,0
0.8,-24,0
1.2,-24,0
1.6,-24,0
2,-24,0
2.4,-24,0
2.8,-24,0
3.2,-24,0
3.6,-24,0
4,-24,0
4.4,-24,0
4.8,-24,0
5.2,-24,0
5.6,-24,0
6,-24,0
6.4,-24,0
6.8,-24,0
7.2,-24,0
7.6,-24,0
8,-24,0
8.4,-24,0
8.8,-24,0
9.2,-24,0
9.6,-24,0
10,-24,0
10.4,-24,0
10.8,-24,0
11.2,-24,0
11.6,-24,0
12,-24,0
12.4,-24,0
12.8,-24,0
13.2,-24,0
13.6,-24,0
14,-24,0
14.4,-24,0
14.8,-24,0
15.2,-24,0
15.6,-24,0
16,-24,0
16.4,-24,0
16.8,-24,0
17.2,-24,0
17.6,-24,0
18,-24,0
18.4,-24,0
18.8,-24,0
19.2,-24,0
19.6,-24,0
20,-24,0
20.4,-24,0
20.8,-24,0
21.2,-24,0
21.6,-24,0
22,-24,0
22.4,-24,0
22.8,-24,0
23.2,-24,0
23.6,-24,0
24,-24,0
24.4,-24,0
24.8,-24,0
25.2,-24,0
25.6,-24,0
26,-24,0
26.4,-24,0
26.8,-24,0
27.2,-24,0
27.6,-24,0
28,-24,0
28.4,-24,0
28.8,-24,0
29.2,-24,0
29.6,-24,0
30,-24,0
30.4,-24,0
30.8,-24,0
31.2,-24,0
31.6,-24,0
32,-24,0
32.4,-24,0
32.8,-24,0
33.2,-24,0
33.6,-24,0
34,-24,0
34.4,-24,0
34.8,-24,0
35.2,-24,0
35.6,-24,0
36,-24,0
36.4,-24,0
36.8,-24,0
37.2,-24,0
37.6,-24,0
38,-24,0
38.4,-24,0
38.8,-24,0
39.2,-24,0
39.6,-24,0
40,-24,0
-20,-23.6666666667,0
-19.6,-23.6666666667,0
-19.2,-23.6666666667,0
-18.8,-23.6666666667,0
-18.4,-23.6666666667,0
-18,-23.6666666667,0
-17.6,-23.6666666667,0
-17.2,-23.6666666667,0
-16.8,-23.6666666667,0
-16.4,-23.6666666667,0
-16,-23.6666666667,0
-15.6,-23.6666666667,0
-15.2,-23.6666666667,0
-14.8,-23.6666666667,0
-14.4,-23.6666666667,0
-14,-23.6666666667,0
-13.6,-23.6666666667,0
-13.2,-23.6666666667,0
-12.8,-23.6666666667,0
-12.4,-23.6666666667,0
-12,-23.6666666667,0
-11.6,-23.6666666667,0
-11.2,-23.6666666667,0
-10.8,-23.6666666667,0
-10.4,-23.6666666667,0
-10,-23.6666666667,0
-9.6,-23.6666666667,0
-9.2,-23.6666666667,0
-8.8,-23.6666666667,0
-8.4,-23.6666666667,0
-8,-23.6666666667,0
-7.6,-23.6666666667,0
-7.2,-23.6666666667,0
-6.8,-23.6666666667,0
-6.4,-23.6666666667,0
-6,-23.6666666667,0
-5.6,-23.6666666667,0
-5.2,-23.6666666667,0
-4.8,-23.6666666667,0
-4.4,-23.6666666667,0
-4,-23.6666666667,0
-3.6,-23.6666666667,0
-3.2,-23.6666666667,0
-2.8,-23.6666666667,0
-2.4,-23.6666666667,0
-2,-23.6666666667,0
-1.6,-23.6666666667,0
-1.2,-23.6666666667,0
-0.8,-23.6666666667,0
-0.4,-23.6666666667,0
0,-23.6666666667,0
0.4,-23.6666666667,0
0.8,-23.6666666667,0
1.2,-23.6666666667,0
1.6,-23.6666666667,0
2,-23.6666666667,0
2.4,-23.6666666667,0
2.8,-23.6666666667,0
3.2,-23.6666666667,0
3.6,-23.6666666667,0
4,-23.6666666667,0
4.4,-23.6666666667,0
4.8,-23.6666666667,0
5.2,-23.6666666667,0
5.6,-23.6666666667,0
6,-23.6666666667,0
6.4,-23.6666666667,0
6.8,-23.6666666667,0
7.2,-23.6666666667,0
7.6,-23.6666666667,0
8,-23.6666666667,0
8.4,-23.6666666667,0
8.8,-23.6666666667,0
9.2,-23.6666666667,0
9.6,-23.6666666667,0
10,-23.6666666667,0
10.4,-23.6666666667,0
10.8,-23.6666666667,0
11.2,-23.6666666667,0
11.6,-23.6666666667,0
12,-23.6666666667,0
12.4,-23.6666666667,0
12.8,-23.6666666667,0
13.2,-23.6666666667,0
13.6,-23.6666666667,0
14,-23.6666666667,0
14.4,-23.6666666667,0
14.8,-23.6666666667,0
15.2,-23.6666666667,0
15.6,-23.6666666667,0
16,-23.6666666667,0
16.4,-23.6666666667,0
16.8,-23.6666666667,0
17.2,-23.6666666667,0
17.6,-23.6666666667,0
18,-23.6666666667,0
18.4,-23.6666666667,0
18.8,-23.6666666667,0
19.2,-23.6666666667,0
19.6,-23.6666666667,0
20,-23.6666666667,0
20.4,-23.6666666667,0
20.8,-23.6666666667,0
21.2,-23.6666666667,0
21.6,-23.6666666667,0
22,-23.6666666667,0
22.4,-23.6666666667,0
22.8,-23.6666666667,0
23.2,-23.6666666667,0
23.6,-23.6666666667,0
24,-23.6666666667,0
24.4,-23.6666666667,0
24.8,-23.6666666667,0
25.2,-23.6666666667,0
25.6,-23.6666666667,0
26,-23.6666666667,0
26.4,-23.6666666667,0
26.8,-23.6666666667,0
27.2,-23.6666666667,0
27.6,-23.6666666667,0
28,-23.6666666667,0
28.4,-23.6666666667,0
28.8,-23.6666666667,0
29.2,-23.6666666667,0
29.6,-23.6666666667,0
30,-23.6666666667,0
30.4,-23.6666666667,0
30.8,-23.6666666667,0
31.2,-23.6666666667,0
31.6,-23.6666666667,0
32,-23.6666666667,0
32.4,-23.6666666667,0
32.8,-23.6666666667,0
33.2,-23.6666666667,0
33.6,-23.6666666667,0
34,-23.6666666667,0
34.4,-23.6666666667,0
34.8,-23.6666666667,0
35.2,-23.6666666667,0
35.6,-23.6666666667,0
36,-23.6666666667,0
36.4,-23.6666666667,0
36.8,-23.6666666667,0
37.2,-23.6666666667,0
37.6,-23.6666666667,0
38,-23.6666666667,0
38.4,-23.6666666667,0
38.8,-23.6666666667,0
39.2,-23.6666666667,0
39.6,-23.6666666667,0
40,-23.6666666667,0
-20,-23.3333333333,0
-19.6,-23.3333333333,0
-19.2,-23.3333333333,0
-18.8,-23.3333333333,0
-18.4,-23.3333333333,0
-18,-23.3333333333,0
-17.6,-23.3333333333,0
-17.2,-23.3333333333,0
-16.8,-23.3333333333,0
-16.4,-23.3333333333,0
-16,-23.3333333333,0
-15.6,-23.3333333333,0
-15.2,-23.3333333333,0
-14.8,-23.3333333333,0
-14.4,-23.3333333333,0
-14,-23.3333333333,0
-13.6,-23.3333333333,0
-13.2,-23.3333333333,0
-12.8,-23.3333333333,0
-12.4,-23.3333333333,0
-12,-23.3333333333,0
-11.6,-23.3333333333,0
-11.2,-23.3333333333,0
-10.8,-23.3333333333,0
-10.4,-23.3333333333,0
-10,-23.3333333333,0
-9.6,-23.3333333333,0
-9.2,-23.3333333333,0
-8.8,-23.3333333333,0
-8.4,-23.3333333333,0
-8,-23.3333333333,0
-7.6,-23.3333333333,0
-7.2,-23.3333333333,0
-6.8,-23.3333333333,0
-6.4,-23.3333333333,0
-6,-23.3333333333,0
-5.6,-23.3333333333,0
-5.2,-23.3333333333,0
-4.8,-23.3333333333,0
-4.4,-23.3333333333,0
-4,-23.3333333333,0
-3.6,-23.3333333333,0
-3.2,-23.3333333333,0
-2.8,-23.3333333333,0
-2.4,-23.3333333333,0
-2,-23.3333333333,0
-1.6,-23.3333333333,0
-1.2,-23.3333333333,0
-0.8,-23.3333333333,0
-0.4,-23.3333333333,0
0,-23.3333333333,0
0.4,-23.3333333333,0
0.8,-23.3333333333,0
1.2,-23.3333333333,0
1.6,-23.3333333333,0
2,-23.3333333333,0
2.4,-23.3333333333,0
2.8,-23.3333333333,0
3.2,-23.3333333333,0
3.6,-23.3333333333,0
4,-23.3333333333,0
4.4,-23.3333333333,0
4.8,-23.3333333333,0
5.2,-23.3333333333,0
5.6,-23.3333333333,0
6,-23.3333333333,0
6.4,-23.3333333333,0
6.8,-23.3333333333,0
7.2,-23.3333333333,0
7.6,-23.3333333333,0
8,-23.3333333333,0
8.4,-23.3333333333,0
8.8,-23.3333333333,0
9.2,-23.3333333333,0
9.6,-23.3333333333,0
10,-23.3333333333,0
10.4,-23.3333333333,0
10.8,-23.3333333333,0
11.2,-23.3333333333,0
11.6,-23.3333333333,0
12,-23.3333333333,0
12.4,-23.3333333333,0
12.8,-23.3333333333,0
13.2,-23.3333333333,0
13.6,-23.3333333333,0
14,-23.3333333333,0
14.4,-23.3333333333,0
14.8,-23.3333333333,0
15.2,-23.3333333333,0
15.6,-23.3333333333,0
16,-23.3333333333,0
16.4,-23.3333333333,0
16.8,-23.3333333333,0
17.2,-23.3333333333,0
17.6,-23.3333333333,0
18,-23.3333333333,0
18.4,-23.3333333333,0
18.8,-23.3333333333,0
19.2,-23.3333333333,0
19.6,-23.3333333333,0
20,-23.3333333333,0
20.4,-23.3333333333,0
20.8,-23.3333333333,0
21.2,-23.3333333333,0
21.6,-23.3333333333,0
22,-23.3333333333,0
22.4,-23.3333333333,0
22.8,-23.3333333333,0
23.2,-23.3333333333,0
23.6,-23.3333333333,0
24,-23.3333333333,0
24.4,-23.3333333333,0
24.8,-23.3333333333,0
25.2,-23.3333333333,0
25.6,-23.3333333333,0
26,-23.3333333333,0
26.4,-23.3333333333,0
26.8,-23.3333333333,0
27.2,-23.3333333333,0
27.6,-23.3333333333,0
28,-23.3333333333,0
28.4,-23.3333333333,0
28.8,-23.3333333333,0
29.2,-23.3333333333,0
29.6,-23.3333333333,0
30,-23.3333333333,0
30.4,-23.3333333333,0
30.8,-23.3333333333,0
31.2,-23.3333333333,0
31.6,-23.3333333333,0
32,-23.3333333333,0
32.4,-23.3333333333,0
32.8,-23.3333333333,0
33.2,-23.3333333333,0
33.6,-23.3333333333,0
34,-23.3333333333,0
34.4,-23.3333333333,0
34.8,-23.3333333333,0
35.2,-23.3333333333,0
35.6,-23.3333333333,0
36,-23.3333333333,0
36.4,-23.3333333333,0
36.8,-23.3333333333,0
37.2,-23.3333333333,0
37.6,-23.3333333333,0
38,-23.3333333333,0
38.4,-23.3333333333,0
38.8,-23.3333333333,0
39.2,-23.3333333333,0
39.6,-23.3333333333,0
40,-23.3333333333,0
-20,-23,0
-19.6,-23,0
-19.2,-23,0
-18.8,-23,0
-18.4,-23,0
-18,-23,0
-17.6,-23,0
-17.2,-23,0
-16.8,-23,0
-16.4,-23,0
-16,-23,0
-15.6,-23,0
-15.2,-23,0
-14.8,-23,0
-14.4,-23,0
-14,-23,0
-13.6,-23,0
-13.2,-23,0
-12.8,-23,0
-12.4,-23,0
-12,-23,0
-11.6,-23,0
-11.2,-23,0
-10.8,-23,0
-10.4,-23,0
-10,-23,0
-9.6,-23,0
-9.2,-23,0
-8.8,-23,0
-8.4,-23,0
-8,-23,0
-7.6,-23,0
-7.2,-23,0
-6.8,-23,0
-6.4,-23,0
-6,-23,0
-5.6,-23,0
-5.2,-23,0
-4.8,-23,0
-4.4,-23,0
-4,-23,0
-3.6,-23,0
-3.2,-23,0
-2.8,-23,0
-2.4,-23,0
-2,-23,0
-1.6,-23,0
-1.2,-23,0
-0.8,-23,0
-0.4,-23,0
0,-23,0
0.4,-23,0
0.8,-23,0
1.2,-23,0
1.6,-23,0
2,-23,0
2.4,-23,0
2.8,-23,0
3.2,-23,0
3.6,-23,0
4,-23,0
4.4,-23,0
4.8,-23,0
5.2,-23,0
5.6,-23,0
6,-23,0
6.4,-23,0
6.8,-23,0
7.2,-23,0
7.6,-23,0
8,-23,0
8.4,-23,0
8.8,-23,0
9.2,-23,0
9.6,-23,0
10,-23,0
10.4,-23,0
10.8,-23,0
11.2,-23,0
11.6,-23,0
12,-23,0
12.4,-23,0
12.8,-23,0
13.2,-23,0
13.6,-23,0
14,-23,0
14.4,-23,0
14.8,-23,0
15.2,-23,0
15.6,-23,0
16,-23,0
16.4,-23,0
16.8,-23,0
17.2,-23,0
17.6,-23,0
18,-23,0
18.4,-23,0
18.8,-23,0
19.2,-23,0
19.6,-23,0
20,-23,0
20.4,-23,0
20.8,-23,0
21.2,-23,0
21.6,-23,0
22,-23,0
22.4,-23,0
22.8,-23,0
23.2,-23,0
23.6,-23,0
24,-23,0
24.4,-23,0
24.8,-23,0
25.2,-23,0
25.6,-23,0
26,-23,0
26.4,-23,0
26.8,-23,0
27.2,-23,0
27.6,-23,0
28,-23,0
28.4,-23,0
28.8,-23,0
29.2,-23,0
29.6,-23,0
30,-23,0
30.4,-23,0
30.8,-23,0
31.2,-23,0
31.6,-23,0
32,-23,0
32.4,-23,0
32.8,-23,0
33.2,-23,0
33.6,-23,0
34,-23,0
34.4,-23,0
34.8,-23,0
35.2,-23,0
35.6,-23,0
36,-23,0
36.4,-23,0
36.8,-23,0
37.2,-23,0
37.6,-23,0
38,-23,0
38.4,-23,0
38.8,-23,0
39.2,-23,0
39.6,-23,0
40,-23,0
-20,-22.6666666667,0
-19.6,-22.6666666667,0
-19.2,-22.6666666667,0
-18.8,-22.6666666667,0
-18.4,-22.6666666667,0
-18,-22.6666666667,0
-17.6,-22.6666666667,0
-17.2,-22.6666666667,0
-16.8,-22.6666666667,0
-16.4,-22.6666666667,0
-16,-22.6666666667,0
-15.6,-22.6666666667,0
-15.2,-22.6666666667,0
-14.8,-22.6666666667,0
-14.4,-22.6666666667,0
-14,-22.6666666667,0
-13.6,-22.6666666667,0
-13.2,-22.6666666667,0
-12.8,-22.6666666667,0
-12.4,-22.6666666667,0
-12,-22.6666666667,0
-11.6,-22.6666666667,0
-11.2,-22.6666666667,0
-10.8,-22.6666666667,0
-10.4,-22.6666666667,0
-10,-22.6666666667,0
-9.6,-22.6666666667,0
-9.2,-22.6666666667,0
-8.8,-22.6666666667,0
-8.4,-22.6666666667,0
-8,-22.6666666667,0
-7.6,-22.6666666667,0
-7.2,-22.6666666667,0
-6.8,-22.6666666667,0
-6.4,-22.6666666667,0
-6,-22.6666666667,0
-5.6,-22.6666666667,0
-5.2,-22.6666666667,0
-4.8,-22.6666666667,0
-4.4,-22.6666666667,0
-4,-22.6666666667,0
-3.6,-22.6666666667,0
-3.2,-22.6666666667,0
-2.8,-22.6666666667,0
-2.4,-22.6666666667,0
-2,-22.6666666667,0
-1.6,-22.6666666667,0
-1.2,-22.6666666667,0
-0.8,-22.6666666667,0
-0.4,-22.6666666667,0
0,-22.6666666667,0
0.4,-22.6666666667,0
0.8,-22.6666666667,0
1.2,-22.6666666667,0
1.6,-22.6666666667,0
2,-22.6666666667,0
2.4,-22.6666666667,0
2.8,-22.6666666667,0
3.2,-22.6666666667,0
3.6,-22.6666666667,0
4,-22.6666666667,0
4.4,-22.6666666667,0
4.8,-22.6666666667,0
5.2,-22.6666666667,0
5.6,-22.6666666667,0
6,-22.6666666667,0
6.4,-22.6666666667,0
6.8,-22.6666666667,0
7.2,-22.6666666667,0
7.6,-22.6666666667,0
8,-22.6666666667,0
8.4,-22.6666666667,0
8.8,-22.6666666667,0
9.2,-22.6666666667,0
9.6,-22.6666666667,0
10,-22.6666666667,0
10.4,-22.6666666667,0
10.8,-22.6666666667,0
11.2,-22.6666666667,0
11.6,-22.6666666667,0
12,-22.6666666667,0
12.4,-22.6666666667,0
12.8,-22.6666666667,0
13.2,-22.6666666667,0
13.6,-22.6666666667,0
14,-22.6666666667,0
14.4,-22.6666666667,0
14.8,-22.6666666667,0
15.2,-22.6666666667,0
15.6,-22.6666666667,0
16,-22.6666666667,0
16.4,-22.6666666667,0
16.8,-22.6666666667,0
17.2,-22.6666666667,0
17.6,-22.6666666667,0
18,-22.6666666667,0
18.4,-22.6666666667,0
18.8,-22.6666666667,0
19.2,-22.6666666667,0
19.6,-22.6666666667,0
20,-22.6666666667,0
20.4,-22.6666666667,0
20.8,-22.6666666667,0
21.2,-22.6666666667,0
21.6,-22.6666666667,0
22,-22.6666666667,0
22.4,-22.6666666667,0
22.8,-22.6666666667,0
23.2,-22.6666666667,0
23.6,-22.6666666667,0
24,-22.6666666667,0
24.4,-22.6666666667,0
24.8,-22.6666666667,0
25.2,-22.6666666667,0
25.6,-22.6666666667,0
26,-22.6666666667,0
26.4,-22.6666666667,0
26.8,-22.6666666667,0
27.2,-22.6666666667,0
27.6,-22.6666666667,0
28,-22.6666666667,0
28.4,-22.6666666667,0
28.8,-22.6666666667,0
29.2,-22.6666666667,0
29.6,-22.6666666667,0
30,-22.6666666667,0
30.4,-22.6666666667,0
30.8,-22.6666666667,0
31.2,-22.6666666667,0
31.6,-22.6666666667,0
32,-22.6666666667,0
32.4,-22.6666666667,0
32.8,-22.6666666667,0
33.2,-22.6666666667,0
33.6,-22.6666666667,0
34,-22.6666666667,0
34.4,-22.6666666667,0
34.8,-22.6666666667,0
35.2,-22.6666666667,0
35.6,-22.6666666667,0
36,-22.6666666667,0
36.4,-22.6666666667,0
36.8,-22.6666666667,0
37.2,-22.6666666667,0
37.6,-22.6666666667,0
38,-22.6666666667,0
38.4,-22.6666666667,0
38.8,-22.6666666667,0
39.2,-22.6666666667,0
39.6,-22.6666666667,1
40,-22.6666666667,1
-20,-22.3333333333,0
-19.6,-22.3333333333,0
-19.2,-22.3333333333,0
-18.8,-22.3333333333,0
-18.4,-22.3333333333,0
-18,-22.3333333333,0
-17.6,-22.3333333333,0
-17.2,-22.3333333333,0
-16.8,-22.3333333333,0
-16.4,-22.3333333333,0
-16,-22.3333333333,0
-15.6,-22.3333333333,0
-15.2,-22.3333333333,0
-14.8,-22.3333333333,0
-14.4,-22.3333333333,0
-14,-22.3333333333,0
-13.6,-22.3333333333,0
-13.2,-22.3333333333,0
-12.8,-22.3333333333,0
-12.4,-22.3333333333,0
-12,-22.3333333333,0
-11.6,-22.3333333333,0
-11.2,-22.3333333333,0
-10.8,-22.3333333333,0
-10.4,-22.3333333333,0
-10,-22.3333333333,0
-9.6,-22.3333333333,0
-9.2,-22.3333333333,0
-8.8,-22.3333333333,0
-8.4,-22.3333333333,0
-8,-22.3333333333,0
-7.6,-22.3333333333,0
-7.2,-22.3333333333,0
-6.8,-22.3333333333,0
-6.4,-22.3333333333,0
-6,-22.3333333333,0
-5.6,-22.3333333333,0
-5.2,-22.3333333333,0
-4.8,-22.3333333333,0
-4.4,-22.3333333333,0
-4,-22.3333333333,0
-3.6,-22.3333333333,0
-3.2,-22.3333333333,0
-2.8,-22.3333333333,0
-2.4,-22.3333333333,0
-2,-22.3333333333,0
-1.6,-22.3333333333,0
-1.2,-22.3333333333,0
-0.8,-22.3333333333,0
-0.4,-22.3333333333,0
0,-22.3333333333,0
0.4,-22.3333333333,0
0.8,-22.3333333333,0
1.2,-22.3333333333,0
1.6,-22.3333333333,0
2,-22.3333333333,0
2.4,-22.3333333333,0
2.8,-22.3333333333,0
3.2,-22.3333333333,0
3.6,-22.3333333333,0
4,-22.3333333333,0
4.4,-22.3333333333,0
4.8,-22.3333333333,0
5.2,-22.3333333333,0
5.6,-22.3333333333,0
6,-22.3333333333,0
6.4,-22.3333333333,0
6.8,-22.3333333333,0
7.2,-22.3333333333,0
7.6,-22.3333333333,0
8,-22.3333333333,0
8.4,-22.3333333333,0
8.8,-22.3333333333,0
9.2,-22.3333333333,0
9.6,-22.3333333333,0
10,-22.3333333333,0
10.4,-22.3333333333,0
10.8,-22.3333333333,0
11.2,-22.3333333333,0
11.6,-22.3333333333,0
12,-22.3333333333,0
12.4,-22.3333333333,0
12.8,-22.3333333333,0
13.2,-22.3333333333,0
13.6,-22.3333333333,0
14,-22.3333333333,0
14.4,-22.3333333333,0
14.8,-22.3333333333,0
15.2,-22.3333333333,0
15.6,-22.3333333333,0
16,-22.3333333333,0
16.4,-22.3333333333,0
16.8,-22.3333333333,0
17.2,-22.3333333333,0
17.6,-22.3333333333,0
18,-22.3333333333,0
18.4,-22.3333333333,0
18.8,-22.3333333333,0
19.2,-22.3333333333,0
19.6,-22.3333333333,0
20,-22.3333333333,0
20.4,-22.3333333333,0
20.8,-22.3333333333,0
21.2,-22.3333333333,0
21.6,-22.3333333333,0
22,-22.3333333333,0
22.4,-22.3333333333,0
22.8,-22.3333333333,0
23.2,-22.3333333333,0
23.6,-22.3333333333,0
24,-22.3333333333,0
24.4,-22.3333333333,0
24.8,-22.3333333333,0
25.2,-22.3333333333,0
25.6,-22.3333333333,0
26,-22.3333333333,0
26.4,-22.3333333333,0
26.8,-22.3333333333,0
27.2,-22.3333333333,0
27.6,-22.3333333333,0
28,-22.3333333333,0
28.4,-22.3333333333,0
28.8,-22.3333333333,0
29.2,-22.3333333333,0
29.6,-22.3333333333,0
30,-22.3333333333,0
30.4,-22.3333333333,0
30.8,-22.3333333333,0
31.2,-22.3333333333,0
31.6,-22.3333333333,0
32,-22.3333333333,0
32.4,-22.3333333333,0
32.8,-22.3333333333,0
33.2,-22.3333333333,0
33.6,-22.3333333333,0
34,-22.3333333333,0
34.4,-22.3333333333,0
34.8,-22.3333333333,0
35.2,-22.3333333333,0
35.6,-22.3333333333,0
36,-22.3333333333,0
36.4,-22.3333333333,0
36.8,-22.3333333333,0
37.2,-22.3333333333,0
37.6,-22.3333333333,0
38,-22.3333333333,0
38.4,-22.3333333333,0
38.8,-22.3333333333,0
39.2,-22.3333333333,1
39.6,-22.3333333333,1
40,-22.3333333333,1
-20,-22,0
-19.6,-22,0
-19.2,-22,0
-18.8,-22,0
-18.4,-22,0
-18,-22,0
-17.6,-22,0
-17.2,-22,0
-16.8,-22,0
-16.4,-22,0
-16,-22,0
-15.6,-22,0
-15.2,-22,0
-14.8,-22,0
-14.4,-22,0
-14,-22,0
-13.6,-22,0
-13.2,-22,0
-12.8,-22,0
-12.4,-22,0
-12,-22,0
-11.6,-22,0
-11.2,-22,0
-10.8,-22,0
-10.4,-22,0
-10,-22,0
-9.6,-22,0
-9.2,-22,0
-8.8,-22,0
-8.4,-22,0
-8,-22,0
-7.6,-22,0
-7.2,-22,0
-6.8,-22,0
-6.4,-22,0
-6,-22,0
-5.6,-22,0
-5.2,-22,0
-4.8,-22,0
-4.4,-22,0
-4,-22,0
-3.6,-22,0
-3.2,-22,0
-2.8,-22,0
-2.4,-22,0
-2,-22,0
-1.6,-22,0
-1.2,-22,0
-0.8,-22,0
-0.4,-22,0
0,-22,0
0.4,-22,0
0.8,-22,0
1.2,-22,0
1.6,-22,0
2,-22,0
2.4,-22,0
2.8,-22,0
3.2,-22,0
3.6,-22,0
4,-22,0
4.4,-22,0
4.8,-22,0
5.2,-22,0
5.6,-22,0
6,-22,0
6.4,-22,0
6.8,-22,0
7.2,-22,0
7.6,-22,0
8,-22,0
8.4,-22,0
8.8,-22,0
9.2,-22,0
9.6,-22,0
10,-22,0
10.4,-22,0
10.8,-22,0
11.2,-22,0
11.6,-22,0
12,-22,0
12.4,-22,0
12.8,-22,0
13.2,-22,0
13.6,-22,0
14,-22,0
14.4,-22,0
14.8,-22,0
15.2,-22,0
15.6,-22,0
16,-22,0
16.4,-22,0
16.8,-22,0
17.2,-22,0
17.6,-22,0
18,-22,0
18.4,-22,0
18.8,-22,0
19.2,-22,0
19.6,-22,0
20,-22,0
20.4,-22,0
20.8,-22,0
21.2,-22,0
21.6,-22,0
22,-22,0
22.4,-22,0
22.8,-22,0
23.2,-22,0
23.6,-22,0
24,-22,0
24.4,-22,0
24.8,-22,0
25.2,-22,0
25.6,-22,0
26,-22,0
26.4,-22,0
26.8,-22,0
27.2,-22,0
27.6,-22,0
28,-22,0
28.4,-22,0
28.8,-22,0
29.2,-22,0
29.6,-22,0
30,-22,0
30.4,-22,0
30.8,-22,0
31.2,-22,0
31.6,-22,0
32,-22,0
32.4,-22,0
32.8,-22,0
33.2,-22,0
33.6,-22,0
34,-22,0
34.4,-22,0
34.8,-22,0
35.2,-22,0
35.6,-22,0
36,-22,0
36.4,-22,0
36.8,-22,0
37.2,-22,0
37.6,-22,0
38,-22,0
38.4,-22,1
38.8,-22,1
39.2,-22,1
39.6,-22,1
40,-22,1
-20,-21.6666666667,0
-19.6,-21.6666666667,0
-19.2,-21.6666666667,0
-18.8,-21.6666666667,0
-18.4,-21.6666666667,0
-18,-21.6666666667,0
-17.6,-21.6666666667,0
-17.2,-21.6666666667,0
-16.8,-21.6666666667,0
-16.4,-21.6666666667,0
-16,-21.6666666667,0
-15.6,-21.6666666667,0
-15.2,-21.6666666667,0
-14.8,-21.6666666667,0
-14.4,-21.6666666667,0
-14,-21.6666666667,0
-13.6,-21.6666666667,0
-13.2,-21.6666666667,0
-12.8,-21.6666666667,0
-12.4,-21.6666666667,0
-12,-21.6666666667,0
-11.6,-21.6666666667,0
-11.2,-21.6666666667,0
-10.8,-21.6666666667,0
-10.4,-21.6666666667,0
-10,-21.6666666667,0
-9.6,-21.6666666667,0
-9.2,-21.6666666667,0
-8.8,-21.6666666667,0
-8.4,-21.6666666667,0
-8,-21.6666666667,0
-7.6,-21.6666666667,0
-7.2,-21.6666666667,0
-6.8,-21.6666666667,0
-6.4,-21.6666666667,0
-6,-21.6666666667,0
-5.6,-21.6666666667,0
-5.2,-21.6666666667,0
-4.8,-21.6666666667,0
-4.4,-21.6666666667,0
-4,-21.6666666667,0
-3.6,-21.6666666667,0
-3.2,-21.6666666667,0
-2.8,-21.6666666667,0
-2.4,-21.6666666667,0
-2,-21.6666666667,0
-1.6,-21.6666666667,0
-1.2,-21.6666666667,0
-0.8,-21.6666666667,0
-0.4,-21.6666666667,0
0,-21.6666666667,0
0.4,-21.6666666667,0
0.8,-21.6666666667,0
1.2,-21.6666666667,0
1.6,-21.6666666667,0
2,-21.6666666667,0
2.4,-21.6666666667,0
2.8,-21.6666666667,0
3.2,-21.6666666667,0
3.6,-21.6666666667,0
4,-21.6666666667,0
4.4,-21.6666666667,0
4.8,-21.6666666667,0
5.2,-21.6666666667,0
5.6,-21.6666666667,0
6,-21.6666666667,0
6.4,-21.6666666667,0
6.8,-21.6666666667,0
7.2,-21.6666666667,0
7.6,-21.6666666667,0
8,-21.6666666667,0
8.4,-21.6666666667,0
8.8,-21.6666666667,0
9.2,-21.6666666667,0
9.6,-21.6666666667,0
10,-21.6666666667,0
10.4,-21.6666666667,0
10.8,-21.6666666667,0
11.2,-21.6666666667,0
11.6,-21.6666666667,0
12,-21.6666666667,0
12.4,-21.6666666667,0
12.8,-21.6666666667,0
13.2,-21.6666666667,0
13.6,-21.6666666667,0
14,-21.6666666667,0
14.4,-21.6666666667,0
14.8,-21.6666666667,0
15.2,-21.6666666667,0
15.6,-21.6666666667,0
16,-21.6666666667,0
16.4,-21.6666666667,0
16.8,-21.6666666667,0
17.2,-21.6666666667,0
17.6,-21.6666666667,0
18,-21.6666666667,0
18.4,-21.6666666667,0
18.8,-21.6666666667,0
19.2,-21.6666666667,0
19.6,-21.6666666667,0
20,-21.6666666667,0
20.4,-21.6666666667,0
20.8,-21.6666666667,0
21.2,-21.6666666667,0
21.6,-21.6666666667,0
22,-21.6666666667,0
22.4,-21.6666666667,0
22.8,-21.6666666667,0
23.2,-21.6666666667,0
23.6,-21.6666666667,0
24,-21.6666666667,0
24.4,-21.6666666667,0
24.8,-21.6666666667,0
25.2,-21.6666666667,0
25.6,-21.6666666667,0
26,-21.6666666667,0
26.4,-21.6666666667,0
26.8,-21.6666666667,0
27.2,-21.6666666667,0
27.6,-21.6666666667,0
28,-21.6666666667,0
28.4,-21.6666666667,0
28.8,-21.6666666667,0
29.2,-21.6666666667,0
29.6,-21.6666666667,0
30,-21.6666666667,0
30.4,-21.6666666667,0
30.8,-21.6666666667,0
31.2,-21.6666666667,0
31.6,-21.6666666667,0
32,-21.6666666667,0
32.4,-21.6666666667,0
32.8,-21.6666666667,0
33.2,-21.6666666667,0
33.6,-21.6666666667,0
34,-21.6666666667,0
34.4,-21.6666666667,0
34.8,-21.6666666667,0
35.2,-21.6666666667,0
35.6,-21.6666666667,0
36,-21.6666666667,0
36.4,-21.6666666667,0
36.8,-21.6666666667,0
37.2,-21.6666666667,0
37.6,-21.6666666667,0
38,-21.6666666667,1
38.4,-21.6666666667,1
38.8,-21.6666666667,1
39.2,-21.6666666667,1
39.6,-21.6666666667,1
40,-21.6666666667,1
-20,-21.3333333333,0
-19.6,-21.3333333333,0
-19.2,-21.3333333333,0
-18.8,-21.3333333333,0
-18.4,-21.3333333333,0
-18,-21.3333333333,0
-17.6,-21.3333333333,0
-17.2,-21.3333333333,0
-16.8,-21.3333333333,0
-16.4,-21.3333333333,0
-16,-21.3333333333,0
-15.6,-21.3333333333,0
-15.2,-21.3333333333,0
-14.8,-21.3333333333,0
-14.4,-21.3333333333,0
-14,-21.3333333333,0
-13.6,-21.3333333333,0
-13.2,-21.3333333333,0
-12.8,-21.3333333333,0
-12.4,-21.3333333333,0
-12,-21.3333333333,0
-11.6,-21.3333333333,0
-11.2,-21.3333333333,0
-10.8,-21.3333333333,0
-10.4,-21.3333333333,0
-10,-21.3333333333,0
-9.6,-21.3333333333,0
-9.2,-21.3333333333,0
-8.8,-21.3333333333,0
-8.4,-21.3333333333,0
-8,-21.3333333333,0
-7.6,-21.3333333333,0
-7.2,-21.3333333333,0
-6.8,-21.3333333333,0
-6.4,-21.3333333333,0
-6,-21.3333333333,0
-5.6,-21.3333333333,0
-5.2,-21.3333333333,0
-4.8,-21.3333333333,0
-4.4,-21.3333333333,0
-4,-21.3333333333,0
-3.6,-21.3333333333,0
-3.2,-21.3333333333,0
-2.8,-21.3333333333,0
-2.4,-21.3333333333,0
-2,-21.3333333333,0
-1.6,-21.3333333333,0
-1.2,-21.3333333333,0
-0.8,-21.3333333333,0
-0.4,-21.3333333333,0
0,-21.3333333333,0
0.4,-21.3333333333,0
0.8,-21.3333333333,0
1.2,-21.3333333333,0
1.6,-21.3333333333,0
2,-21.3333333333,0
2.4,-21.3333333333,0
2.8,-21.3333333333,0
3.2,-21.3333333333,0
3.6,-21.3333333333,0
4,-21.3333333333,0
4.4,-21.3333333333,0
4.8,-21.3333333333,0
5.2,-21.3333333333,0
5.6,-21.3333333333,0
6,-21.3333333333,0
6.4,-21.3333333333,0
6.8,-21.3333333333,0
7.2,-21.3333333333,0
7.6,-21.3333333333,0
8,-21.3333333333,0
8.4,-21.3333333333,0
8.8,-21.3333333333,0
9.2,-21.3333333333,0
9.6,-21.3333333333,0
10,-21.3333333333,0
10.4,-21.3333333333,0
10.8,-21.3333333333,0
11.2,-21.3333333333,0
11.6,-21.3333333333,0
12,-21.3333333333,0
12.4,-21.3333333333,0
12.8,-21.3333333333,0
13.2,-21.3333333333,0
13.6,-21.3333333333,0
14,-21.3333333333,0
14.4,-21.3333333333,0
14.8,-21.3333333333,0
15.2,-21.3333333333,0
15.6,-21.3333333333,0
16,-21.3333333333,0
16.4,-21.3333333333,0
16.8,-21.3333333333,0
17.2,-21.3333333333,0
17.6,-21.3333333333,0
18,-21.3333333333,0
18.4,-21.3333333333,0
18.8,-21.3333333333,0
19.2,-21.3333333333,0
19.6,-21.3333333333,0
20,-21.3333333333,0
20.4,-21.3333333333,0
20.8,-21.3333333333,0
21.2,-21.3333333333,0
21.6,-21.3333333333,0
22,-21.3333333333,0
22.4,-21.3333333333,0
22.8,-21.3333333333,0
23.2,-21.3333333333,0
23.6,-21.3333333333,0
24,-21.3333333333,0
24.4,-21.3333333333,0
24.8,-21.3333333333,0
25.2,-21.3333333333,0
25.6,-21.3333333333,0
26,-21.3333333333,0
26.4,-21.3333333333,0
26.8,-21.3333333333,0
27.2,-21.3333333333,0
27.6,-21.3333333333,0
28,-21.3333333333,0
28.4,-21.3333333333,0
28.8,-21.3333333333,0
29.2,-21.3333333333,0
29.6,-21.3333333333,0
30,-21.3333333333,0
30.4,-21.3333333333,0
30.8,-21.3333333333,0
31.2,-21.3333333333,0
31.6,-21.3333333333,0
32,-21.3333333333,0
32.4,-21.3333333333,0
32.8,-21.3333333333,0
33.2,-21.3333333333,0
33.6,-21.3333333333,0
34,-21.3333333333,0
34.4,-21.3333333333,0
34.8,-21.3333333333,0
35.2,-21.3333333333,0
35.6,-21.3333333333,0
36,-21.3333333333,0
36.4,-21.3333333333,0
36.8,-21.3333333333,0
37.2,-21.3333333333,1
37.6,-21.3333333333,1
38,-21.3333333333,1
38.4,-21.3333333333,1
38.8,-21.3333333333,1
39.2,-21.3333333333,1
39.6,-21.3333333333,1
40,-21.3333333333,1
-20,-21,0
-19.6,-21,0
-19.2,-21,0
-18.8,-21,0
-18.4,-21,0
-18,-21,0
-17.6,-21,0
-17.2,-21,0
-16.8,-21,0
-16.4,-21,0
-16,-21,0
-15.6,-21,0
-15.2,-21,0
-14.8,-21,0
-14.4,-21,0
-14,-21,0
-13.6,-21,0
-13.2,-21,0
-12.8,-21,0
-12.4,-21,0
-12,-21,0
-11.6,-21,0
-11.2,-21,0
-10.8,-21,0
-10.4,-21,0
-10,-21,0
-9.6,-21,0
-9.2,-21,0
-8.8,-21,0
-8.4,-21,0
-8,-21,0
-7.6,-21,0
-7.2,-21,0
-6.8,-21,0
-6.4,-21,0
-6,-21,0
-5.6,-21,0
-5.2,-21,0
-4.8,-21,0
-4.4,-21,0
-4,-21,0
-3.6,-21,0
-3.2,-21,0
-2.8,-21,0
-2.4,-21,0
-2,-21,0
-1.6,-21,0
-1.2,-21,0
-0.8,-21,0
-0.4,-21,0
0,-21,0
0.4,-21,0
0.8,-21,0
1.2,-21,0
1.6,-21,0
2,-21,0
2.4,-21,0
2.8,-21,0
3.2,-21,0
3.6,-21,0
4,-21,0
4.4,-21,0
4.8,-21,0
5.2,-21,0
5.6,-21,0
6,-21,0
6.4,-21,0
6.8,-21,0
7.2,-21,0
7.6,-21,0
8,-21,0
8.4,-21,0
8.8,-21,0
9.2,-21,0
9.6,-21,0
10,-21,0
10.4,-21,0
10.8,-21,0
11.2,-21,0
11.6,-21,0
12,-21,0
12.4,-21,0
12.8,-21,0
13.2,-21,0
13.6,-21,0
14,-21,0
14.4,-21,0
14.8,-21,0
15.2,-21,0
15.6,-21,0
16,-21,0
16.4,-21,0
16.8,-21,0
17.2,-21,0
17.6,-21,0
18,-21,0
18.4,-21,0
18.8,-21,0
19.2,-21,0
19.6,-21,0
20,-21,0
20.4,-21,0
20.8,-21,0
21.2,-21,0
21.6,-21,0
22,-21,0
22.4,-21,0
22.8,-21,0
23.2,-21,0
23.6,-21,0
24,-21,0
24.4,-21,0
24.8,-21,0
25.2,-21,0
25.6,-21,0
26,-21,0
26.4,-21,0
26.8,-21,0
27.2,-21,0
27.6,-21,0
28,-21,0
28.4,-21,0
28.8,-21,0
29.2,-21,0
29.6,-21,0
30,-21,0
30.4,-21,0
30.8,-21,0
31.2,-21,0
31.6,-21,0
32,-21,0
32.4,-21,0
32.8,-21,0
33.2,-21,0
33.6,-21,0
34,-21,0
34.4,-21,0
34.8,-21,0
35.2,-21,0
35.6,-21,0
36,-21,0
36.4,-21,0
36.8,-21,1
37.2,-21,1
37.6,-21,1
38,-21,1
38.4,-21,1
38.8,-21,1
39.2,-21,1
39.6,-21,1
40,-21,1
-20,-20.6666666667,0
-19.6,-20.6666666667,0
-19.2,-20.6666666667,0
-18.8,-20.6666666667,0
-18.4,-20.6666666667,0
-18,-20.6666666667,0
-17.6,-20.6666666667,0
-17.2,-20.6666666667,0
-16.8,-20.6666666667,0
-16.4,-20.6666666667,0
-16,-20.6666666667,0
-15.6,-20.6666666667,0
-15.2,-20.6666666667,0
-14.8,-20.6666666667,0
-14.4,-20.6666666667,0
-14,-20.6666666667,0
-13.6,-20.6666666667,0
-13.2,-20.6666666667,0
-12.8,-20.6666666667,0
-12.4,-20.6666666667,0
-12,-20.6666666667,0
-11.6,-20.6666666667,0
-11.2,-20.6666666667,0
-10.8,-20.6666666667,0
-10.4,-20.6666666667,0
-10,-20.6666666667,0
-9.6,-20.6666666667,0
-9.2,-20.6666666667,0
-8.8,-20.6666666667,0
-8.4,-20.6666666667,0
-8,-20.6666666667,0
-7.6,-20.6666666667,0
-7.2,-20.6666666667,0
-6.8,-20.6666666667,0
-6.4,-20.6666666667,0
-6,-20.6666666667,0
-5.6,-20.6666666667,0
-5.2,-20.6666666667,0
-4.8,-20.6666666667,0
-4.4,-20.6666666667,0
-4,-20.6666666667,0
-3.6,-20.6666666667,0
-3.2,-20.6666666667,0
-2.8,-20.6666666667,0
-2.4,-20.6666666667,0
-2,-20.6666666667,0
-1.6,-20.6666666667,0
-1.2,-20.6666666667,0
-0.8,-20.6666666667,0
-0.4,-20.6666666667,0
0,-20.6666666667,0
0.4,-20.6666666667,0
0.8,-20.6666666667,0
1.2,-20.6666666667,0
1.6,-20.6666666667,0
2,-20.6666666667,0
2.4,-20.6666666667,0
2.8,-20.6666666667,0
3.2,-20.6666666667,0
3.6,-20.6666666667,0
4,-20.6666666667,0
4.4,-20.6666666667,0
4.8,-20.6666666667,0
5.2,-20.6666666667,0
5.6,-20.6666666667,0
6,-20.6666666667,0
6.4,-20.6666666667,0
6.8,-20.6666666667,0
7.2,-20.6666666667,0
7.6,-20.6666666667,0
8,-20.6666666667,0
8.4,-20.6666666667,0
8.8,-20.6666666667,0
9.2,-20.6666666667,0
9.6,-20.6666666667,0
10,-20.6666666667,0
10.4,-20.6666666667,0
10.8,-20.6666666667,0
11.2,-20.6666666667,0
11.6,-20.6666666667,0
12,-20.6666666667,0
12.4,-20.6666666667,0
12.8,-20.6666666667,0
13.2,-20.6666666667,0
13.6,-20.6666666667,0
14,-20.6666666667,0
14.4,-20.6666666667,0
14.8,-20.6666666667,0
15.2,-20.6666666667,0
15.6,-20.6666666667,0
16,-20.6666666667,0
16.4,-20.6666666667,0
16.8,-20.6666666667,0
17.2,-20.6666666667,0
17.6,-20.6666666667,0
18,-20.6666666667,0
18.4,-20.6666666667,0
18.8,-20.6666666667,0
19.2,-20.6666666667,0
19.6,-20.6666666667,0
20,-20.6666666667,0
20.4,-20.6666666667,0
20.8,-20.6666666667,0
21.2,-20.6666666667,0
21.6,-20.6666666667,0
22,-20.6666666667,0
22.4,-20.6666666667,0
22.8,-20.6666666667,0
23.2,-20.6666666667,0
23.6,-20.6666666667,0
24,-20.6666666667,0
24.4,-20.6666666667,0
24.8,-20.6666666667,0
25.2,-20.6666666667,0
25.6,-20.6666666667,0
26,-20.6666666667,0
26.4,-20.6666666667,0
26.8,-20.6666666667,0
27.2,-20.6666666667,0
27.6,-20.6666666667,0
28,-20.6666666667,0
28.4,-20.6666666667,0
28.8,-20.6666666667,0
29.2,-20.6666666667,0
29.6,-20.6666666667,0
30,-20.6666666667,0
30.4,-20.6666666667,0
30.8,-20.6666666667,0
31.2,-20.6666666667,0
31.6,-20.6666666667,0
32,-20.6666666667,0
32.4,-20.6666666667,0
32.8,-20.6666666667,0
33.2,-20.6666666667,0
33.6,-20.6666666667,0
34,-20.6666666667,0
34.4,-20.6666666667,0
34.8,-20.6666666667,0
35.2,-20.6666666667,0
35.6,-20.6666666667,0
36,-20.6666666667,1
36.4,-20.6666666667,1
36.8,-20.6666666667,1
37.2,-20.6666666667,1
37.6,-20.6666666667,1
38,-20.6666666667,1
38.4,-20.6666666667,1
38.8,-20.6666666667,1
39.2,-20.6666666667,1
39.6,-20.6666666667,1
40,-20.6666666667,1
-20,-20.3333333333,0
-19.6,-20.3333333333,0
-19.2,-20.3333333333,0
-18.8,-20.3333333333,0
-18.4,-20.3333333333,0
-18,-20.3333333333,0
-17.6,-20.3333333333,0
-17.2,-20.3333333333,0
-16.8,-20.3333333333,0
-16.4,-20.3333333333,0
-16,-20.3333333333,0
-15.6,-20.3333333333,0
-15.2,-20.3333333333,0
-14.8,-20.3333333333,0
-14.4,-20.3333333333,0
-14,-20.3333333333,0
-13.6,-20.3333333333,0
-13.2,-20.3333333333,0
-12.8,-20.3333333333,0
-12.4,-20.3333333333,0
-12,-20.3333333333,0
-11.6,-20.3333333333,0
-11.2,-20.3333333333,0
-10.8,-20.3333333333,0
-10.4,-20.3333333333,0
-10,-20.3333333333,0
-9.6,-20.3333333333,0
-9.2,-20.3333333333,0
-8.8,-20.3333333333,0
-8.4,-20.3333333333,0
-8,-20.3333333333,0
-7.6,-20.3333333333,0
-7.2,-20.3333333333,0
-6.8,-20.3333333333,0
-6.4,-20.3333333333,0
-6,-20.3333333333,0
-5.6,-20.3333333333,0
-5.2,-20.3333333333,0
-4.8,-20.3333333333,0
-4.4,-20.3333333333,0
-4,-20.3333333333,0
-3.6,-20.3333333333,0
-3.2,-20.3333333333,0
-2.8,-20.3333333333,0
-2.4,-20.3333333333,0
-2,-20.3333333333,0
-1.6,-20.3333333333,0
-1.2,-20.3333333333,0
-0.8,-20.3333333333,0
-0.4,-20.3333333333,0
0,-20.3333333333,0
0.4,-20.3333333333,0
0.8,-20.3333333333,0
1.2,-20.3333333333,0
1.6,-20.3333333333,0
2,-20.3333333333,0
2.4,-20.3333333333,0
2.8,-20.3333333333,0
3.2,-20.3333333333,0
3.6,-20.3333333333,0
4,-20.3333333333,0
4.4,-20.3333333333,0
4.8,-20.3333333333,0
5.2,-20.3333333333,0
5.6,-20.3333333333,0
6,-20.3333333333,0
6.4,-20.3333333333,0
6.8,-20.3333333333,0
7.2,-20.3333333333,0
7.6,-20.3333333333,0
8,-20.3333333333,0
8.4,-20.3333333333,0
8.8,-20.3333333333,0
9.2,-20.3333333333,0
9.6,-20.3333333333,0
10,-20.3333333333,0
10.4,-20.3333333333,0
10.8,-20.3333333333,0
11.2,-20.3333333333,0
11.6,-20.3333333333,0
12,-20.3333333333,0
12.4,-20.3333333333,0
12.8,-20.3333333333,0
13.2,-20.3333333333,0
13.6,-20.3333333333,0
14,-20.3333333333,0
14.4,-20.3333333333,0
14.8,-20.3333333333,0
15.2,-20.3333333333,0
15.6,-20.3333333333,0
16,-20.3333333333,0
16.4,-20.3333333333,0
16.8,-20.3333333333,0
17.2,-20.3333333333,0
17.6,-20.3333333333,0
18,-20.3333333333,0
18.4,-20.3333333333,0
18.8,-20.3333333333,0
19.2,-20.3333333333,0
19.6,-20.3333333333,0
20,-20.3333333333,0
20.4,-20.3333333333,0
20.8,-20.3333333333,0
21.2,-20.3333333333,0
21.6,-20.3333333333,0
22,-20.3333333333,0
22.4,-20.3333333333,0
22.8,-20.3333333333,0
23.2,-20.3333333333,0
23.6,-20.3333333333,0
24,-20.3333333333,0
24.4,-20.3333333333,0
24.8,-20.3333333333,0
25.2,-20.3333333333,0
25.6,-20.3333333333,0
26,-20.3333333333,0
26.4,-20.3333333333,0
26.8,-20.3333333333,0
27.2,-20.3333333333,0
27.6,-20.3333333333,0
28,-20.3333333333,0
28.4,-20.3333333333,0
28.8,-20.3333333333,0
29.2,-20.3333333333,0
29.6,-20.3333333333,0
30,-20.3333333333,0
30.4,-20.3333333333,0
30.8,-20.3333333333,0
31.2,-20.3333333333,0
31.6,-20.3333333333,0
32,-20.3333333333,0
32.4,-20.3333333333,0
32.8,-20.3333333333,0
33.2,-20.3333333333,0
33.6,-20.3333333333,0
34,-20.3333333333,0
34.4,-20.3333333333,0
34.8,-20.3333333333,0
35.2,-20.3333333333,0
35.6,-20.3333333333,1
36,-20.3333333333,1
36.4,-20.3333333333,1
36.8,-20.3333333333,1
37.2,-20.3333333333,1
37.6,-20.3333333333,1
38,-20.3333333333,1
38.4,-20.3333333333,1
38.8,-20.3333333333,1
39.2,-20.3333333333,1
39.6,-20.3333333333,1
40,-20.3333333333,1
-20,-20,0
-19.6,-20,0
-19.2,-20,0
-18.8,-20,0
-18.4,-20,0
-18,-20,0
-17.6,-20,0
-17.2,-20,0
-16.8,-20,0
-16.4,-20,0
-16,-20,0
-15.6,-20,0
-15.2,-20,0
-14.8,-20,0
-14.4,-20,0
-14,-20,0
-13.6,-20,0
-13.2,-20,0
-12.8,-20,0
-12.4,-20,0
-12,-20,0
-11.6,-20,0
-11.2,-20,0
-10.8,-20,0
-10.4,-20,0
-10,-20,0
-9.6,-20,0
-9.2,-20,0
-8.8,-20,0
-8.4,-20,0
-8,-20,0
-7.6,-20,0
-7.2,-20,0
-6.8,-20,0
-6.4,-20,0
-6,-20,0
-5.6,-20,0
-5.2,-20,0
-4.8,-20,0
-4.4,-20,0
-4,-20,0
-3.6,-20,0
-3.2,-20,0
-2.8,-20,0
-2.4,-20,0
-2,-20,0
-1.6,-20,0
-1.2,-20,0
-0.8,-20,0
-0.4,-20,0
0,-20,0
0.4,-20,0
0.8,-20,0
1.2,-20,0
1.6,-20,0
2,-20,0
2.4,-20,0
2.8,-20,0
3.2,-20,0
3.6,-20,0
4,-20,0
4.4,-20,0
4.8,-20,0
5.2,-20,0
5.6,-20,0
6,-20,0
6.4,-20,0
6.8,-20,0
7.2,-20,0
7.6,-20,0
8,-20,0
8.4,-20,0
8.8,-20,0
9.2,-20,0
9.6,-20,0
10,-20,0
10.4,-20,0
10.8,-20,0
11.2,-20,0
11.6,-20,0
12,-20,0
12.4,-20,0
12.8,-20,0
13.2,-20,0
13.6,-20,0
14,-20,0
14.4,-20,0
14.8,-20,0
15.2,-20,0
15.6,-20,0
16,-20,0
16.4,-20,0
16.8,-20,0
17.2,-20,0
17.6,-20,0
18,-20,0
18.4,-20,0
18.8,-20,0
19.2,-20,0
19.6,-20,0
20,-20,0
20.4,-20,0
20.8,-20,0
21.2,-20,0
21.6,-20,0
22,-20,0
22.4,-20,0
22.8,-20,0
23.2,-20,0
23.6,-20,0
24,-20,0
24.4,-20,0
24.8,-20,0
25.2,-20,0
25.6,-20,0
26,-20,0
26.4,-20,0
26.8,-20,0
27.2,-20,0
27.6,-20,0
28,-20,0
28.4,-20,0
28.8,-20,0
29.2,-20,0
29.6,-20,0
30,-20,0
30.4,-20,0
30.8,-20,0
31.2,-20,0
31.6,-20,0
32,-20,0
32.4,-20,0
32.8,-20,0
33.2,-20,0
33.6,-20,0
34,-20,0
34.4,-20,0
34.8,-20,1
35.2,-20,1
35.6,-20,1
36,-20,1
36.4,-20,1
36.8,-20,1
37.2,-20,1
37.6,-20,1
38,-20,1
38.4,-20,1
38.8,-20,1
39.2,-20,1
39.6,-20,1
40,-20,1
-20,-19.6666666667,0
-19.6,-19.6666666667,0
-19.2,-19.6666666667,0
-18.8,-19.6666666667,0
-18.4,-19.6666666667,0
-18,-19.6666666667,0
-17.6,-19.6666666667,0
-17.2,-19.6666666667,0
-16.8,-19.6666666667,0
-16.4,-19.6666666667,0
-16,-19.6666666667,0
-15.6,-19.6666666667,0
-15.2,-19.6666666667,0
-14.8,-19.6666666667,0
-14.4,-19.6666666667,0
-14,-19.6666666667,0
-13.6,-19.6666666667,0
-13.2,-19.6666666667,0
-12.8,-19.6666666667,0
-12.4,-19.6666666667,0
-12,-19.6666666667,0
-11.6,-19.6666666667,0
-11.2,-19.6666666667,0
-10.8,-19.6666666667,0
-10.4,-19.6666666667,0
-10,-19.6666666667,0
-9.6,-19.6666666667,0
-9.2,-19.6666666667,0
-8.8,-19.6666666667,0
-8.4,-19.6666666667,0
-8,-19.6666666667,0
-7.6,-19.6666666667,0
-7.2,-19.6666666667,0
-6.8,-19.6666666667,0
-6.4,-19.6666666667,0
-6,-19.6666666667,0
-5.6,-19.6666666667,0
-5.2,-19.6666666667,0
-4.8,-19.6666666667,0
-4.4,-19.6666666667,0
-4,-19.6666666667,0
-3.6,-19.6666666667,0
-3.2,-19.6666666667,0
-2.8,-19.6666666667,0
-2.4,-19.6666666667,0
-2,-19.6666666667,0
-1.6,-19.6666666667,0
-1.2,-19.6666666667,0
-0.8,-19.6666666667,0
-0.4,-19.6666666667,0
0,-19.6666666667,0
0.4,-19.6666666667,0
0.8,-19.6666666667,0
1.2,-19.6666666667,0
1.6,-19.6666666667,0
2,-19.6666666667,0
2.4,-19.6666666667,0
2.8,-19.6666666667,0
3.2,-19.6666666667,0
3.6,-19.6666666667,0
4,-19.6666666667,0
4.4,-19.6666666667,0
4.8,-19.6666666667,0
5.2,-19.6666666667,0
5.6,-19.6666666667,0
6,-19.6666666667,0
6.4,-19.6666666667,0
6.8,-19.6666666667,0
7.2,-19.6666666667,0
7.6,-19.6666666667,0
8,-19.6666666667,0
8.4,-19.6666666667,0
8.8,-19.6666666667,0
9.2,-19.6666666667,0
9.6,-19.6666666667,0
10,-19.6666666667,0
10.4,-19.6666666667,0
10.8,-19.6666666667,0
11.2,-19.6666666667,0
11.6,-19.6666666667,0
12,-19.6666666667,0
12.4,-19.6666666667,0
12.8,-19.6666666667,0
13.2,-19.6666666667,0
13.6,-19.6666666667,0
14,-19.6666666667,0
14.4,-19.6666666667,0
14.8,-19.6666666667,0
15.2,-19.6666666667,0
15.6,-19.6666666667,0
16,-19.6666666667,0
16.4,-19.6666666667,0
16.8,-19.6666666667,0
17.2,-19.6666666667,0
17.6,-19.6666666667,0
18,-19.6666666667,0
18.4,-19.6666666667,0
18.8,-19.6666666667,0
19.2,-19.6666666667,0
19.6,-19.6666666667,0
20,-19.6666666667,0
20.4,-19.6666666667,0
20.8,-19.6666666667,0
21.2,-19.6666666667,0
21.6,-19.6666666667,0
22,-19.6666666667,0
22.4,-19.6666666667,0
22.8,-19.6666666667,0
23.2,-19.6666666667,0
23.6,-19.6666666667,0
24,-19.6666666667,0
24.4,-19.6666666667,0
24.8,-19.6666666667,0
25.2,-19.6666666667,0
25.6,-19.6666666667,0
26,-19.6666666667,0
26.4,-19.6666666667,0
26.8,-19.6666666667,0
27.2,-19.6666666667,0
27.6,-19.6666666667,0
28,-19.6666666667,0
28.4,-19.6666666667,0
28.8,-19.6666666667,0
29.2,-19.6666666667,0
29.6,-19.6666666667,0
30,-19.6666666667,0
30.4,-19.6666666667,0
30.8,-19.6666666667,0
31.2,-19.6666666667,0
31.6,-19.6666666667,0
32,-19.6666666667,0
32.4,-19.6666666667,0
32.8,-19.6666666667,0
33.2,-19.6666666667,0
33.6,-19.6666666667,0
34,-19.6666666667,0
34.4,-19.6666666667,1
34.8,-19.6666666667,1
35.2,-19.6666666667,1
35.6,-19.6666666667,1
36,-19.6666666667,1
36.4,-19.6666666667,1
36.8,-19.6666666667,1
37.2,-19.6666666667,1
37.6,-19.6666666667,1
38,-19.6666666667,1
38.4,-19.6666666667,1
38.8,-19.6666666667,1
39.2,-19.6666666667,1
39.6,-19.6666666667,1
40,-19.6666666667,1
-20,-19.3333333333,0
-19.6,-19.3333333333,0
-19.2,-19.3333333333,0
-18.8,-19.3333333333,0
-18.4,-19.3333333333,0
-18,-19.3333333333,0
-17.6,-19.3333333333,0
-17.2,-19.3333333333,0
-16.8,-19.3333333333,0
-16.4,-19.3333333333,0
-16,-19.3333333333,0
-15.6,-19.3333333333,0
-15.2,-19.3333333333,0
-14.8,-19.3333333333,0
-14.4,-19.3333333333,0
-14,-19.3333333333,0
-13.6,-19.3333333333,0
-13.2,-19.3333333333,0
-12.8,-19.3333333333,0
-12.4,-19.3333333333,0
-12,-19.3333333333,0
-11.6,-19.3333333333,0
-11.2,-19.3333333333,0
-10.8,-19.3333333333,0
-10.4,-19.3333333333,0
-10,-19.3333333333,0
-9.6,-19.3333333333,0
-9.2,-19.3333333333,0
-8.8,-19.3333333333,0
-8.4,-19.3333333333,0
-8,-19.3333333333,0
-7.6,-19.3333333333,0
-7.2,-19.3333333333,0
-6.8,-19.3333333333,0
-6.4,-19.3333333333,0
-6,-19.3333333333,0
-5.6,-19.3333333333,0
-5.2,-19.3333333333,0
-4.8,-19.3333333333,0
-4.4,-19.3333333333,0
-4,-19.3333333333,0
-3.6,-19.3333333333,0
-3.2,-19.3333333333,0
-2.8,-19.3333333333,0
-2.4,-19.3333333333,0
-2,-19.3333333333,0
-1.6,-19.3333333333,0
-1.2,-19.3333333333,0
-0.8,-19.3333333333,0
-0.4,-19.3333333333,0
0,-19.3333333333,0
0.4,-19.3333333333,0
0.8,-19.3333333333,0
1.2,-19.3333333333,0
1.6,-19.3333333333,0
2,-19.3333333333,0
2.4,-19.3333333333,0
2.8,-19.3333333333,0
3.2,-19.3333333333,0
3.6,-19.3333333333,0
4,-19.3333333333,0
4.4,-19.3333333333,0
4.8,-19.3333333333,0
5.2,-19.3333333333,0
5.6,-19.3333333333,0
6,-19.3333333333,0
6.4,-19.3333333333,0
6.8,-19.3333333333,0
7.2,-19.3333333333,0
7.6,-19.3333333333,0
8,-19.3333333333,0
8.4,-19.3333333333,0
8.8,-19.3333333333,0
9.2,-19.3333333333,0
9.6,-19.3333333333,0
10,-19.3333333333,0
10.4,-19.3333333333,0
10.8,-19.3333333333,0
11.2,-19.3333333333,0
11.6,-19.3333333333,0
12,-19.3333333333,0
12.4,-19.3333333333,0
12.8,-19.3333333333,0
13.2,-19.3333333333,0
13.6,-19.3333333333,0
14,-19.3333333333,0
14.4,-19.3333333333,0
14.8,-19.3333333333,0
15.2,-19.3333333333,0
15.6,-19.3333333333,0
16,-19.3333333333,0
16.4,-19.3333333333,0
16.8,-19.3333333333,0
17.2,-19.3333333333,0
17.6,-19.3333333333,0
18,-19.3333333333,0
18.4,-19.3333333333,0
18.8,-19.3333333333,0
19.2,-19.3333333333,0
19.6,-19.3333333333,0
20,-19.3333333333,0
20.4,-19.3333333333,0
20.8,-19.3333333333,0
21.2,-19.3333333333,0
21.6,-19.3333333333,0
22,-19.3333333333,0
22.4,-19.3333333333,0
22.8,-19.3333333333,0
23.2,-19.3333333333,0
23.6,-19.3333333333,0
24,-19.3333333333,0
24.4,-19.3333333333,0
24.8,-19.3333333333,0
25.2,-19.3333333333,0
25.6,-19.3333333333,0
26,-19.3333333333,0
26.4,-19.3333333333,0
26.8,-19.3333333333,0
27.2,-19.3333333333,0
27.6,-19.3333333333,0
28,-19.3333333333,0
28.4,-19.3333333333,0
28.8,-19.3333333333,0
29.2,-19.3333333333,0
29.6,-19.3333333333,0
30,-19.3333333333,0
30.4,-19.3333333333,0
30.8,-19.3333333333,0
31.2,-19.3333333333,0
31.6,-19.3333333333,0
32,-19.3333333333,0
32.4,-19.3333333333,0
32.8,-19.3333333333,0
33.2,-19.3333333333,0
33.6,-19.3333333333,0
34,-19.3333333333,1
34.4,-19.3333333333,1
34.8,-19.3333333333,1
35.2,-19.3333333333,1
35.6,-19.3333333333,1
36,-19.3333333333,1
36.4,-19.3333333333,1
36.8,-19.3333333333,1
37.2,-19.3333333333,1
37.6,-19.3333333333,1
38,-19.3333333333,1
38.4,-19.3333333333,1
38.8,-19.3333333333,1
39.2,-19.3333333333,1
39.6,-19.3333333333,1
40,-19.3333333333,1
-20,-19,0
-19.6,-19,0
-19.2,-19,0
-18.8,-19,0
-18.4,-19,0
-18,-19,0
-17.6,-19,0
-17.2,-19,0
-16.8,-19,0
-16.4,-19,0
-16,-19,0
-15.6,-19,0
-15.2,-19,0
-14.8,-19,0
-14.4,-19,0
-14,-19,0
-13.6,-19,0
-13.2,-19,0
-12.8,-19,0
-12.4,-19,0
-12,-19,0
-11.6,-19,0
-11.2,-19,0
-10.8,-19,0
-10.4,-19,0
-10,-19,0
-9.6,-19,0
-9.2,-19,0
-8.8,-19,0
-8.4,-19,0
-8,-19,0
-7.6,-19,0
-7.2,-19,0
-6.8,-19,0
-6.4,-19,0
-6,-19,0
-5.6,-19,0
-5.2,-19,0
-4.8,-19,0
-4.4,-19,0
-4,-19,0
-3.6,-19,0
-3.2,-19,0
-2.8,-19,0
-2.4,-19,0
-2,-19,0
-1.6,-19,0
-1.2,-19,0
-0.8,-19,0
-0.4,-19,0
0,-19,0
0.4,-19,0
0.8,-19,0
1.2,-19,0
1.6,-19,0
2,-19,0
2.4,-19,0
2.8,-19,0
3.2,-19,0
3.6,-19,0
4,-19,0
4.4,-19,0
4.8,-19,0
5.2,-19,0
5.6,-19,0
6,-19,0
6.4,-19,0
6.8,-19,0
7.2,-19,0
7.6,-19,0
8,-19,0
8.4,-19,0
8.8,-19,0
9.2,-19,0
9.6,-19,0
10,-19,0
10.4,-19,0
10.8,-19,0
11.2,-19,0
11.6,-19,0
12,-19,0
12.4,-19,0
12.8,-19,0
13.2,-19,0
13.6,-19,0
14,-19,0
14.4,-19,0
14.8,-19,0
15.2,-19,0
15.6,-19,0
16,-19,0
16.4,-19,0
16.8,-19,0
17.2,-19,0
17.6,-19,0
18,-19,0
18.4,-19,0
18.8,-19,0
19.2,-19,0
19.6,-19,0
20,-19,0
20.4,-19,0
20.8,-19,0
21.2,-19,0
21.6,-19,0
22,-19,0
22.4,-19,0
22.8,-19,0
23.2,-19,0
23.6,-19,0
24,-19,0
24.4,-19,0
24.8,-19,0
25.2,-19,0
25.6,-19,0
26,-19,0
26.4,-19,0
26.8,-19,0
27.2,-19,0
27.6,-19,0
28,-19,0
28.4,-19,0
28.8,-19,0
29.2,-19,0
29.6,-19,0
30,-19,0
30.4,-19,0
30.8,-19,0
31.2,-19,0
31.6,-19,0
32,-19,0
32.4,-19,0
32.8,-19,0
33.2,-19,0
33.6,-19,1
34,-19,1
34.4,-19,1
34.8,-19,1
35.2,-19,1
35.6,-19,1
36,-19,1
36.4,-19,1
36.8,-19,1
37.2,-19,1
37.6,-19,1
38,-19,1
38.4,-19,1
38.8,-19,1
39.2,-19,1
39.6,-19,1
40,-19,1
-20,-18.6666666667,0
-19.6,-18.6666666667,0
-19.2,-18.6666666667,0
-18.8,-18.6666666667,0
-18.4,-18.6666666667,0
-18,-18.6666666667,0
-17.6,-18.6666666667,0
-17.2,-18.6666666667,0
-16.8,-18.6666666667,0
-16.4,-18.6666666667,0
-16,-18.6666666667,0
-15.6,-18.6666666667,0
-15.2,-18.6666666667,0
-14.8,-18.6666666667,0
-14.4,-18.6666666667,0
-14,-18.6666666667,0
-13.6,-18.6666666667,0
-13.2,-18.6666666667,0
-12.8,-18.6666666667,0
-12.4,-18.6666666667,0
-12,-18.6666666667,0
-11.6,-18.6666666667,0
-11.2,-18.6666666667,0
-10.8,-18.6666666667,0
-10.4,-18.6666666667,0
-10,-18.6666666667,0
-9.6,-18.6666666667,0
-9.2,-18.6666666667,0
-8.8,-18.6666666667,0
-8.4,-18.6666666667,0
-8,-18.6666666667,0
-7.6,-18.6666666667,0
-7.2,-18.6666666667,0
-6.8,-18.6666666667,0
-6.4,-18.6666666667,0
-6,-18.6666666667,0
-5.6,-18.6666666667,0
-5.2,-18.6666666667,0
-4.8,-18.6666666667,0
-4.4,-18.6666666667,0
-4,-18.6666666667,0
-3.6,-18.6666666667,0
-3.2,-18.6666666667,0
-2.8,-18.6666666667,0
-2.4,-18.6666666667,0
-2,-18.6666666667,0
-1.6,-18.6666666667,0
-1.2,-18.6666666667,0
-0.8,-18.6666666667,0
-0.4,-18.6666666667,0
0,-18.6666666667,0
0.4,-18.6666666667,0
0.8,-18.6666666667,0
1.2,-18.6666666667,0
1.6,-18.6666666667,0
2,-18.6666666667,0
2.4,-18.6666666667,0
2.8,-18.6666666667,0
3.2,-18.6666666667,0
3.6,-18.6666666667,0
4,-18.6666666667,0
4.4,-18.6666666667,0
4.8,-18.6666666667,0
5.2,-18.6666666667,0
5.6,-18.6666666667,0
6,-18.6666666667,0
6.4,-18.6666666667,0
6.8,-18.6666666667,0
7.2,-18.6666666667,0
7.6,-18.6666666667,0
8,-18.6666666667,0
8.4,-18.6666666667,0
8.8,-18.6666666667,0
9.2,-18.6666666667,0
9.6,-18.6666666667,0
10,-18.6666666667,0
10.4,-18.6666666667,0
10.8,-18.6666666667,0
11.2,-18.6666666667,0
11.6,-18.6666666667,0
12,-18.6666666667,0
12.4,-18.6666666667,0
12.8,-18.6666666667,0
13.2,-18.6666666667,0
13.6,-18.6666666667,0
14,-18.6666666667,0
14.4,-18.6666666667,0
14.8,-18.6666666667,0
15.2,-18.6666666667,0
15.6,-18.6666666667,0
16,-18.6666666667,0
16.4,-18.6666666667,0
16.8,-18.6666666667,0
17.2,-18.6666666667,0
17.6,-18.6666666667,0
18,-18.6666666667,0
18.4,-18.6666666667,0
18.8,-18.6666666667,0
19.2,-18.6666666667,0
19.6,-18.6666666667,0
20,-18.6666666667,0
20.4,-18.6666666667,0
20.8,-18.6666666667,0
21.2,-18.6666666667,0
21.6,-18.6666666667,0
22,-18.6666666667,0
22.4,-18.6666666667,0
22.8,-18.6666666667,0
23.2,-18.6666666667,0
23.6,-18.6666666667,0
24,-18.6666666667,0
24.4,-18.6666666667,0
24.8,-18.6666666667,0
25.2,-18.6666666667,0
25.6,-18.6666666667,0
26,-18.6666666667,0
26.4,-18.6666666667,0
26.8,-18.6666666667,0
27.2,-18.6666666667,0
27.6,-18.6666666667,0
28,-18.6666666667,0
28.4,-18.6666666667,0
28.8,-18.6666666667,0
29.2,-18.6666666667,0
29.6,-18.6666666667,0
30,-18.6666666667,0
30.4,-18.6666666667,0
30.8,-18.6666666667,0
31.2,-18.6666666667,0
31.6,-18.6666666667,0
32,-18.6666666667,0
32.4,-18.6666666667,0
32.8,-18.6666666667,0
33.2,-18.6666666667,1
33.6,-18.6666666667,1
34,-18.6666666667,1
34.4,-18.6666666667,1
34.8,-18.6666666667,1
35.2,-18.6666666667,1
35.6,-18.6666666667,1
36,-18.6666666667,1
36.4,-18.6666666667,1
36.8,-18.6666666667,1
37.2,-18.6666666667,1
37.6,-18.6666666667,1
38,-18.6666666667,1
38.4,-18.6666666667,1
38.8,-18.6666666667,1
39.2,-18.6666666667,1
39.6,-18.6666666667,1
40,-18.6666666667,1
-20,-18.3333333333,0
-19.6,-18.3333333333,0
-19.2,-18.3333333333,0
-18.8,-18.3333333333,0
-18.4,-18.3333333333,0
-18,-18.3333333333,0
-17.6,-18.3333333333,0
-17.2,-18.3333333333,0
-16.8,-18.3333333333,0
-16.4,-18.3333333333,0
-16,-18.3333333333,0
-15.6,-18.3333333333,0
-15.2,-18.3333333333,0
-14.8,-18.3333333333,0
-14.4,-18.3333333333,0
-14,-18.3333333333,0
-13.6,-18.3333333333,0
-13.2,-18.3333333333,0
-12.8,-18.3333333333,0
-12.4,-18.3333333333,0
-12,-18.3333333333,0
-11.6,-18.3333333333,0
-11.2,-18.3333333333,0
-10.8,-18.3333333333,0
-10.4,-18.3333333333,0
-10,-18.3333333333,0
-9.6,-18.3333333333,0
-9.2,-18.3333333333,0
-8.8,-18.3333333333,0
-8.4,-18.3333333333,0
-8,-18.3333333333,0
-7.6,-18.3333333333,0
-7.2,-18.3333333333,0
-6.8,-18.3333333333,0
-6.4,-18.3333333333,0
-6,-18.3333333333,0
-5.6,-18.3333333333,0
-5.2,-18.3333333333,0
-4.8,-18.3333333333,0
-4.4,-18.3333333333,0
-4,-18.3333333333,0
-3.6,-18.3333333333,0
-3.2,-18.3333333333,0
-2.8,-18.3333333333,0
-2.4,-18.3333333333,0
-2,-18.3333333333,0
-1.6,-18.3333333333,0
-1.2,-18.3333333333,0
-0.8,-18.3333333333,0
-0.4,-18.3333333333,0
0,-18.3333333333,0
0.4,-18.3333333333,0
0.8,-18.3333333333,0
1.2,-18.3333333333,0
1.6,-18.3333333333,0
2,-18.3333333333,0
2.4,-18.3333333333,0
2.8,-18.3333333333,0
3.2,-18.3333333333,0
3.6,-18.3333333333,0
4,-18.3333333333,0
4.4,-18.3333333333,0
4.8,-18.3333333333,0
5.2,-18.3333333333,0
5.6,-18.3333333333,0
6,-18.3333333333,0
6.4,-18.3333333333,0
6.8,-18.3333333333,0
7.2,-18.3333333333,0
7.6,-18.3333333333,0
8,-18.3333333333,0
8.4,-18.3333333333,0
8.8,-18.3333333333,0
9.2,-18.3333333333,0
9.6,-18.3333333333,0
10,-18.3333333333,0
10.4,-18.3333333333,0
10.8,-18.3333333333,0
11.2,-18.3333333333,0
11.6,-18.3333333333,0
12,-18.3333333333,0
12.4,-18.3333333333,0
12.8,-18.3333333333,0
13.2,-18.3333333333,0
13.6,-18.3333333333,0
14,-18.3333333333,0
14.4,-18.3333333333,0
14.8,-18.3333333333,0
15.2,-18.3333333333,0
15.6,-18.3333333333,0
16,-18.3333333333,0
16.4,-18.3333333333,0
16.8,-18.3333333333,0
17.2,-18.3333333333,0
17.6,-18.3333333333,0
18,-18.3333333333,0
18.4,-18.3333333333,0
18.8,-18.3333333333,0
19.2,-18.3333333333,0
19.6,-18.3333333333,0
20,-18.3333333333,0
20.4,-18.3333333333,0
20.8,-18.3333333333,0
21.2,-18.3333333333,0
21.6,-18.3333333333,0
22,-18.3333333333,0
22.4,-18.3333333333,0
22.8,-18.3333333333,0
23.2,-18.3333333333,0
23.6,-18.3333333333,0
24,-18.3333333333,0
24.4,-18.3333333333,0
24.8,-18.3333333333,0
25.2,-18.3333333333,0
25.6,-18.3333333333,0
26,-18.3333333333,0
26.4,-18.3333333333,0
26.8,-18.3333333333,0
27.2,-18.3333333333,0
27.6,-18.3333333333,0
28,-18.3333333333,0
28.4,-18.3333333333,0
28.8,-18.3333333333,0
29.2,-18.3333333333,0
29.6,-18.3333333333,0
30,-18.3333333333,0
30.4,-18.3333333333,0
30.8,-18.3333333333,0
31.2,-18.3333333333,0
31.6,-18.3333333333,0
32,-18.3333333333,0
32.4,-18.3333333333,1
32.8,-18.3333333333,1
33.2,-18.3333333333,1
33.6,-18.3333333333,1
34,-18.3333333333,1
34.4,-18.3333333333,1
34.8,-18.3333333333,1
35.2,-18.3333333333,1
35.6,-18.3333333333,1
36,-18.3333333333,1
36.4,-18.3333333333,1
36.8,-18.3333333333,1
37.2,-18.3333333333,1
37.6,-18.3333333333,1
38,-18.3333333333,1
38.4,-18.3333333333,1
38.8,-18.3333333333,1
39.2,-18.3333333333,1
39.6,-18.3333333333,1
40,-18.3333333333,1
-20,-18,0
-19.6,-18,0
-19.2,-18,0
-18.8,-18,0
-18.4,-18,0
-18,-18,0
-17.6,-18,0
-17.2,-18,0
-16.8,-18,0
-16.4,-18,0
-16,-18,0
-15.6,-18,0
-15.2,-18,0
-14.8,-18,0
-14.4,-18,0
-14,-18,0
-13.6,-18,0
-13.2,-18,0
-12.8,-18,0
-12.4,-18,0
-12,-18,0
-11.6,-18,0
-11.2,-18,0
-10.8,-18,0
-10.4,-18,0
-10,-18,0
-9.6,-18,0
-9.2,-18,0
-8.8,-18,0
-8.4,-18,0
-8,-18,0
-7.6,-18,0
-7.2,-18,0
-6.8,-18,0
-6.4,-18,0
-6,-18,0
-5.6,-18,0
-5.2,-18,0
-4.8,-18,0
-4.4,-18,0
-4,-18,0
-3.6,-18,0
-3.2,-18,0
-2.8,-18,0
-2.4,-18,0
-2,-18,0
-1.6,-18,0
-1.2,-18,0
-0.8,-18,0
-0.4,-18,0
0,-18,0
0.4,-18,0
0.8,-18,0
1.2,-18,0
1.6,-18,0
2,-18,0
2.4,-18,0
2.8,-18,0
3.2,-18,0
3.6,-18,0
4,-18,0
4.4,-18,0
4.8,-18,0
5.2,-18,0
5.6,-18,0
6,-18,0
6.4,-18,0
6.8,-18,0
7.2,-18,0
7.6,-18,0
8,-18,0
8.4,-18,0
8.8,-18,0
9.2,-18,0
9.6,-18,0
10,-18,0
10.4,-18,0
10.8,-18,0
11.2,-18,0
11.6,-18,0
12,-18,0
12.4,-18,0
12.8,-18,0
13.2,-18,0
13.6,-18,0
14,-18,0
14.4,-18,0
14.8,-18,0
15.2,-18,0
15.6,-18,0
16,-18,0
16.4,-18,0
16.8,-18,0
17.2,-18,0
17.6,-18,0
18,-18,0
18.4,-18,0
18.8,-18,0
19.2,-18,0
19.6,-18,0
20,-18,0
20.4,-18,0
20.8,-18,0
21.2,-18,0
21.6,-18,0
22,-18,0
22.4,-18,0
22.8,-18,0
23.2,-18,0
23.6,-18,0
24,-18,0
24.4,-18,0
24.8,-18,0
25.2,-18,0
25.6,-18,0
26,-18,0
26.4,-18,0
26.8,-18,0
27.2,-18,0
27.6,-18,0
28,-18,0
28.4,-18,0
28.8,-18,0
29.2,-18,0
29.6,-18,0
30,-18,0
30.4,-18,0
30.8,-18,0
31.2,-18,0
31.6,-18,0
32,-18,1
32.4,-18,1
32.8,-18,1
33.2,-18,1
33.6,-18,1
34,-18,1
34.4,-18,1
34.8,-18,1
35.2,-18,1
35.6,-18,1
36,-18,1
36.4,-18,1
36.8,-18,1
37.2,-18,1
37.6,-18,1
38,-18,1
38.4,-18,1
38.8,-18,1
39.2,-18,1
39.6,-18,1
40,-18,1
-20,-17.6666666667,0
-19.6,-17.6666666667,0
-19.2,-17.6666666667,0
-18.8,-17.6666666667,0
-18.4,-17.6666666667,0
-18,-17.6666666667,0
-17.6,-17.6666666667,0
-17.2,-17.6666666667,0
-16.8,-17.6666666667,0
-16.4,-17.6666666667,0
-16,-17.6666666667,0
-15.6,-17.6666666667,0
-15.2,-17.6666666667,0
-14.8,-17.6666666667,0
-14.4,-17.6666666667,0
-14,-17.6666666667,0
-13.6,-17.6666666667,0
-13.2,-17.6666666667,0
-12.8,-17.6666666667,0
-12.4,-17.6666666667,0
-12,-17.6666666667,0
-11.6,-17.6666666667,0
-11.2,-17.6666666667,0
-10.8,-17.6666666667,0
-10.4,-17.6666666667,0
-10,-17.6666666667,0
-9.6,-17.6666666667,0
-9.2,-17.6666666667,0
-8.8,-17.6666666667,0
-8.4,-17.6666666667,0
-8,-17.6666666667,0
-7.6,-17.6666666667,0
-7.2,-17.6666666667,0
-6.8,-17.6666666667,0
-6.4,-17.6666666667,0
-6,-17.6666666667,0
-5.6,-17.6666666667,0
-5.2,-17.6666666667,0
-4.8,-17.6666666667,0
-4.4,-17.6666666667,0
-4,-17.6666666667,0
-3.6,-17.6666666667,0
-3.2,-17.6666666667,0
-2.8,-17.6666666667,0
-2.4,-17.6666666667,0
-2,-17.6666666667,0
-1.6,-17.6666666667,0
-1.2,-17.6666666667,0
-0.8,-17.6666666667,0
-0.4,-17.6666666667,0
0,-17.6666666667,0
0.4,-17.6666666667,0
0.8,-17.6666666667,0
1.2,-17.6666666667,0
1.6,-17.6666666667,0
2,-17.6666666667,0
2.4,-17.6666666667,0
2.8,-17.6666666667,0
3.2,-17.6666666667,0
3.6,-17.6666666667,0
4,-17.6666666667,0
4.4,-17.6666666667,0
4.8,-17.6666666667,0
5.2,-17.6666666667,0
5.6,-17.6666666667,0
6,-17.6666666667,0
6.4,-17.6666666667,0
6.8,-17.6666666667,0
7.2,-17.6666666667,0
7.6,-17.6666666667,0
8,-17.6666666667,0
8.4,-17.6666666667,0
8.8,-17.6666666667,0
9.2,-17.6666666667,0
9.6,-17.6666666667,0
10,-17.6666666667,0
10.4,-17.6666666667,0
10.8,-17.6666666667,0
11.2,-17.6666666667,0
11.6,-17.6666666667,0
12,-17.6666666667,0
12.4,-17.6666666667,0
12.8,-17.6666666667,0
13.2,-17.6666666667,0
13.6,-17.6666666667,0
14,-17.6666666667,0
14.4,-17.6666666667,0
14.8,-17.6666666667,0
15.2,-17.6666666667,0
15.6,-17.6666666667,0
16,-17.6666666667,0
16.4,-17.6666666667,0
16.8,-17.6666666667,0
17.2,-17.6666666667,0
17.6,-17.6666666667,0
18,-17.6666666667,0
18.4,-17.6666666667,0
18.8,-17.6666666667,0
19.2,-17.6666666667,0
19.6,-17.6666666667,0
20,-17.6666666667,0
20.4,-17.6666666667,0
20.8,-17.6666666667,0
21.2,-17.6666666667,0
21.6,-17.6666666667,0
22,-17.6666666667,0
22.4,-17.6666666667,0
22.8,-17.6666666667,0
23.2,-17.6666666667,0
23.6,-17.6666666667,0
24,-17.6666666667,0
24.4,-17.6666666667,0
24.8,-17.6666666667,0
25.2,-17.6666666667,0
25.6,-17.6666666667,0
26,-17.6666666667,0
26.4,-17.6666666667,0
26.8,-17.6666666667,0
27.2,-17.6666666667,0
27.6,-17.6666666667,0
28,-17.6666666667,0
28.4,-17.6666666667,0
28.8,-17.6666666667,0
29.2,-17.6666666667,0
29.6,-17.6666666667,0
30,-17.6666666667,0
30.4,-17.6666666667,0
30.8,-17.6666666667,0
31.2,-17.6666666667,0
31.6,-17.6666666667,1
32,-17.6666666667,1
32.4,-17.6666666667,1
32.8,-17.6666666667,1
33.2,-17.6666666667,1
33.6,-17.6666666667,1
34,-17.6666666667,1
34.4,-17.6666666667,1
34.8,-17.6666666667,1
35.2,-17.6666666667,1
35.6,-17.6666666667,1
36,-17.6666666667,1
36.4,-17.6666666667,1
36.8,-17.6666666667,1
37.2,-17.6666666667,1
37.6,-17.6666666667,1
38,-17.6666666667,1
38.4,-17.6666666667,1
38.8,-17.6666666667,1
39.2,-17.6666666667,1
39.6,-17.6666666667,1
40,-17.6666666667,1
-20,-17.3333333333,0
-19.6,-17.3333333333,0
-19.2,-17.3333333333,0
-18.8,-17.3333333333,0
-18.4,-17.3333333333,0
-18,-17.3333333333,0
-17.6,-17.3333333333,0
-17.2,-17.3333333333,0
-16.8,-17.3333333333,0
-16.4,-17.3333333333,0
-16,-17.3333333333,0
-15.6,-17.3333333333,0
-15.2,-17.3333333333,0
-14.8,-17.3333333333,0
-14.4,-17.3333333333,0
-14,-17.3333333333,0
-13.6,-17.3333333333,0
-13.2,-17.3333333333,0
-12.8,-17.3333333333,0
-12.4,-17.3333333333,0
-12,-17.3333333333,0
-11.6,-17.3333333333,0
-11.2,-17.3333333333,0
-10.8,-17.3333333333,0
-10.4,-17.3333333333,0
-10,-17.3333333333,0
-9.6,-17.3333333333,0
-9.2,-17.3333333333,0
-8.8,-17.3333333333,0
-8.4,-17.3333333333,0
-8,-17.3333333333,0
-7.6,-17.3333333333,0
-7.2,-17.3333333333,0
-6.8,-17.3333333333,0
-6.4,-17.3333333333,0
-6,-17.3333333333,0
-5.6,-17.3333333333,0
-5.2,-17.3333333333,0
-4.8,-17.3333333333,0
-4.4,-17.3333333333,0
-4,-17.3333333333,0
-3.6,-17.3333333333,0
-3.2,-17.3333333333,0
-2.8,-17.3333333333,0
-2.4,-17.3333333333,0
-2,-17.3333333333,0
-1.6,-17.3333333333,0
-1.2,-17.3333333333,0
-0.8,-17.3333333333,0
-0.4,-17.3333333333,0
0,-17.3333333333,0
0.4,-17.3333333333,0
0.8,-17.3333333333,0
1.2,-17.3333333333,0
1.6,-17.3333333333,0
2,-17.3333333333,0
2.4,-17.3333333333,0
2.8,-17.3333333333,0
3.2,-17.3333333333,0
3.6,-17.3333333333,0
4,-17.3333333333,0
4.4,-17.3333333333,0
4.8,-17.3333333333,0
5.2,-17.3333333333,0
5.6,-17.3333333333,0
6,-17.3333333333,0
6.4,-17.3333333333,0
6.8,-17.3333333333,0
7.2,-17.3333333333,0
7.6,-17.3333333333,0
8,-17.3333333333,0
8.4,-17.3333333333,0
8.8,-17.3333333333,0
9.2,-17.3333333333,0
9.6,-17.3333333333,0
10,-17.3333333333,0
10.4,-17.3333333333,0
10.8,-17.3333333333,0
11.2,-17.3333333333,0
11.6,-17.3333333333,0
12,-17.3333333333,0
12.4,-17.3333333333,0
12.8,-17.3333333333,0
13.2,-17.3333333333,0
13.6,-17.3333333333,0
14,-17.3333333333,0
14.4,-17.3333333333,0
14.8,-17.3333333333,0
15.2,-17.3333333333,0
15.6,-17.3333333333,0
16,-17.3333333333,0
16.4,-17.3333333333,0
16.8,-17.3333333333,0
17.2,-17.3333333333,0
17.6,-17.3333333333,0
18,-17.3333333333,0
18.4,-17.3333333333,0
18.8,-17.3333333333,0
19.2,-17.3333333333,0
19.6,-17.3333333333,0
20,-17.3333333333,0
20.4,-17.3333333333,0
20.8,-17.3333333333,0
21.2,-17.3333333333,0
21.6,-17.3333333333,0
22,-17.3333333333,0
22.4,-17.3333333333,0
22.8,-17.3333333333,0
23.2,-17.3333333333,0
23.6,-17.3333333333,0
24,-17.3333333333,0
24.4,-17.3333333333,0
24.8,-17.3333333333,0
25.2,-17.3333333333,0
25.6,-17.3333333333,0
26,-17.3333333333,0
26.4,-17.3333333333,0
26.8,-17.3333333333,0
27.2,-17.3333333333,0
27.6,-17.3333333333,0
28,-17.3333333333,0
28.4,-17.3333333333,0
28.8,-17.3333333333,0
29.2,-17.3333333333,0
29.6,-17.3333333333,0
30,-17.3333333333,0
30.4,-17.3333333333,0
30.8,-17.3333333333,0
31.2,-17.3333333333,1
31.6,-17.3333333333,1
32,-17.3333333333,1
32.4,-17.3333333333,1
32.8,-17.3333333333,1
33.2,-17.3333333333,1
33.6,-17.3333333333,1
34,-17.3333333333,1
34.4,-17.3333333333,1
34.8,-17.3333333333,1
35.2,-17.3333333333,1
35.6,-17.3333333333,1
36,-17.3333333333,1
36.4,-17.3333333333,1
36.8,-17.3333333333,1
37.2,-17.3333333333,1
37.6,-17.3333333333,1
38,-17.3333333333,1
38.4,-17.3333333333,1
38.8,-17.3333333333,1
39.2,-17.3333333333,1
39.6,-17.3333333333,1
40,-17.3333333333,1
-20,-17,0
-19.6,-17,0
-19.2,-17,0
-18.8,-17,0
-18.4,-17,0
-18,-17,0
-17.6,-17,0
-17.2,-17,0
-16.8,-17,0
-16.4,-17,0
-16,-17,0
-15.6,-17,0
-15.2,-17,0
-14.8,-17,0
-14.4,-17,0
-14,-17,0
-13.6,-17,0
-13.2,-17,0
-12.8,-17,0
-12.4,-17,0
-12,-17,0
-11.6,-17,0
-11.2,-17,0
-10.8,-17,0
-10.4,-17,0
-10,-17,0
-9.6,-17,0
-9.2,-17,0
-8.8,-17,0
-8.4,-17,0
-8,-17,0
-7.6,-17,0
-7.2,-17,0
-6.8,-17,0
-6.4,-17,0
-6,-17,0
-5.6,-17,0
-5.2,-17,0
-4.8,-17,0
-4.4,-17,0
-4,-17,0
-3.6,-17,0
-3.2,-17,0
-2.8,-17,0
-2.4,-17,0
-2,-17,0
-1.6,-17,0
-1.2,-17,0
-0.8,-17,0
-0.4,-17,0
0,-17,0
0.4,-17,0
0.8,-17,0
1.2,-17,0
1.6,-17,0
2,-17,0
2.4,-17,0
2.8,-17,0
3.2,-17,0
3.6,-17,0
4,-17,0
4.4,-17,0
4.8,-17,0
5.2,-17,0
5.6,-17,0
6,-17,0
6.4,-17,0
6.8,-17,0
7.2,-17,0
7.6,-17,0
8,-17,0
8.4,-17,0
8.8,-17,0
9.2,-17,0
9.6,-17,0
10,-17,0
10.4,-17,0
10.8,-17,0
11.2,-17,0
11.6,-17,0
12,-17,0
12.4,-17,0
12.8,-17,0
13.2,-17,0
13.6,-17,0
14,-17,0
14.4,-17,0
14.8,-17,0
15.2,-17,0
15.6,-17,0
16,-17,0
16.4,-17,0
16.8,-17,0
17.2,-17,0
17.6,-17,0
18,-17,0
18.4,-17,0
18.8,-17,0
19.2,-17,0
19.6,-17,0
20,-17,0
20.4,-17,0
20.8,-17,0
21.2,-17,0
21.6,-17,0
22,-17,0
22.4,-17,0
22.8,-17,0
23.2,-17,0
23.6,-17,0
24,-17,0
24.4,-17,0
24.8,-17,0
25.2,-17,0
25.6,-17,0
26,-17,0
26.4,-17,0
26.8,-17,0
27.2,-17,0
27.6,-17,0
28,-17,0
28.4,-17,0
28.8,-17,0
29.2,-17,0
29.6,-17,0
30,-17,0
30.4,-17,0
30.8,-17,1
31.2,-17,1
31.6,-17,1
32,-17,1
32.4,-17,1
32.8,-17,1
33.2,-17,1
33.6,-17,1
34,-17,1
34.4,-17,1
34.8,-17,1
35.2,-17,1
35.6,-17,1
36,-17,1
36.4,-17,1
36.8,-17,1
37.2,-17,1
37.6,-17,1
38,-17,1
38.4,-17,1
38.8,-17,1
39.2,-17,1
39.6,-17,1
40,-17,1
-20,-16.6666666667,0
-19.6,-16.6666666667,0
-19.2,-16.6666666667,0
-18.8,-16.6666666667,0
-18.4,-16.6666666667,0
-18,-16.6666666667,0
-17.6,-16.6666666667,0
-17.2,-16.6666666667,0
-16.8,-16.6666666667,0
-16.4,-16.6666666667,0
-16,-16.6666666667,0
-15.6,-16.6666666667,0
-15.2,-16.6666666667,0
-14.8,-16.6666666667,0
-14.4,-16.6666666667,0
-14,-16.6666666667,0
-13.6,-16.6666666667,0
-13.2,-16.6666666667,0
-12.8,-16.6666666667,0
-12.4,-16.6666666667,0
-12,-16.6666666667,0
-11.6,-16.6666666667,0
-11.2,-16.6666666667,0
-10.8,-16.6666666667,0
-10.4,-16.6666666667,0
-10,-16.6666666667,0
-9.6,-16.6666666667,0
-9.2,-16.6666666667,0
-8.8,-16.6666666667,0
-8.4,-16.6666666667,0
-8,-16.6666666667,0
-7.6,-16.6666666667,0
-7.2,-16.6666666667,0
-6.8,-16.6666666667,0
-6.4,-16.6666666667,0
-6,-16.6666666667,0
-5.6,-16.6666666667,0
-5.2,-16.6666666667,0
-4.8,-16.6666666667,0
-4.4,-16.6666666667,0
-4,-16.6666666667,0
-3.6,-16.6666666667,0
-3.2,-16.6666666667,0
-2.8,-16.6666666667,0
-2.4,-16.6666666667,0
-2,-16.6666666667,0
-1.6,-16.6666666667,0
-1.2,-16.6666666667,0
-0.8,-16.6666666667,0
-0.4,-16.6666666667,0
0,-16.6666666667,0
0.4,-16.6666666667,0
0.8,-16.6666666667,0
1.2,-16.6666666667,0
1.6,-16.6666666667,0
2,-16.6666666667,0
2.4,-16.6666666667,0
2.8,-16.6666666667,0
3.2,-16.6666666667,0
3.6,-16.6666666667,0
4,-16.6666666667,0
4.4,-16.6666666667,0
4.8,-16.6666666667,0
5.2,-16.6666666667,0
5.6,-16.6666666667,0
6,-16.6666666667,0
6.4,-16.6666666667,0
6.8,-16.6666666667,0
7.2,-16.6666666667,0
7.6,-16.6666666667,0
8,-16.6666666667,0
8.4,-16.6666666667,0
8.8,-16.6666666667,0
9.2,-16.6666666667,0
9.6,-16.6666666667,0
10,-16.6666666667,0
10.4,-16.6666666667,0
10.8,-16.6666666667,0
11.2,-16.6666666667,0
11.6,-16.6666666667,0
12,-16.6666666667,0
12.4,-16.6666666667,0
12.8,-16.6666666667,0
13.2,-16.6666666667,0
13.6,-16.6666666667,0
14,-16.6666666667,0
14.4,-16.6666666667,0
14.8,-16.6666666667,0
15.2,-16.6666666667,0
15.6,-16.6666666667,0
16,-16.6666666667,0
16.4,-16.6666666667,0
16.8,-16.6666666667,0
17.2,-16.6666666667,0
17.6,-16.6666666667,0
18,-16.6666666667,0
18.4,-16.6666666667,0
18.8,-16.6666666667,0
19.2,-16.6666666667,0
19.6,-16.6666666667,0
20,-16.6666666667,0
20.4,-16.6666666667,0
20.8,-16.6666666667,0
21.2,-16.6666666667,0
21.6,-16.6666666667,0
22,-16.6666666667,0
22.4,-16.6666666667,0
22.8,-16.6666666667,0
23.2,-16.6666666667,0
23.6,-16.6666666667,0
24,-16.6666666667,0
24.4,-16.6666666667,0
24.8,-16.6666666667,0
25.2,-16.6666666667,0
25.6,-16.6666666667,0
26,-16.6666666667,0
26.4,-16.6666666667,0
26.8,-16.6666666667,0
27.2,-16.6666666667,0
27.6,-16.6666666667,0
28,-16.6666666667,0
28.4,-16.6666666667,0
28.8,-16.6666666667,0
29.2,-16.6666666667,0
29.6,-16.6666666667,0
30,-16.6666666667,0
30.4,-16.6666666667,1
30.8,-16.6666666667,1
31.2,-16.6666666667,1
31.6,-16.6666666667,1
32,-16.6666666667,1
32.4,-16.6666666667,1
32.8,-16.6666666667,1
33.2,-16.6666666667,1
33.6,-16.6666666667,1
34,-16.6666666667,1
34.4,-16.6666666667,1
34.8,-16.6666666667,1
35.2,-16.6666666667,1
35.6,-16.6666666667,1
36,-16.6666666667,1
36.4,-16.6666666667,1
36.8,-16.6666666667,1
37.2,-16.6666666667,1
37.6,-16.6666666667,1
38,-16.6666666667,1
38.4,-16.6666666667,1
38.8,-16.6666666667,1
39.2,-16.6666666667,1
39.6,-16.6666666667,1
40,-16.6666666667,1
-20,-16.3333333333,0
-19.6,-16.3333333333,0
-19.2,-16.3333333333,0
-18.8,-16.3333333333,0
-18.4,-16.3333333333,0
-18,-16.3333333333,0
-17.6,-16.3333333333,0
-17.2,-16.3333333333,0
-16.8,-16.3333333333,0
-16.4,-16.3333333333,0
-16,-16.3333333333,0
-15.6,-16.3333333333,0
-15.2,-16.3333333333,0
-14.8,-16.3333333333,0
-14.4,-16.3333333333,0
-14,-16.3333333333,0
-13.6,-16.3333333333,0
-13.2,-16.3333333333,0
-12.8,-16.3333333333,0
-12.4,-16.3333333333,0
-12,-16.3333333333,0
-11.6,-16.3333333333,0
-11.2,-16.3333333333,0
-10.8,-16.3333333333,0
-10.4,-16.3333333333,0
-10,-16.3333333333,0
-9.6,-16.3333333333,0
-9.2,-16.3333333333,0
-8.8,-16.3333333333,0
-8.4,-16.3333333333,0
-8,-16.3333333333,0
-7.6,-16.3333333333,0
-7.2,-16.3333333333,0
-6.8,-16.3333333333,0
-6.4,-16.3333333333,0
-6,-16.3333333333,0
-5.6,-16.3333333333,0
-5.2,-16.3333333333,0
-4.8,-16.3333333333,0
-4.4,-16.3333333333,0
-4,-16.3333333333,0
-3.6,-16.3333333333,0
-3.2,-16.3333333333,0
-2.8,-16.3333333333,0
-2.4,-16.3333333333,0
-2,-16.3333333333,0
-1.6,-16.3333333333,0
-1.2,-16.3333333333,0
-0.8,-16.3333333333,0
-0.4,-16.3333333333,0
0,-16.3333333333,0
0.4,-16.3333333333,0
0.8,-16.3333333333,0
1.2,-16.3333333333,0
1.6,-16.3333333333,0
2,-16.3333333333,0
2.4,-16.3333333333,0
2.8,-16.3333333333,0
3.2,-16.3333333333,0
3.6,-16.3333333333,0
4,-16.3333333333,0
4.4,-16.3333333333,0
4.8,-16.3333333333,0
5.2,-16.3333333333,0
5.6,-16.3333333333,0
6,-16.3333333333,0
6.4,-16.3333333333,0
6.8,-16.3333333333,0
7.2,-16.3333333333,0
7.6,-16.3333333333,0
8,-16.3333333333,0
8.4,-16.3333333333,0
8.8,-16.3333333333,0
9.2,-16.3333333333,0
9.6,-16.3333333333,0
10,-16.3333333333,0
10.4,-16.3333333333,0
10.8,-16.3333333333,0
11.2,-16.3333333333,0
11.6,-16.3333333333,0
12,-16.3333333333,0
12.4,-16.3333333333,0
12.8,-16.3333333333,0
13.2,-16.3333333333,0
13.6,-16.3333333333,0
14,-16.3333333333,0
14.4,-16.3333333333,0
14.8,-16.3333333333,0
15.2,-16.3333333333,0
15.6,-16.3333333333,0
16,-16.3333333333,0
16.4,-16.3333333333,0
16.8,-16.3333333333,0
17.2,-16.3333333333,0
17.6,-16.3333333333,0
18,-16.3333333333,0
18.4,-16.3333333333,0
18.8,-16.3333333333,0
19.2,-16.3333333333,0
19.6,-16.3333333333,0
20,-16.3333333333,0
20.4,-16.3333333333,0
20.8,-16.3333333333,0
21.2,-16.3333333333,0
21.6,-16.3333333333,0
22,-16.3333333333,0
22.4,-16.3333333333,0
22.8,-16.3333333333,0
23.2,-16.3333333333,0
23.6,-16.3333333333,0
24,-16.3333333333,0
24.4,-16.3333333333,0
24.8,-16.3333333333,0
25.2,-16.3333333333,0
25.6,-16.3333333333,0
26,-16.3333333333,0
26.4,-16.3333333333,0
26.8,-16.3333333333,0
27.2,-16.3333333333,0
27.6,-16.3333333333,0
28,-16.3333333333,0
28.4,-16.3333333333,0
28.8,-16.3333333333,0
29.2,-16.3333333333,0
29.6,-16.3333333333,1
30,-16.3333333333,1
30.4,-16.3333333333,1
30.8,-16.3333333333,1
31.2,-16.3333333333,1
31.6,-16.3333333333,1
32,-16.3333333333,1
32.4,-16.3333333333,1
32.8,-16.3333333333,1
33.2,-16.3333333333,1
33.6,-16.3333333333,1
34,-16.3333333333,1
34.4,-16.3333333333,1
34.8,-16.3333333333,1
35.2,-16.3333333333,1
35.6,-16.3333333333,1
36,-16.3333333333,1
36.4,-16.3333333333,1
36.8,-16.3333333333,1
37.2,-16.3333333333,1
37.6,-16.3333333333,1
38,-16.3333333333,1
38.4,-16.3333333333,1
38.8,-16.3333333333,1
39.2,-16.3333333333,1
39.6,-16.3333333333,1
40,-16.3333333333,1
-20,-16,0
-19.6,-16,0
-19.2,-16,0
-18.8,-16,0
-18.4,-16,0
-18,-16,0
-17.6,-16,0
-17.2,-16,0
-16.8,-16,0
-16.4,-16,0
-16,-16,0
-15.6,-16,0
-15.2,-16,0
-14.8,-16,0
-14.4,-16,0
-14,-16,0
-13.6,-16,0
-13.2,-16,0
-12.8,-16,0
-12.4,-16,0
-12,-16,0
-11.6,-16,0
-11.2,-16,0
-10.8,-16,0
-10.4,-16,0
-10,-16,0
-9.6,-16,0
-9.2,-16,0
-8.8,-16,0
-8.4,-16,0
-8,-16,0
-7.6,-16,0
-7.2,-16,0
-6.8,-16,0
-6.4,-16,0
-6,-16,0
-5.6,-16,0
-5.2,-16,0
-4.8,-16,0
-4.4,-16,0
-4,-16,0
-3.6,-16,0
-3.2,-16,0
-2.8,-16,0
-2.4,-16,0
-2,-16,0
-1.6,-16,0
-1.2,-16,0
-0.8,-16,0
-0.4,-16,0
0,-16,0
0.4,-16,0
0.8,-16,0
1.2,-16,0
1.6,-16,0
2,-16,0
2.4,-16,0
2.8,-16,0
3.2,-16,0
3.6,-16,0
4,-16,0
4.4,-16,0
4.8,-16,0
5.2,-16,0
5.6,-16,0
6,-16,0
6.4,-16,0
6.8,-16,0
7.2,-16,0
7.6,-16,0
8,-16,0
8.4,-16,0
8.8,-16,0
9.2,-16,0
9.6,-16,0
10,-16,0
10.4,-16,0
10.8,-16,0
11.2,-16,0
11.6,-16,0
12,-16,0
12.4,-16,0
12.8,-16,0
13.2,-16,0
13.6,-16,0
14,-16,0
14.4,-16,0
14.8,-16,0
15.2,-16,0
15.6,-16,0
16,-16,0
16.4,-16,0
16.8,-16,0
17.2,-16,0
17.6,-16,0
18,-16,0
18.4,-16,0
18.8,-16,0
19.2,-16,0
19.6,-16,0
20,-16,0
20.4,-16,0
20.8,-16,0
21.2,-16,0
21.6,-16,0
22,-16,0
22.4,-16,0
22.8,-16,0
23.2,-16,0
23.6,-16,0
24,-16,0
24.4,-16,0
24.8,-16,0
25.2,-16,0
25.6,-16,0
26,-16,0
26.4,-16,0
26.8,-16,0
27.2,-16,0
27.6,-16,0
28,-16,0
28.4,-16,0
28.8,-16,0
29.2,-16,1
29.6,-16,1
30,-16,1
30.4,-16,1
30.8,-16,1
31.2,-16,1
31.6,-16,1
32,-16,1
32.4,-16,1
32.8,-16,1
33.2,-16,1
33.6,-16,1
34,-16,1
34.4,-16,1
34.8,-16,1
35.2,-16,1
35.6,-16,1
36,-16,1
36.4,-16,1
36.8,-16,1
37.2,-16,1
37.6,-16,1
38,-16,1
38.4,-16,1
38.8,-16,1
39.2,-16,1
39.6,-16,1
40,-16,1
-20,-15.6666666667,0
-19.6,-15.6666666667,0
-19.2,-15.6666666667,0
-18.8,-15.6666666667,0
-18.4,-15.6666666667,0
-18,-15.6666666667,0
-17.6,-15.6666666667,0
-17.2,-15.6666666667,0
-16.8,-15.6666666667,0
-16.4,-15.6666666667,0
-16,-15.6666666667,0
-15.6,-15.6666666667,0
-15.2,-15.6666666667,0
-14.8,-15.6666666667,0
-14.4,-15.6666666667,0
-14,-15.6666666667,0
-13.6,-15.6666666667,0
-13.2,-15.6666666667,0
-12.8,-15.6666666667,0
-12.4,-15.6666666667,0
-12,-15.6666666667,0
-11.6,-15.6666666667,0
-11.2,-15.6666666667,0
-10.8,-15.6666666667,0
-10.4,-15.6666666667,0
-10,-15.6666666667,0
-9.6,-15.6666666667,0
-9.2,-15.6666666667,0
-8.8,-15.6666666667,0
-8.4,-15.6666666667,0
-8,-15.6666666667,0
-7.6,-15.6666666667,0
-7.2,-15.6666666667,0
-6.8,-15.6666666667,0
-6.4,-15.6666666667,0
-6,-15.6666666667,0
-5.6,-15.6666666667,0
-5.2,-15.6666666667,0
-4.8,-15.6666666667,0
-4.4,-15.6666666667,0
-4,-15.6666666667,0
-3.6,-15.6666666667,0
-3.2,-15.6666666667,0
-2.8,-15.6666666667,0
-2.4,-15.6666666667,0
-2,-15.6666666667,0
-1.6,-15.6666666667,0
-1.2,-15.6666666667,0
-0.8,-15.6666666667,0
-0.4,-15.6666666667,0
0,-15.6666666667,0
0.4,-15.6666666667,0
0.8,-15.6666666667,0
1.2,-15.6666666667,0
1.6,-15.6666666667,0
2,-15.6666666667,0
2.4,-15.6666666667,0
2.8,-15.6666666667,0
3.2,-15.6666666667,0
3.6,-15.6666666667,0
4,-15.6666666667,0
4.4,-15.6666666667,0
4.8,-15.6666666667,0
5.2,-15.6666666667,0
5.6,-15.6666666667,0
6,-15.6666666667,0
6.4,-15.6666666667,0
6.8,-15.6666666667,0
7.2,-15.6666666667,0
7.6,-15.6666666667,0
8,-15.6666666667,0
8.4,-15.6666666667,0
8.8,-15.6666666667,0
9.2,-15.6666666667,0
9.6,-15.6666666667,0
10,-15.6666666667,0
10.4,-15.6666666667,0
10.8,-15.6666666667,0
11.2,-15.6666666667,0
11.6,-15.6666666667,0
12,-15.6666666667,0
12.4,-15.6666666667,0
12.8,-15.6666666667,0
13.2,-15.6666666667,0
13.6,-15.6666666667,0
14,-15.6666666667,0
14.4,-15.6666666667,0
14.8,-15.6666666667,0
15.2,-15.6666666667,0
15.6,-15.6666666667,0
16,-15.6666666667,0
16.4,-15.6666666667,0
16.8,-15.6666666667,0
17.2,-15.6666666667,0
17.6,-15.6666666667,0
18,-15.6666666667,0
18.4,-15.6666666667,0
18.8,-15.6666666667,0
19.2,-15.6666666667,0
19.6,-15.6666666667,0
20,-15.6666666667,0
20.4,-15.6666666667,0
20.8,-15.6666666667,0
21.2,-15.6666666667,0
21.6,-15.6666666667,0
22,-15.6666666667,0
22.4,-15.6666666667,0
22.8,-15.6666666667,0
23.2,-15.6666666667,0
23.6,-15.6666666667,0
24,-15.6666666667,0
24.4,-15.6666666667,0
24.8,-15.6666666667,0
25.2,-15.6666666667,0
25.6,-15.6666666667,0
26,-15.6666666667,0
26.4,-15.6666666667,0
26.8,-15.6666666667,0
27.2,-15.6666666667,0
27.6,-15.6666666667,0
28,-15.6666666667,0
28.4,-15.6666666667,0
28.8,-15.6666666667,1
29.2,-15.6666666667,1
29.6,-15.6666666667,1
30,-15.6666666667,1
30.4,-15.6666666667,1
30.8,-15.6666666667,1
31.2,-15.6666666667,1
31.6,-15.6666666667,1
32,-15.6666666667,1
32.4,-15.6666666667,1
32.8,-15.6666666667,1
33.2,-15.6666666667,1
33.6,-15.6666666667,1
34,-15.6666666667,1
34.4,-15.6666666667,1
34.8,-15.6666666667,1
35.2,-15.6666666667,1
35.6,-15.6666666667,1
36,-15.6666666667,1
36.4,-15.6666666667,1
36.8,-15.6666666667,1
37.2,-15.6666666667,1
37.6,-15.6666666667,1
38,-15.6666666667,1
38.4,-15.6666666667,1
38.8,-15.6666666667,1
39.2,-15.6666666667,1
39.6,-15.6666666667,1
40,-15.6666666667,1
-20,-15.3333333333,0
-19.6,-15.3333333333,0
-19.2,-15.3333333333,0
-18.8,-15.3333333333,0
-18.4,-15.3333333333,0
-18,-15.3333333333,0
-17.6,-15.3333333333,0
-17.2,-15.3333333333,0
-16.8,-15.3333333333,0
-16.4,-15.3333333333,0
-16,-15.3333333333,0
-15.6,-15.3333333333,0
-15.2,-15.3333333333,0
-14.8,-15.3333333333,0
-14.4,-15.3333333333,0
-14,-15.3333333333,0
-13.6,-15.3333333333,0
-13.2,-15.3333333333,0
-12.8,-15.3333333333,0
-12.4,-15.3333333333,0
-12,-15.3333333333,0
-11.6,-15.3333333333,0
-11.2,-15.3333333333,0
-10.8,-15.3333333333,0
-10.4,-15.3333333333,0
-10,-15.3333333333,0
-9.6,-15.3333333333,0
-9.2,-15.3333333333,0
-8.8,-15.3333333333,0
-8.4,-15.3333333333,0
-8,-15.3333333333,0
-7.6,-15.3333333333,0
-7.2,-15.3333333333,0
-6.8,-15.3333333333,0
-6.4,-15.3333333333,0
-6,-15.3333333333,0
-5.6,-15.3333333333,0
-5.2,-15.3333333333,0
-4.8,-15.3333333333,0
-4.4,-15.3333333333,0
-4,-15.3333333333,0
-3.6,-15.3333333333,0
-3.2,-15.3333333333,0
-2.8,-15.3333333333,0
-2.4,-15.3333333333,0
-2,-15.3333333333,0
-1.6,-15.3333333333,0
-1.2,-15.3333333333,0
-0.8,-15.3333333333,0
-0.4,-15.3333333333,0
0,-15.3333333333,0
0.4,-15.3333333333,0
0.8,-15.3333333333,0
1.2,-15.3333333333,0
1.6,-15.3333333333,0
2,-15.3333333333,0
2.4,-15.3333333333,0
2.8,-15.3333333333,0
3.2,-15.3333333333,0
3.6,-15.3333333333,0
4,-15.3333333333,0
4.4,-15.3333333333,0
4.8,-15.3333333333,0
5.2,-15.3333333333,0
5.6,-15.3333333333,0
6,-15.3333333333,0
6.4,-15.3333333333,0
6.8,-15.3333333333,0
7.2,-15.3333333333,0
7.6,-15.3333333333,0
8,-15.3333333333,0
8.4,-15.3333333333,0
8.8,-15.3333333333,0
9.2,-15.3333333333,0
9.6,-15.3333333333,0
10,-15.3333333333,0
10.4,-15.3333333333,0
10.8,-15.3333333333,0
11.2,-15.3333333333,0
11.6,-15.3333333333,0
12,-15.3333333333,0
12.4,-15.3333333333,0
12.8,-15.3333333333,0
13.2,-15.3333333333,0
13.6,-15.3333333333,0
14,-15.3333333333,0
14.4,-15.3333333333,0
14.8,-15.3333333333,0
15.2,-15.3333333333,0
15.6,-15.3333333333,0
16,-15.3333333333,0
16.4,-15.3333333333,0
16.8,-15.3333333333,0
17.2,-15.3333333333,0
17.6,-15.3333333333,0
18,-15.3333333333,0
18.4,-15.3333333333,0
18.8,-15.3333333333,0
19.2,-15.3333333333,0
19.6,-15.3333333333,0
20,-15.3333333333,0
20.4,-15.3333333333,0
20.8,-15.3333333333,0
21.2,-15.3333333333,0
21.6,-15.3333333333,0
22,-15.3333333333,0
22.4,-15.3333333333,0
22.8,-15.3333333333,0
23.2,-15.3333333333,0
23.6,-15.3333333333,0
24,-15.3333333333,0
24.4,-15.3333333333,0
24.8,-15.3333333333,0
25.2,-15.3333333333,0
25.6,-15.3333333333,0
26,-15.3333333333,0
26.4,-15.3333333333,0
26.8,-15.3333333333,0
27.2,-15.3333333333,0
27.6,-15.3333333333,0
28,-15.3333333333,0
28.4,-15.3333333333,1
28.8,-15.3333333333,1
29.2,-15.3333333333,1
29.6,-15.3333333333,1
30,-15.3333333333,1
30.4,-15.3333333333,1
30.8,-15.3333333333,1
31.2,-15.3333333333,1
31.6,-15.3333333333,1
32,-15.3333333333,1
32.4,-15.3333333333,1
32.8,-15.3333333333,1
33.2,-15.3333333333,1
33.6,-15.3333333333,1
34,-15.3333333333,1
34.4,-15.3333333333,1
34.8,-15.3333333333,1
35.2,-15.3333333333,1
35.6,-15.3333333333,1
36,-15.3333333333,1
36.4,-15.3333333333,1
36.8,-15.3333333333,1
37.2,-15.3333333333,1
37.6,-15.3333333333,1
38,-15.3333333333,1
38.4,-15.3333333333,1
38.8,-15.3333333333,1
39.2,-15.3333333333,1
39.6,-15.3333333333,1
40,-15.3333333333,1
-20,-15,0
-19.6,-15,0
-19.2,-15,0
-18.8,-15,0
-18.4,-15,0
-18,-15,0
-17.6,-15,0
-17.2,-15,0
-16.8,-15,0
-16.4,-15,0
-16,-15,0
-15.6,-15,0
-15.2,-15,0
-14.8,-15,0
-14.4,-15,0
-14,-15,0
-13.6,-15,0
-13.2,-15,0
-12.8,-15,0
-12.4,-15,0
-12,-15,0
-11.6,-15,0
-11.2,-15,0
-10.8,-15,0
-10.4,-15,0
-10,-15,0
-9.6,-15,0
-9.2,-15,0
-8.8,-15,0
-8.4,-15,0
-8,-15,0
-7.6,-15,0
-7.2,-15,0
-6.8,-15,0
-6.4,-15,0
-6,-15,0
-5.6,-15,0
-5.2,-15,0
-4.8,-15,0
-4.4,-15,0
-4,-15,0
-3.6,-15,0
-3.2,-15,0
-2.8,-15,0
-2.4,-15,0
-2,-15,0
-1.6,-15,0
-1.2,-15,0
-0.8,-15,0
-0.4,-15,0
0,-15,0
0.4,-15,0
0.8,-15,0
1.2,-15,0
1.6,-15,0
2,-15,0
2.4,-15,0
2.8,-15,0
3.2,-15,0
3.6,-15,0
4,-15,0
4.4,-15,0
4.8,-15,0
5.2,-15,0
5.6,-15,0
6,-15,0
6.4,-15,0
6.8,-15,0
7.2,-15,0
7.6,-15,0
8,-15,0
8.4,-15,0
8.8,-15,0
9.2,-15,0
9.6,-15,0
10,-15,0
10.4,-15,0
10.8,-15,0
11.2,-15,0
11.6,-15,0
12,-15,0
12.4,-15,0
12.8,-15,0
13.2,-15,0
13.6,-15,0
14,-15,0
14.4,-15,0
14.8,-15,0
15.2,-15,0
15.6,-15,0
16,-15,0
16.4,-15,0
16.8,-15,0
17.2,-15,0
17.6,-15,0
18,-15,0
18.4,-15,0
18.8,-15,0
19.2,-15,0
19.6,-15,0
20,-15,0
20.4,-15,0
20.8,-15,0
21.2,-15,0
21.6,-15,0
22,-15,0
22.4,-15,0
22.8,-15,0
23.2,-15,0
23.6,-15,0
24,-15,0
24.4,-15,0
24.8,-15,0
25.2,-15,0
25.6,-15,0
26,-15,0
26.4,-15,0
26.8,-15,0
27.2,-15,0
27.6,-15,0
28,-15,1
28.4,-15,1
28.8,-15,1
29.2,-15,1
29.6,-15,1
30,-15,1
30.4,-15,1
30.8,-15,1
31.2,-15,1
31.6,-15,1
32,-15,1
32.4,-15,1
32.8,-15,1
33.2,-15,1
33.6,-15,1
34,-15,1
34.4,-15,1
34.8,-15,1
35.2,-15,1
35.6,-15,1
36,-15,1
36.4,-15,1
36.8,-15,1
37.2,-15,1
37.6,-15,1
38,-15,1
38.4,-15,1
38.8,-15,1
39.2,-15,1
39.6,-15,1
40,-15,1
-20,-14.6666666667,0
-19.6,-14.6666666667,0
-19.2,-14.6666666667,0
-18.8,-14.6666666667,0
-18.4,-14.6666666667,0
-18,-14.6666666667,0
-17.6,-14.6666666667,0
-17.2,-14.6666666667,0
-16.8,-14.6666666667,0
-16.4,-14.6666666667,0
-16,-14.6666666667,0
-15.6,-14.6666666667,0
-15.2,-14.6666666667,0
-14.8,-14.6666666667,0
-14.4,-14.6666666667,0
-14,-14.6666666667,0
-13.6,-14.6666666667,0
-13.2,-14.6666666667,0
-12.8,-14.6666666667,0
-12.4,-14.6666666667,0
-12,-14.6666666667,0
-11.6,-14.6666666667,0
-11.2,-14.6666666667,0
-10.8,-14.6666666667,0
-10.4,-14.6666666667,0
-10,-14.6666666667,0
-9.6,-14.6666666667,0
-9.2,-14.6666666667,0
-8.8,-14.6666666667,0
-8.4,-14.6666666667,0
-8,-14.6666666667,0
-7.6,-14.6666666667,0
-7.2,-14.6666666667,0
-6.8,-14.6666666667,0
-6.4,-14.6666666667,0
-6,-14.6666666667,0
-5.6,-14.6666666667,0
-5.2,-14.6666666667,0
-4.8,-14.6666666667,0
-4.4,-14.6666666667,0
-4,-14.6666666667,0
-3.6,-14.6666666667,0
-3.2,-14.6666666667,0
-2.8,-14.6666666667,0
-2.4,-14.6666666667,0
-2,-14.6666666667,0
-1.6,-14.6666666667,0
-1.2,-14.6666666667,0
-0.8,-14.6666666667,0
-0.4,-14.6666666667,0
0,-14.6666666667,0
0.4,-14.6666666667,0
0.8,-14.6666666667,0
1.2,-14.6666666667,0
1.6,-14.6666666667,0
2,-14.6666666667,0
2.4,-14.6666666667,0
2.8,-14.6666666667,0
3.2,-14.6666666667,0
3.6,-14.6666666667,0
4,-14.6666666667,0
4.4,-14.6666666667,0
4.8,-14.6666666667,0
5.2,-14.6666666667,0
5.6,-14.6666666667,0
6,-14.6666666667,0
6.4,-14.6666666667,0
6.8,-14.6666666667,0
7.2,-14.6666666667,0
7.6,-14.6666666667,0
8,-14.6666666667,0
8.4,-14.6666666667,0
8.8,-14.6666666667,0
9.2,-14.6666666667,0
9.6,-14.6666666667,0
10,-14.6666666667,0
10.4,-14.6666666667,0
10.8,-14.6666666667,0
11.2,-14.6666666667,0
11.6,-14.6666666667,0
12,-14.6666666667,0
12.4,-14.6666666667,0
12.8,-14.6666666667,0
13.2,-14.6666666667,0
13.6,-14.6666666667,0
14,-14.6666666667,0
14.4,-14.6666666667,0
14.8,-14.6666666667,0
15.2,-14.6666666667,0
15.6,-14.6666666667,0
16,-14.6666666667,0
16.4,-14.6666666667,0
16.8,-14.6666666667,0
17.2,-14.6666666667,0
17.6,-14.6666666667,0
18,-14.6666666667,0
18.4,-14.6666666667,0
18.8,-14.6666666667,0
19.2,-14.6666666667,0
19.6,-14.6666666667,0
20,-14.6666666667,0
20.4,-14.6666666667,0
20.8,-14.6666666667,0
21.2,-14.6666666667,0
21.6,-14.6666666667,0
22,-14.6666666667,0
22.4,-14.6666666667,0
22.8,-14.6666666667,0
23.2,-14.6666666667,0
23.6,-14.6666666667,0
24,-14.6666666667,0
24.4,-14.6666666667,0
24.8,-14.6666666667,0
25.2,-14.6666666667,0
25.6,-14.6666666667,0
26,-14.6666666667,0
26.4,-14.6666666667,0
26.8,-14.6666666667,0
27.2,-14.6666666667,0
27.6,-14.6666666667,1
28,-14.6666666667,1
28.4,-14.6666666667,1
28.8,-14.6666666667,1
29.2,-14.6666666667,1
29.6,-14.6666666667,1
30,-14.6666666667,1
30.4,-14.6666666667,1
30.8,-14.6666666667,1
31.2,-14.6666666667,1
31.6,-14.6666666667,1
32,-14.6666666667,1
32.4,-14.6666666667,1
32.8,-14.6666666667,1
33.2,-14.6666666667,1
33.6,-14.6666666667,1
34,-14.6666666667,1
34.4,-14.6666666667,1
34.8,-14.6666666667,1
35.2,-14.6666666667,1
35.6,-14.6666666667,1
36,-14.6666666667,1
36.4,-14.6666666667,1
36.8,-14.6666666667,1
37.2,-14.6666666667,1
37.6,-14.6666666667,1
38,-14.6666666667,1
38.4,-14.6666666667,1
38.8,-14.6666666667,1
39.2,-14.6666666667,1
39.6,-14.6666666667,1
40,-14.6666666667,1
-20,-14.3333333333,0
-19.6,-14.3333333333,0
-19.2,-14.3333333333,0
-18.8,-14.3333333333,0
-18.4,-14.3333333333,0
-18,-14.3333333333,0
-17.6,-14.3333333333,0
-17.2,-14.3333333333,0
-16.8,-14.3333333333,0
-16.4,-14.3333333333,0
-16,-14.3333333333,0
-15.6,-14.3333333333,0
-15.2,-14.3333333333,0
-14.8,-14.3333333333,0
-14.4,-14.3333333333,0
-14,-14.3333333333,0
-13.6,-14.3333333333,0
-13.2,-14.3333333333,0
-12.8,-14.3333333333,0
-12.4,-14.3333333333,0
-12,-14.3333333333,0
-11.6,-14.3333333333,0
-11.2,-14.3333333333,0
-10.8,-14.3333333333,0
-10.4,-14.3333333333,0
-10,-14.3333333333,0
-9.6,-14.3333333333,0
-9.2,-14.3333333333,0
-8.8,-14.3333333333,0
-8.4,-14.3333333333,0
-8,-14.3333333333,0
-7.6,-14.3333333333,0
-7.2,-14.3333333333,0
-6.8,-14.3333333333,0
-6.4,-14.3333333333,0
-6,-14.3333333333,0
-5.6,-14.3333333333,0
-5.2,-14.3333333333,0
-4.8,-14.3333333333,0
-4.4,-14.3333333333,0
-4,-14.3333333333,0
-3.6,-14.3333333333,0
-3.2,-14.3333333333,0
-2.8,-14.3333333333,0
-2.4,-14.3333333333,0
-2,-14.3333333333,0
-1.6,-14.3333333333,0
-1.2,-14.3333333333,0
-0.8,-14.3333333333,0
-0.4,-14.3333333333,0
0,-14.3333333333,0
0.4,-14.3333333333,0
0.8,-14.3333333333,0
1.2,-14.3333333333,0
1.6,-14.3333333333,0
2,-14.3333333333,0
2.4,-14.3333333333,0
2.8,-14.3333333333,0
3.2,-14.3333333333,0
3.6,-14.3333333333,0
4,-14.3333333333,0
4.4,-14.3333333333,0
4.8,-14.3333333333,0
5.2,-14.3333333333,0
5.6,-14.3333333333,0
6,-14.3333333333,0
6.4,-14.3333333333,0
6.8,-14.3333333333,0
7.2,-14.3333333333,0
7.6,-14.3333333333,0
8,-14.3333333333,0
8.4,-14.3333333333,0
8.8,-14.3333333333,0
9.2,-14.3333333333,0
9.6,-14.3333333333,0
10,-14.3333333333,0
10.4,-14.3333333333,0
10.8,-14.3333333333,0
11.2,-14.3333333333,0
11.6,-14.3333333333,0
12,-14.3333333333,0
12.4,-14.3333333333,0
12.8,-14.3333333333,0
13.2,-14.3333333333,0
13.6,-14.3333333333,0
14,-14.3333333333,0
14.4,-14.3333333333,0
14.8,-14.3333333333,0
15.2,-14.3333333333,0
15.6,-14.3333333333,0
16,-14.3333333333,0
16.4,-14.3333333333,0
16.8,-14.3333333333,0
17.2,-14.3333333333,0
17.6,-14.3333333333,0
18,-14.3333333333,0
18.4,-14.3333333333,0
18.8,-14.3333333333,0
19.2,-14.3333333333,0
19.6,-14.3333333333,0
20,-14.3333333333,0
20.4,-14.3333333333,0
20.8,-14.3333333333,0
21.2,-14.3333333333,0
21.6,-14.3333333333,0
22,-14.3333333333,0
22.4,-14.3333333333,0
22.8,-14.3333333333,0
23.2,-14.3333333333,0
23.6,-14.3333333333,0
24,-14.3333333333,0
24.4,-14.3333333333,0
24.8,-14.3333333333,0
25.2,-14.3333333333,0
25.6,-14.3333333333,0
26,-14.3333333333,0
26.4,-14.3333333333,0
26.8,-14.3333333333,0
27.2,-14.3333333333,1
27.6,-14.3333333333,1
28,-14.3333333333,1
28.4,-14.3333333333,1
28.8,-14.3333333333,1
29.2,-14.3333333333,1
29.6,-14.3333333333,1
30,-14.3333333333,1
30.4,-14.3333333333,1
30.8,-14.3333333333,1
31.2,-14.3333333333,1
31.6,-14.3333333333,1
32,-14.3333333333,1
32.4,-14.3333333333,1
32.8,-14.3333333333,1
33.2,-14.3333333333,1
33.6,-14.3333333333,1
34,-14.3333333333,1
34.4,-14.3333333333,1
34.8,-14.3333333333,1
35.2,-14.3333333333,1
35.6,-14.3333333333,1
36,-14.3333333333,1
36.4,-14.3333333333,1
36.8,-14.3333333333,1
37.2,-14.3333333333,1
37.6,-14.3333333333,1
38,-14.3333333333,1
38.4,-14.3333333333,1
38.8,-14.3333333333,1
39.2,-14.3333333333,1
39.6,-14.3333333333,1
40,-14.3333333333,1
-20,-14,0
-19.6,-14,0
-19.2,-14,0
-18.8,-14,0
-18.4,-14,0
-18,-14,0
-17.6,-14,0
-17.2,-14,0
-16.8,-14,0
-16.4,-14,0
-16,-14,0
-15.6,-14,0
-15.2,-14,0
-14.8,-14,0
-14.4,-14,0
-14,-14,0
-13.6,-14,0
-13.2,-14,0
-12.8,-14,0
-12.4,-14,0
-12,-14,0
-11.6,-14,0
-11.2,-14,0
-10.8,-14,0
-10.4,-14,0
-10,-14,0
-9.6,-14,0
-9.2,-14,0
-8.8,-14,0
-8.4,-14,0
-8,-14,0
-7.6,-14,0
-7.2,-14,0
-6.8,-14,0
-6.4,-14,0
-6,-14,0
-5.6,-14,0
-5.2,-14,0
-4.8,-14,0
-4.4,-14,0
-4,-14,0
-3.6,-14,0
-3.2,-14,0
-2.8,-14,0
-2.4,-14,0
-2,-14,0
-1.6,-14,0
-1.2,-14,0
-0.8,-14,0
-0.4,-14,0
0,-14,0
0.4,-14,0
0.8,-14,0
1.2,-14,0
1.6,-14,0
2,-14,0
2.4,-14,0
2.8,-14,0
3.2,-14,0
3.6,-14,0
4,-14,0
4.4,-14,0
4.8,-14,0
5.2,-14,0
5.6,-14,0
6,-14,0
6.4,-14,0
6.8,-14,0
7.2,-14,0
7.6,-14,0
8,-14,0
8.4,-14,0
8.8,-14,0
9.2,-14,0
9.6,-14,0
10,-14,0
10.4,-14,0
10.8,-14,0
11.2,-14,0
11.6,-14,0
12,-14,0
12.4,-14,0
12.8,-14,0
13.2,-14,0
13.6,-14,0
14,-14,0
14.4,-14,0
14.8,-14,0
15.2,-14,0
15.6,-14,0
16,-14,0
16.4,-14,0
16.8,-14,0
17.2,-14,0
17.6,-14,0
18,-14,0
18.4,-14,0
18.8,-14,0
19.2,-14,0
19.6,-14,0
20,-14,0
20.4,-14,0
20.8,-14,0
21.2,-14,0
21.6,-14,0
22,-14,0
22.4,-14,0
22.8,-14,0
23.2,-14,0
23.6,-14,0
24,-14,0
24.4,-14,0
24.8,-14,0
25.2,-14,0
25.6,-14,0
26,-14,0
26.4,-14,0
26.8,-14,1
27.2,-14,1
27.6,-14,1
28,-14,1
28.4,-14,1
28.8,-14,1
29.2,-14,1
29.6,-14,1
30,-14,1
30.4,-14,1
30.8,-14,1
31.2,-14,1
31.6,-14,1
32,-14,1
32.4,-14,1
32.8,-14,1
33.2,-14,1
33.6,-14,1
34,-14,1
34.4,-14,1
34.8,-14,1
35.2,-14,1
35.6,-14,1
36,-14,1
36.4,-14,1
36.8,-14,1
37.2,-14,1
37.6,-14,1
38,-14,1
38.4,-14,1
38.8,-14,1
39.2,-14,1
39.6,-14,1
40,-14,1
-20,-13.6666666667,0
-19.6,-13.6666666667,0
-19.2,-13.6666666667,0
-18.8,-13.6666666667,0
-18.4,-13.6666666667,0
-18,-13.6666666667,0
-17.6,-13.6666666667,0
-17.2,-13.6666666667,0
-16.8,-13.6666666667,0
-16.4,-13.6666666667,0
-16,-13.6666666667,0
-15.6,-13.6666666667,0
-15.2,-13.6666666667,0
-14.8,-13.6666666667,0
-14.4,-13.6666666667,0
-14,-13.6666666667,0
-13.6,-13.6666666667,0
-13.2,-13.6666666667,0
-12.8,-13.6666666667,0
-12.4,-13.6666666667,0
-12,-13.6666666667,0
-11.6,-13.6666666667,0
-11.2,-13.6666666667,0
-10.8,-13.6666666667,0
-10.4,-13.6666666667,0
-10,-13.6666666667,0
-9.6,-13.6666666667,0
-9.2,-13.6666666667,0
-8.8,-13.6666666667,0
-8.4,-13.6666666667,0
-8,-13.6666666667,0
-7.6,-13.6666666667,0
-7.2,-13.6666666667,0
-6.8,-13.6666666667,0
-6.4,-13.6666666667,0
-6,-13.6666666667,0
-5.6,-13.6666666667,0
-5.2,-13.6666666667,0
-4.8,-13.6666666667,0
-4.4,-13.6666666667,0
-4,-13.6666666667,0
-3.6,-13.6666666667,0
-3.2,-13.6666666667,0
-2.8,-13.6666666667,0
-2.4,-13.6666666667,0
-2,-13.6666666667,0
-1.6,-13.6666666667,0
-1.2,-13.6666666667,0
-0.8,-13.6666666667,0
-0.4,-13.6666666667,0
0,-13.6666666667,0
0.4,-13.6666666667,0
0.8,-13.6666666667,0
1.2,-13.6666666667,0
1.6,-13.6666666667,0
2,-13.6666666667,0
2.4,-13.6666666667,0
2.8,-13.6666666667,0
3.2,-13.6666666667,0
3.6,-13.6666666667,0
4,-13.6666666667,0
4.4,-13.6666666667,0
4.8,-13.6666666667,0
5.2,-13.6666666667,0
5.6,-13.6666666667,0
6,-13.6666666667,0
6.4,-13.6666666667,0
6.8,-13.6666666667,0
7.2,-13.6666666667,0
7.6,-13.6666666667,0
8,-13.6666666667,0
8.4,-13.6666666667,0
8.8,-13.6666666667,0
9.2,-13.6666666667,0
9.6,-13.6666666667,0
10,-13.6666666667,0
10.4,-13.6666666667,0
10.8,-13.6666666667,0
11.2,-13.6666666667,0
11.6,-13.6666666667,0
12,-13.6666666667,0
12.4,-13.6666666667,0
12.8,-13.6666666667,0
13.2,-13.6666666667,0
13.6,-13.6666666667,0
14,-13.6666666667,0
14.4,-13.6666666667,0
14.8,-13.6666666667,0
15.2,-13.6666666667,0
15.6,-13.6666666667,0
16,-13.6666666667,0
16.4,-13.6666666667,0
16.8,-13.6666666667,0
17.2,-13.6666666667,0
17.6,-13.6666666667,0
18,-13.6666666667,0
18.4,-13.6666666667,0
18.8,-13.6666666667,0
19.2,-13.6666666667,0
19.6,-13.6666666667,0
20,-13.6666666667,0
20.4,-13.6666666667,0
20.8,-13.6666666667,0
21.2,-13.6666666667,0
21.6,-13.6666666667,0
22,-13.6666666667,0
22.4,-13.6666666667,0
22.8,-13.6666666667,0
23.2,-13.6666666667,0
23.6,-13.6666666667,0
24,-13.6666666667,0
24.4,-13.6666666667,0
24.8,-13.6666666667,0
25.2,-13.6666666667,0
25.6,-13.6666666667,0
26,-13.6666666667,1
26.4,-13.6666666667,1
26.8,-13.6666666667,1
27.2,-13.6666666667,1
27.6,-13.6666666667,1
28,-13.6666666667,1
28.4,-13.6666666667,1
28.8,-13.6666666667,1
29.2,-13.6666666667,1
29.6,-13.6666666667,1
30,-13.6666666667,1
30.4,-13.6666666667,1
30.8,-13.6666666667,1
31.2,-13.6666666667,1
31.6,-13.6666666667,1
32,-13.6666666667,1
32.4,-13.6666666667,1
32.8,-13.6666666667,1
33.2,-13.6666666667,1
33.6,-13.6666666667,1
34,-13.6666666667,1
34.4,-13.6666666667,1
34.8,-13.6666666667,1
35.2,-13.6666666667,1
35.6,-13.6666666667,1
36,-13.6666666667,1
36.4,-13.6666666667,1
36.8,-13.6666666667,1
37.2,-13.6666666667,1
37.6,-13.6666666667,1
38,-13.6666666667,1
38.4,-13.6666666667,1
38.8,-13.6666666667,1
39.2,-13.6666666667,1
39.6,-13.6666666667,1
40,-13.6666666667,1
-20,-13.3333333333,0
-19.6,-13.3333333333,0
-19.2,-13.3333333333,0
-18.8,-13.3333333333,0
-18.4,-13.3333333333,0
-18,-13.3333333333,0
-17.6,-13.3333333333,0
-17.2,-13.3333333333,0
-16.8,-13.3333333333,0
-16.4,-13.3333333333,0
-16,-13.3333333333,0
-15.6,-13.3333333333,0
-15.2,-13.3333333333,0
-14.8,-13.3333333333,0
-14.4,-13.3333333333,0
-14,-13.3333333333,0
-13.6,-13.3333333333,0
-13.2,-13.3333333333,0
-12.8,-13.3333333333,0
-12.4,-13.3333333333,0
-12,-13.3333333333,0
-11.6,-13.3333333333,0
-11.2,-13.3333333333,0
-10.8,-13.3333333333,0
-10.4,-13.3333333333,0
-10,-13.3333333333,0
-9.6,-13.3333333333,0
-9.2,-13.3333333333,0
-8.8,-13.3333333333,0
-8.4,-13.3333333333,0
-8,-13.3333333333,0
-7.6,-13.3333333333,0
-7.2,-13.3333333333,0
-6.8,-13.3333333333,0
-6.4,-13.3333333333,0
-6,-13.3333333333,0
-5.6,-13.3333333333,0
-5.2,-13.3333333333,0
-4.8,-13.3333333333,0
-4.4,-13.3333333333,0
-4,-13.3333333333,0
-3.6,-13.3333333333,0
-3.2,-13.3333333333,0
-2.8,-13.3333333333,0
-2.4,-13.3333333333,0
-2,-13.3333333333,0
-1.6,-13.3333333333,0
-1.2,-13.3333333333,0
-0.8,-13.3333333333,0
-0.4,-13.3333333333,0
0,-13.3333333333,0
0.4,-13.3333333333,0
0.8,-13.3333333333,0
1.2,-13.3333333333,0
1.6,-13.3333333333,0
2,-13.3333333333,0
2.4,-13.3333333333,0
2.8,-13.3333333333,0
3.2,-13.3333333333,0
3.6,-13.3333333333,0
4,-13.3333333333,0
4.4,-13.3333333333,0
4.8,-13.3333333333,0
5.2,-13.3333333333,0
5.6,-13.3333333333,0
6,-13.3333333333,0
6.4,-13.3333333333,0
6.8,-13.3333333333,0
7.2,-13.3333333333,0
7.6,-13.3333333333,0
8,-13.3333333333,0
8.4,-13.3333333333,0
8.8,-13.3333333333,0
9.2,-13.3333333333,0
9.6,-13.3333333333,0
10,-13.3333333333,0
10.4,-13.3333333333,0
10.8,-13.3333333333,0
11.2,-13.3333333333,0
11.6,-13.3333333333,0
12,-13.3333333333,0
12.4,-13.3333333333,0
12.8,-13.3333333333,0
13.2,-13.3333333333,0
13.6,-13.3333333333,0
14,-13.3333333333,0
14.4,-13.3333333333,0
14.8,-13.3333333333,0
15.2,-13.3333333333,0
15.6,-13.3333333333,0
16,-13.3333333333,0
16.4,-13.3333333333,0
16.8,-13.3333333333,0
17.2,-13.3333333333,0
17.6,-13.3333333333,0
18,-13.3333333333,0
18.4,-13.3333333333,0
18.8,-13.3333333333,0
19.2,-13.3333333333,0
19.6,-13.3333333333,0
20,-13.3333333333,0
20.4,-13.3333333333,0
20.8,-13.3333333333,0
21.2,-13.3333333333,0
21.6,-13.3333333333,0
22,-13.3333333333,0
22.4,-13.3333333333,0
22.8,-13.3333333333,0
23.2,-13.3333333333,0
23.6,-13.3333333333,0
24,-13.3333333333,0
24.4,-13.3333333333,0
24.8,-13.3333333333,0
25.2,-13.3333333333,0
25.6,-13.3333333333,1
26,-13.3333333333,1
26.4,-13.3333333333,1
26.8,-13.3333333333,1
27.2,-13.3333333333,1
27.6,-13.3333333333,1
28,-13.3333333333,1
28.4,-13.3333333333,1
28.8,-13.3333333333,1
29.2,-13.3333333333,1
29.6,-13.3333333333,1
30,-13.3333333333,1
30.4,-13.3333333333,1
30.8,-13.3333333333,1
31.2,-13.3333333333,1
31.6,-13.3333333333,1
32,-13.3333333333,1
32.4,-13.3333333333,1
32.8,-13.3333333333,1
33.2,-13.3333333333,1
33.6,-13.3333333333,1
34,-13.3333333333,1
34.4,-13.3333333333,1
34.8,-13.3333333333,1
35.2,-13.3333333333,1
35.6,-13.3333333333,1
36,-13.3333333333,1
36.4,-13.3333333333,1
36.8,-13.3333333333,1
37.2,-13.3333333333,1
37.6,-13.3333333333,1
38,-13.3333333333,1
38.4,-13.3333333333,1
38.8,-13.3333333333,1
39.2,-13.3333333333,1
39.6,-13.3333333333,1
40,-13.3333333333,1
-20,-13,0
-19.6,-13,0
-19.2,-13,0
-18.8,-13,0
-18.4,-13,0
-18,-13,0
-17.6,-13,0
-17.2,-13,0
-16.8,-13,0
-16.4,-13,0
-16,-13,0
-15.6,-13,0
-15.2,-13,0
-14.8,-13,0
-14.4,-13,0
-14,-13,0
-13.6,-13,0
-13.2,-13,0
-12.8,-13,0
-12.4,-13,0
-12,-13,0
-11.6,-13,0
-11.2,-13,0
-10.8,-13,0
-10.4,-13,0
-10,-13,0
-9.6,-13,0
-9.2,-13,0
-8.8,-13,0
-8.4,-13,0
-8,-13,0
-7.6,-13,0
-7.2,-13,0
-6.8,-13,0
-6.4,-13,0
-6,-13,0
-5.6,-13,0
-5.2,-13,0
-4.8,-13,0
-4.4,-13,0
-4,-13,0
-3.6,-13,0
-3.2,-13,0
-2.8,-13,0
-2.4,-13,0
-2,-13,0
-1.6,-13,0
-1.2,-13,0
-0.8,-13,0
-0.4,-13,0
0,-13,0
0.4,-13,0
0.8,-13,0
1.2,-13,0
1.6,-13,0
2,-13,0
2.4,-13,0
2.8,-13,0
3.2,-13,0
3.6,-13,0
4,-13,0
4.4,-13,0
4.8,-13,0
5.2,-13,0
5.6,-13,0
6,-13,0
6.4,-13,0
6.8,-13,0
7.2,-13,0
7.6,-13,0
8,-13,0
8.4,-13,0
8.8,-13,0
9.2,-13,0
9.6,-13,0
10,-13,0
10.4,-13,0
10.8,-13,0
11.2,-13,0
11.6,-13,0
12,-13,0
12.4,-13,0
12.8,-13,0
13.2,-13,0
13.6,-13,0
14,-13,0
14.4,-13,0
14.8,-13,0
15.2,-13,0
15.6,-13,0
16,-13,0
16.4,-13,0
16.8,-13,0
17.2,-13,0
17.6,-13,0
18,-13,0
18.4,-13,0
18.8,-13,0
19.2,-13,0
19.6,-13,0
20,-13,0
20.4,-13,0
20.8,-13,0
21.2,-13,0
21.6,-13,0
22,-13,0
22.4,-13,0
22.8,-13,0
23.2,-13,0
23.6,-13,0
24,-13,0
24.4,-13,0
24.8,-13,0
25.2,-13,1
25.6,-13,1
26,-13,1
26.4,-13,1
26.8,-13,1
27.2,-13,1
27.6,-13,1
28,-13,1
28.4,-13,1
28.8,-13,1
29.2,-13,1
29.6,-13,1
30,-13,1
30.4,-13,1
30.8,-13,1
31.2,-13,1
31.6,-13,1
32,-13,1
32.4,-13,1
32.8,-13,1
33.2,-13,1
33.6,-13,1
34,-13,1
34.4,-13,1
34.8,-13,1
35.2,-13,1
35.6,-13,1
36,-13,1
36.4,-13,1
36.8,-13,1
37.2,-13,1
37.6,-13,1
38,-13,1
38.4,-13,1
38.8,-13,1
39.2,-13,1
39.6,-13,1
40,-13,1
-20,-12.6666666667,0
-19.6,-12.6666666667,0
-19.2,-12.6666666667,0
-18.8,-12.6666666667,0
-18.4,-12.6666666667,0
-18,-12.6666666667,0
-17.6,-12.6666666667,0
-17.2,-12.6666666667,0
-16.8,-12.6666666667,0
-16.4,-12.6666666667,0
-16,-12.6666666667,0
-15.6,-12.6666666667,0
-15.2,-12.6666666667,0
-14.8,-12.6666666667,0
-14.4,-12.6666666667,0
-14,-12.6666666667,0
-13.6,-12.6666666667,0
-13.2,-12.6666666667,0
-12.8,-12.6666666667,0
-12.4,-12.6666666667,0
-12,-12.6666666667,0
-11.6,-12.6666666667,0
-11.2,-12.6666666667,0
-10.8,-12.6666666667,0
-10.4,-12.6666666667,0
-10,-12.6666666667,0
-9.6,-12.6666666667,0
-9.2,-12.6666666667,0
-8.8,-12.6666666667,0
-8.4,-12.6666666667,0
-8,-12.6666666667,0
-7.6,-12.6666666667,0
-7.2,-12.6666666667,0
-6.8,-12.6666666667,0
-6.4,-12.6666666667,0
-6,-12.6666666667,0
-5.6,-12.6666666667,0
-5.2,-12.6666666667,0
-4.8,-12.6666666667,0
-4.4,-12.6666666667,0
-4,-12.6666666667,0
-3.6,-12.6666666667,0
-3.2,-12.6666666667,0
-2.8,-12.6666666667,0
-2.4,-12.6666666667,0
-2,-12.6666666667,0
-1.6,-12.6666666667,0
-1.2,-12.6666666667,0
-0.8,-12.6666666667,0
-0.4,-12.6666666667,0
0,-12.6666666667,0
0.4,-12.6666666667,0
0.8,-12.6666666667,0
1.2,-12.6666666667,0
1.6,-12.6666666667,0
2,-12.6666666667,0
2.4,-12.6666666667,0
2.8,-12.6666666667,0
3.2,-12.6666666667,0
3.6,-12.6666666667,0
4,-12.6666666667,0
4.4,-12.6666666667,0
4.8,-12.6666666667,0
5.2,-12.6666666667,0
5.6,-12.6666666667,0
6,-12.6666666667,0
6.4,-12.6666666667,0
6.8,-12.6666666667,0
7.2,-12.6666666667,0
7.6,-12.6666666667,0
8,-12.6666666667,0
8.4,-12.6666666667,0
8.8,-12.6666666667,0
9.2,-12.6666666667,0
9.6,-12.6666666667,0
10,-12.6666666667,0
10.4,-12.6666666667,0
10.8,-12.6666666667,0
11.2,-12.6666666667,0
11.6,-12.6666666667,0
12,-12.6666666667,0
12.4,-12.6666666667,0
12.8,-12.6666666667,0
13.2,-12.6666666667,0
13.6,-12.6666666667,0
14,-12.6666666667,0
14.4,-12.6666666667,0
14.8,-12.6666666667,0
15.2,-12.6666666667,0
15.6,-12.6666666667,0
16,-12.6666666667,0
16.4,-12.6666666667,0
16.8,-12.6666666667,0
17.2,-12.6666666667,0
17.6,-12.6666666667,0
18,-12.6666666667,0
18.4,-12.6666666667,0
18.8,-12.6666666667,0
19.2,-12.6666666667,0
19.6,-12.6666666667,0
20,-12.6666666667,0
20.4,-12.6666666667,0
20.8,-12.6666666667,0
21.2,-12.6666666667,0
21.6,-12.6666666667,0
22,-12.6666666667,0
22.4,-12.6666666667,0
22.8,-12.6666666667,0
23.2,-12.6666666667,0
23.6,-12.6666666667,0
24,-12.6666666667,0
24.4,-12.6666666667,0
24.8,-12.6666666667,1
25.2,-12.6666666667,1
25.6,-12.6666666667,1
26,-12.6666666667,1
26.4,-12.6666666667,1
26.8,-12.6666666667,1
27.2,-12.6666666667,1
27.6,-12.6666666667,1
28,-12.6666666667,1
28.4,-12.6666666667,1
28.8,-12.6666666667,1
29.2,-12.6666666667,1
29.6,-12.6666666667,1
30,-12.6666666667,1
30.4,-12.6666666667,1
30.8,-12.6666666667,1
31.2,-12.6666666667,1
31.6,-12.6666666667,1
32,-12.6666666667,1
32.4,-12.6666666667,1
32.8,-12.6666666667,1
33.2,-12.6666666667,1
33.6,-12.6666666667,1
34,-12.6666666667,1
34.4,-12.6666666667,1
34.8,-12.6666666667,1
35.2,-12.6666666667,1
35.6,-12.6666666667,1
36,-12.6666666667,1
36.4,-12.6666666667,1
36.8,-12.6666666667,1
37.2,-12.6666666667,1
37.6,-12.6666666667,1
38,-12.6666666667,1
38.4,-12.6666666667,1
38.8,-12.6666666667,1
39.2,-12.6666666667,1
39.6,-12.6666666667,1
40,-12.6666666667,1
-20,-12.3333333333,0
-19.6,-12.3333333333,0
-19.2,-12.3333333333,0
-18.8,-12.3333333333,0
-18.4,-12.3333333333,0
-18,-12.3333333333,0
-17.6,-12.3333333333,0
-17.2,-12.3333333333,0
-16.8,-12.3333333333,0
-16.4,-12.3333333333,0
-16,-12.3333333333,0
-15.6,-12.3333333333,0
-15.2,-12.3333333333,0
-14.8,-12.3333333333,0
-14.4,-12.3333333333,0
-14,-12.3333333333,0
-13.6,-12.3333333333,0
-13.2,-12.3333333333,0
-12.8,-12.3333333333,0
-12.4,-12.3333333333,0
-12,-12.3333333333,0
-11.6,-12.3333333333,0
-11.2,-12.3333333333,0
-10.8,-12.3333333333,0
-10.4,-12.3333333333,0
-10,-12.3333333333,0
-9.6,-12.3333333333,0
-9.2,-12.3333333333,0
-8.8,-12.3333333333,0
-8.4,-12.3333333333,0
-8,-12.3333333333,0
-7.6,-12.3333333333,0
-7.2,-12.3333333333,0
-6.8,-12.3333333333,0
-6.4,-12.3333333333,0
-6,-12.3333333333,0
-5.6,-12.3333333333,0
-5.2,-12.3333333333,0
-4.8,-12.3333333333,0
-4.4,-12.3333333333,0
-4,-12.3333333333,0
-3.6,-12.3333333333,0
-3.2,-12.3333333333,0
-2.8,-12.3333333333,0
-2.4,-12.3333333333,0
-2,-12.3333333333,0
-1.6,-12.3333333333,0
-1.2,-12.3333333333,0
-0.8,-12.3333333333,0
-0.4,-12.3333333333,0
0,-12.3333333333,0
0.4,-12.3333333333,0
0.8,-12.3333333333,0
1.2,-12.3333333333,0
1.6,-12.3333333333,0
2,-12.3333333333,0
2.4,-12.3333333333,0
2.8,-12.3333333333,0
3.2,-12.3333333333,0
3.6,-12.3333333333,0
4,-12.3333333333,0
4.4,-12.3333333333,0
4.8,-12.3333333333,0
5.2,-12.3333333333,0
5.6,-12.3333333333,0
6,-12.3333333333,0
6.4,-12.3333333333,0
6.8,-12.3333333333,0
7.2,-12.3333333333,0
7.6,-12.3333333333,0
8,-12.3333333333,0
8.4,-12.3333333333,0
8.8,-12.3333333333,0
9.2,-12.3333333333,0
9.6,-12.3333333333,0
10,-12.3333333333,0
10.4,-12.3333333333,0
10.8,-12.3333333333,0
11.2,-12.3333333333,0
11.6,-12.3333333333,0
12,-12.3333333333,0
12.4,-12.3333333333,0
12.8,-12.3333333333,0
13.2,-12.3333333333,0
13.6,-12.3333333333,0
14,-12.3333333333,0
14.4,-12.3333333333,0
14.8,-12.3333333333,0
15.2,-12.3333333333,0
15.6,-12.3333333333,0
16,-12.3333333333,0
16.4,-12.3333333333,0
16.8,-12.3333333333,0
17.2,-12.3333333333,0
17.6,-12.3333333333,0
18,-12.3333333333,0
18.4,-12.3333333333,0
18.8,-12.3333333333,0
19.2,-12.3333333333,0
19.6,-12.3333333333,0
20,-12.3333333333,0
20.4,-12.3333333333,0
20.8,-12.3333333333,0
21.2,-12.3333333333,0
21.6,-12.3333333333,0
22,-12.3333333333,0
22.4,-12.3333333333,0
22.8,-12.3333333333,0
23.2,-12.3333333333,0
23.6,-12.3333333333,0
24,-12.3333333333,0
24.4,-12.3333333333,1
24.8,-12.3333333333,1
25.2,-12.3333333333,1
25.6,-12.3333333333,1
26,-12.3333333333,1
26.4,-12.3333333333,1
26.8,-12.3333333333,1
27.2,-12.3333333333,1
27.6,-12.3333333333,1
28,-12.3333333333,1
28.4,-12.3333333333,1
28.8,-12.3333333333,1
29.2,-12.3333333333,1
29.6,-12.3333333333,1
30,-12.3333333333,1
30.4,-12.3333333333,1
30.8,-12.3333333333,1
31.2,-12.3333333333,1
31.6,-12.3333333333,1
32,-12.3333333333,1
32.4,-12.3333333333,1
32.8,-12.3333333333,1
33.2,-12.3333333333,1
33.6,-12.3333333333,1
34,-12.3333333333,1
34.4,-12.3333333333,1
34.8,-12.3333333333,1
35.2,-12.3333333333,1
35.6,-12.3333333333,1
36,-12.3333333333,1
36.4,-12.3333333333,1
36.8,-12.3333333333,1
37.2,-12.3333333333,1
37.6,-12.3333333333,1
38,-12.3333333333,1
38.4,-12.3333333333,1
38.8,-12.3333333333,1
39.2,-12.3333333333,1
39.6,-12.3333333333,1
40,-12.3333333333,1
-20,-12,0
-19.6,-12,0
-19.2,-12,0
-18.8,-12,0
-18.4,-12,0
-18,-12,0
-17.6,-12,0
-17.2,-12,0
-16.8,-12,0
-16.4,-12,0
-16,-12,0
-15.6,-12,0
-15.2,-12,0
-14.8,-12,0
-14.4,-12,0
-14,-12,0
-13.6,-12,0
-13.2,-12,0
-12.8,-12,0
-12.4,-12,0
-12,-12,0
-11.6,-12,0
-11.2,-12,0
-10.8,-12,0
-10.4,-12,0
-10,-12,0
-9.6,-12,0
-9.2,-12,0
-8.8,-12,0
-8.4,-12,0
-8,-12,0
-7.6,-12,0
-7.2,-12,0
-6.8,-12,0
-6.4,-12,0
-6,-12,0
-5.6,-12,0
-5.2,-12,0
-4.8,-12,0
-4.4,-12,0
-4,-12,0
-3.6,-12,0
-3.2,-12,0
-2.8,-12,0
-2.4,-12,0
-2,-12,0
-1.6,-12,0
-1.2,-12,0
-0.8,-12,0
-0.4,-12,0
0,-12,0
0.4,-12,0
0.8,-12,0
1.2,-12,0
1.6,-12,0
2,-12,0
2.4,-12,0
2.8,-12,0
3.2,-12,0
3.6,-12,0
4,-12,0
4.4,-12,0
4.8,-12,0
5.2,-12,0
5.6,-12,0
6,-12,0
6.4,-12,0
6.8,-12,0
7.2,-12,0
7.6,-12,0
8,-12,0
8.4,-12,0
8.8,-12,0
9.2,-12,0
9.6,-12,0
10,-12,0
10.4,-12,0
10.8,-12,0
11.2,-12,0
11.6,-12,0
12,-12,0
12.4,-12,0
12.8,-12,0
13.2,-12,0
13.6,-12,0
14,-12,0
14.4,-12,0
14.8,-12,0
15.2,-12,0
15.6,-12,0
16,-12,0
16.4,-12,0
16.8,-12,0
17.2,-12,0
17.6,-12,0
18,-12,0
18.4,-12,0
18.8,-12,0
19.2,-12,0
19.6,-12,0
20,-12,0
20.4,-12,0
20.8,-12,0
21.2,-12,0
21.6,-12,0
22,-12,0
22.4,-12,0
22.8,-12,0
23.2,-12,0
23.6,-12,0
24,-12,1
24.4,-12,1
24.8,-12,1
25.2,-12,1
25.6,-12,1
26,-12,1
26.4,-12,1
26.8,-12,1
27.2,-12,1
27.6,-12,1
28,-12,1
28.4,-12,1
28.8,-12,1
29.2,-12,1
29.6,-12,1
30,-12,1
30.4,-12,1
30.8,-12,1
31.2,-12,1
31.6,-12,1
32,-12,1
32.4,-12,1
32.8,-12,1
33.2,-12,1
33.6,-12,1
34,-12,1
34.4,-12,1
34.8,-12,1
35.2,-12,1
35.6,-12,1
36,-12,1
36.4,-12,1
36.8,-12,1
37.2,-12,1
37.6,-12,1
38,-12,1
38.4,-12,1
38.8,-12,1
39.2,-12,1
39.6,-12,1
40,-12,1
-20,-11.6666666667,0
-19.6,-11.6666666667,0
-19.2,-11.6666666667,0
-18.8,-11.6666666667,0
-18.4,-11.6666666667,0
-18,-11.6666666667,0
-17.6,-11.6666666667,0
-17.2,-11.6666666667,0
-16.8,-11.6666666667,0
-16.4,-11.6666666667,0
-16,-11.6666666667,0
-15.6,-11.6666666667,0
-15.2,-11.6666666667,0
-14.8,-11.6666666667,0
-14.4,-11.6666666667,0
-14,-11.6666666667,0
-13.6,-11.6666666667,0
-13.2,-11.6666666667,0
-12.8,-11.6666666667,0
-12.4,-11.6666666667,0
-12,-11.6666666667,0
-11.6,-11.6666666667,0
-11.2,-11.6666666667,0
-10.8,-11.6666666667,0
-10.4,-11.6666666667,0
-10,-11.6666666667,0
-9.6,-11.6666666667,0
-9.2,-11.6666666667,0
-8.8,-11.6666666667,0
-8.4,-11.6666666667,0
-8,-11.6666666667,0
-7.6,-11.6666666667,0
-7.2,-11.6666666667,0
-6.8,-11.6666666667,0
-6.4,-11.6666666667,0
-6,-11.6666666667,0
-5.6,-11.6666666667,0
-5.2,-11.6666666667,0
-4.8,-11.6666666667,0
-4.4,-11.6666666667,0
-4,-11.6666666667,0
-3.6,-11.6666666667,0
-3.2,-11.6666666667,0
-2.8,-11.6666666667,0
-2.4,-11.6666666667,0
-2,-11.6666666667,0
-1.6,-11.6666666667,0
-1.2,-11.6666666667,0
-0.8,-11.6666666667,0
-0.4,-11.6666666667,0
0,-11.6666666667,0
0.4,-11.6666666667,0
0.8,-11.6666666667,0
1.2,-11.6666666667,0
1.6,-11.6666666667,0
2,-11.6666666667,0
2.4,-11.6666666667,0
2.8,-11.6666666667,0
3.2,-11.6666666667,0
3.6,-11.6666666667,0
4,-11.6666666667,0
4.4,-11.6666666667,0
4.8,-11.6666666667,0
5.2,-11.6666666667,0
5.6,-11.6666666667,0
6,-11.6666666667,0
6.4,-11.6666666667,0
6.8,-11.6666666667,0
7.2,-11.6666666667,0
7.6,-11.6666666667,0
8,-11.6666666667,0
8.4,-11.6666666667,0
8.8,-11.6666666667,0
9.2,-11.6666666667,0
9.6,-11.6666666667,0
10,-11.6666666667,0
10.4,-11.6666666667,0
10.8,-11.6666666667,0
11.2,-11.6666666667,0
11.6,-11.6666666667,0
12,-11.6666666667,0
12.4,-11.6666666667,0
12.8,-11.6666666667,0
13.2,-11.6666666667,0
13.6,-11.6666666667,0
14,-11.6666666667,0
14.4,-11.6666666667,0
14.8,-11.6666666667,0
15.2,-11.6666666667,0
15.6,-11.6666666667,0
16,-11.6666666667,0
16.4,-11.6666666667,0
16.8,-11.6666666667,0
17.2,-11.6666666667,0
17.6,-11.6666666667,0
18,-11.6666666667,0
18.4,-11.6666666667,0
18.8,-11.6666666667,0
19.2,-11.6666666667,0
19.6,-11.6666666667,0
20,-11.6666666667,0
20.4,-11.6666666667,0
20.8,-11.6666666667,0
21.2,-11.6666666667,0
21.6,-11.6666666667,0
22,-11.6666666667,0
22.4,-11.6666666667,0
22.8,-11.6666666667,0
23.2,-11.6666666667,0
23.6,-11.6666666667,1
24,-11.6666666667,1
24.4,-11.6666666667,1
24.8,-11.6666666667,1
25.2,-11.6666666667,1
25.6,-11.6666666667,1
26,-11.6666666667,1
26.4,-11.6666666667,1
26.8,-11.6666666667,1
27.2,-11.6666666667,1
27.6,-11.6666666667,1
28,-11.6666666667,1
28.4,-11.6666666667,1
28.8,-11.6666666667,1
29.2,-11.6666666667,1
29.6,-11.6666666667,1
30,-11.6666666667,1
30.4,-11.6666666667,1
30.8,-11.6666666667,1
31.2,-11.6666666667,1
31.6,-11.6666666667,1
32,-11.6666666667,1
32.4,-11.6666666667,1
32.8,-11.6666666667,1
33.2,-11.6666666667,1
33.6,-11.6666666667,1
34,-11.6666666667,1
34.4,-11.6666666667,1
34.8,-11.6666666667,1
35.2,-11.6666666667,1
35.6,-11.6666666667,1
36,-11.6666666667,1
36.4,-11.6666666667,1
36.8,-11.6666666667,1
37.2,-11.6666666667,1
37.6,-11.6666666667,1
38,-11.6666666667,1
38.4,-11.6666666667,1
38.8,-11.6666666667,1
39.2,-11.6666666667,1
39.6,-11.6666666667,1
40,-11.6666666667,1
-20,-11.3333333333,0
-19.6,-11.3333333333,0
-19.2,-11.3333333333,0
-18.8,-11.3333333333,0
-18.4,-11.3333333333,0
-18,-11.3333333333,0
-17.6,-11.3333333333,0
-17.2,-11.3333333333,0
-16.8,-11.3333333333,0
-16.4,-11.3333333333,0
-16,-11.3333333333,0
-15.6,-11.3333333333,0
-15.2,-11.3333333333,0
-14.8,-11.3333333333,0
-14.4,-11.3333333333,0
-14,-11.3333333333,0
-13.6,-11.3333333333,0
-13.2,-11.3333333333,0
-12.8,-11.3333333333,0
-12.4,-11.3333333333,0
-12,-11.3333333333,0
-11.6,-11.3333333333,0
-11.2,-11.3333333333,0
-10.8,-11.3333333333,0
-10.4,-11.3333333333,0
-10,-11.3333333333,0
-9.6,-11.3333333333,0
-9.2,-11.3333333333,0
-8.8,-11.3333333333,0
-8.4,-11.3333333333,0
-8,-11.3333333333,0
-7.6,-11.3333333333,0
-7.2,-11.3333333333,0
-6.8,-11.3333333333,0
-6.4,-11.3333333333,0
-6,-11.3333333333,0
-5.6,-11.3333333333,0
-5.2,-11.3333333333,0
-4.8,-11.3333333333,0
-4.4,-11.3333333333,0
-4,-11.3333333333,0
-3.6,-11.3333333333,0
-3.2,-11.3333333333,0
-2.8,-11.3333333333,0
-2.4,-11.3333333333,0
-2,-11.3333333333,0
-1.6,-11.3333333333,0
-1.2,-11.3333333333,0
-0.8,-11.3333333333,0
-0.4,-11.3333333333,0
0,-11.3333333333,0
0.4,-11.3333333333,0
0.8,-11.3333333333,0
1.2,-11.3333333333,0
1.6,-11.3333333333,0
2,-11.3333333333,0
2.4,-11.3333333333,0
2.8,-11.3333333333,0
3.2,-11.3333333333,0
3.6,-11.3333333333,0
4,-11.3333333333,0
4.4,-11.3333333333,0
4.8,-11.3333333333,0
5.2,-11.3333333333,0
5.6,-11.3333333333,0
6,-11.3333333333,0
6.4,-11.3333333333,0
6.8,-11.3333333333,0
7.2,-11.3333333333,0
7.6,-11.3333333333,0
8,-11.3333333333,0
8.4,-11.3333333333,0
8.8,-11.3333333333,0
9.2,-11.3333333333,0
9.6,-11.3333333333,0
10,-11.3333333333,0
10.4,-11.3333333333,0
10.8,-11.3333333333,0
11.2,-11.3333333333,0
11.6,-11.3333333333,0
12,-11.3333333333,0
12.4,-11.3333333333,0
12.8,-11.3333333333,0
13.2,-11.3333333333,0
13.6,-11.3333333333,0
14,-11.3333333333,0
14.4,-11.3333333333,0
14.8,-11.3333333333,0
15.2,-11.3333333333,0
15.6,-11.3333333333,0
16,-11.3333333333,0
16.4,-11.3333333333,0
16.8,-11.3333333333,0
17.2,-11.3333333333,0
17.6,-11.3333333333,0
18,-11.3333333333,0
18.4,-11.3333333333,0
18.8,-11.3333333333,0
19.2,-11.3333333333,0
19.6,-11.3333333333,0
20,-11.3333333333,0
20.4,-11.3333333333,0
20.8,-11.3333333333,0
21.2,-11.3333333333,0
21.6,-11.3333333333,0
22,-11.3333333333,0
22.4,-11.3333333333,0
22.8,-11.3333333333,0
23.2,-11.3333333333,1
23.6,-11.3333333333,1
24,-11.3333333333,1
24.4,-11.3333333333,1
24.8,-11.3333333333,1
25.2,-11.3333333333,1
25.6,-11.3333333333,1
26,-11.3333333333,1
26.4,-11.3333333333,1
26.8,-11.3333333333,1
27.2,-11.3333333333,1
27.6,-11.3333333333,1
28,-11.3333333333,1
28.4,-11.3333333333,1
28.8,-11.3333333333,1
29.2,-11.3333333333,1
29.6,-11.3333333333,1
30,-11.3333333333,1
30.4,-11.3333333333,1
30.8,-11.3333333333,1
31.2,-11.3333333333,1
31.6,-11.3333333333,1
32,-11.3333333333,1
32.4,-11.3333333333,1
32.8,-11.3333333333,1
33.2,-11.3333333333,1
33.6,-11.3333333333,1
34,-11.3333333333,1
34.4,-11.3333333333,1
34.8,-11.3333333333,1
35.2,-11.3333333333,1
35.6,-11.3333333333,1
36,-11.3333333333,1
36.4,-11.3333333333,1
36.8,-11.3333333333,1
37.2,-11.3333333333,1
37.6,-11.3333333333,1
38,-11.3333333333,1
38.4,-11.3333333333,1
38.8,-11.3333333333,1
39.2,-11.3333333333,1
39.6,-11.3333333333,1
40,-11.3333333333,1
-20,-11,0
-19.6,-11,0
-19.2,-11,0
-18.8,-11,0
-18.4,-11,0
-18,-11,0
-17.6,-11,0
-17.2,-11,0
-16.8,-11,0
-16.4,-11,0
-16,-11,0
-15.6,-11,0
-15.2,-11,0
-14.8,-11,0
-14.4,-11,0
-14,-11,0
-13.6,-11,0
-13.2,-11,0
-12.8,-11,0
-12.4,-11,0
-12,-11,0
-11.6,-11,0
-11.2,-11,0
-10.8,-11,0
-10.4,-11,0
-10,-11,0
-9.6,-11,0
-9.2,-11,0
-8.8,-11,0
-8.4,-11,0
-8,-11,0
-7.6,-11,0
-7.2,-11,0
-6.8,-11,0
-6.4,-11,0
-6,-11,0
-5.6,-11,0
-5.2,-11,0
-4.8,-11,0
-4.4,-11,0
-4,-11,0
-3.6,-11,0
-3.2,-11,0
-2.8,-11,0
-2.4,-11,0
-2,-11,0
-1.6,-11,0
-1.2,-11,0
-0.8,-11,0
-0.4,-11,0
0,-11,0
0.4,-11,0
0.8,-11,0
1.2,-11,0
1.6,-11,0
2,-11,0
2.4,-11,0
2.8,-11,0
3.2,-11,0
3.6,-11,0
4,-11,0
4.4,-11,0
4.8,-11,0
5.2,-11,0
5.6,-11,0
6,-11,0
6.4,-11,0
6.8,-11,0
7.2,-11,0
7.6,-11,0
8,-11,0
8.4,-11,0
8.8,-11,0
9.2,-11,0
9.6,-11,0
10,-11,0
10.4,-11,0
10.8,-11,0
11.2,-11,0
11.6,-11,0
12,-11,0
12.4,-11,0
12.8,-11,0
13.2,-11,0
13.6,-11,0
14,-11,0
14.4,-11,0
14.8,-11,0
15.2,-11,0
15.6,-11,0
16,-11,0
16.4,-11,0
16.8,-11,0
17.2,-11,0
17.6,-11,0
18,-11,0
18.4,-11,0
18.8,-11,0
19.2,-11,0
19.6,-11,0
20,-11,0
20.4,-11,0
20.8,-11,0
21.2,-11,0
21.6,-11,0
22,-11,0
22.4,-11,0
22.8,-11,1
23.2,-11,1
23.6,-11,1
24,-11,1
24.4,-11,1
24.8,-11,1
25.2,-11,1
25.6,-11,1
26,-11,1
26.4,-11,1
26.8,-11,1
27.2,-11,1
27.6,-11,1
28,-11,1
28.4,-11,1
28.8,-11,1
29.2,-11,1
29.6,-11,1
30,-11,1
30.4,-11,1
30.8,-11,1
31.2,-11,1
31.6,-11,1
32,-11,1
32.4,-11,1
32.8,-11,1
33.2,-11,1
33.6,-11,1
34,-11,1
34.4,-11,1
34.8,-11,1
35.2,-11,1
35.6,-11,1
36,-11,1
36.4,-11,1
36.8,-11,1
37.2,-11,1
37.6,-11,1
38,-11,1
38.4,-11,1
38.8,-11,1
39.2,-11,1
39.6,-11,1
40,-11,1
-20,-10.6666666667,0
-19.6,-10.6666666667,0
-19.2,-10.6666666667,0
-18.8,-10.6666666667,0
-18.4,-10.6666666667,0
-18,-10.6666666667,0
-17.6,-10.6666666667,0
-17.2,-10.6666666667,0
-16.8,-10.6666666667,0
-16.4,-10.6666666667,0
-16,-10.6666666667,0
-15.6,-10.6666666667,0
-15.2,-10.6666666667,0
-14.8,-10.6666666667,0
-14.4,-10.6666666667,0
-14,-10.6666666667,0
-13.6,-10.6666666667,0
-13.2,-10.6666666667,0
-12.8,-10.6666666667,0
-12.4,-10.6666666667,0
-12,-10.6666666667,0
-11.6,-10.6666666667,0
-11.2,-10.6666666667,0
-10.8,-10.6666666667,0
-10.4,-10.6666666667,0
-10,-10.6666666667,0
-9.6,-10.6666666667,0
-9.2,-10.6666666667,0
-8.8,-10.6666666667,0
-8.4,-10.6666666667,0
-8,-10.6666666667,0
-7.6,-10.6666666667,0
-7.2,-10.6666666667,0
-6.8,-10.6666666667,0
-6.4,-10.6666666667,0
-6,-10.6666666667,0
-5.6,-10.6666666667,0
-5.2,-10.6666666667,0
-4.8,-10.6666666667,0
-4.4,-10.6666666667,0
-4,-10.6666666667,0
-3.6,-10.6666666667,0
-3.2,-10.6666666667,0
-2.8,-10.6666666667,0
-2.4,-10.6666666667,0
-2,-10.6666666667,0
-1.6,-10.6666666667,0
-1.2,-10.6666666667,0
-0.8,-10.6666666667,0
-0.4,-10.6666666667,0
0,-10.6666666667,0
0.4,-10.6666666667,0
0.8,-10.6666666667,0
1.2,-10.6666666667,0
1.6,-10.6666666667,0
2,-10.6666666667,0
2.4,-10.6666666667,0
2.8,-10.6666666667,0
3.2,-10.6666666667,0
3.6,-10.6666666667,0
4,-10.6666666667,0
4.4,-10.6666666667,0
4.8,-10.6666666667,0
5.2,-10.6666666667,0
5.6,-10.6666666667,0
6,-10.6666666667,0
6.4,-10.6666666667,0
6.8,-10.6666666667,0
7.2,-10.6666666667,0
7.6,-10.6666666667,0
8,-10.6666666667,0
8.4,-10.6666666667,0
8.8,-10.6666666667,0
9.2,-10.6666666667,0
9.6,-10.6666666667,0
10,-10.6666666667,0
10.4,-10.6666666667,0
10.8,-10.6666666667,0
11.2,-10.6666666667,0
11.6,-10.6666666667,0
12,-10.6666666667,0
12.4,-10.6666666667,0
12.8,-10.6666666667,0
13.2,-10.6666666667,0
13.6,-10.6666666667,0
14,-10.6666666667,0
14.4,-10.6666666667,0
14.8,-10.6666666667,0
15.2,-10.6666666667,0
15.6,-10.6666666667,0
16,-10.6666666667,0
16.4,-10.6666666667,0
16.8,-10.6666666667,0
17.2,-10.6666666667,0
17.6,-10.6666666667,0
18,-10.6666666667,0
18.4,-10.6666666667,0
18.8,-10.6666666667,0
19.2,-10.6666666667,0
19.6,-10.6666666667,0
20,-10.6666666667,0
20.4,-10.6666666667,0
20.8,-10.6666666667,0
21.2,-10.6666666667,0
21.6,-10.6666666667,0
22,-10.6666666667,0
22.4,-10.6666666667,1
22.8,-10.6666666667,1
23.2,-10.6666666667,1
23.6,-10.6666666667,1
24,-10.6666666667,1
24.4,-10.6666666667,1
24.8,-10.6666666667,1
25.2,-10.6666666667,1
25.6,-10.6666666667,1
26,-10.6666666667,1
26.4,-10.6666666667,1
26.8,-10.6666666667,1
27.2,-10.6666666667,1
27.6,-10.6666666667,1
28,-10.6666666667,1
28.4,-10.6666666667,1
28.8,-10.6666666667,1
29.2,-10.6666666667,1
29.6,-10.6666666667,1
30,-10.6666666667,1
30.4,-10.6666666667,1
30.8,-10.6666666667,1
31.2,-10.6666666667,1
31.6,-10.6666666667,1
32,-10.6666666667,1
32.4,-10.6666666667,1
32.8,-10.6666666667,1
33.2,-10.6666666667,1
33.6,-10.6666666667,1
34,-10.6666666667,1
34.4,-10.6666666667,1
34.8,-10.6666666667,1
35.2,-10.6666666667,1
35.6,-10.6666666667,1
36,-10.6666666667,1
36.4,-10.6666666667,1
36.8,-10.6666666667,1
37.2,-10.6666666667,1
37.6,-10.6666666667,1
38,-10.6666666667,1
38.4,-10.6666666667,1
38.8,-10.6666666667,1
39.2,-10.6666666667,1
39.6,-10.6666666667,1
40,-10.6666666667,1
-20,-10.3333333333,0
-19.6,-10.3333333333,0
-19.2,-10.3333333333,0
-18.8,-10.3333333333,0
-18.4,-10.3333333333,0
-18,-10.3333333333,0
-17.6,-10.3333333333,0
-17.2,-10.3333333333,0
-16.8,-10.3333333333,0
-16.4,-10.3333333333,0
-16,-10.3333333333,0
-15.6,-10.3333333333,0
-15.2,-10.3333333333,0
-14.8,-10.3333333333,0
-14.4,-10.3333333333,0
-14,-10.3333333333,0
-13.6,-10.3333333333,0
-13.2,-10.3333333333,0
-12.8,-10.3333333333,0
-12.4,-10.3333333333,0
-12,-10.3333333333,0
-11.6,-10.3333333333,0
-11.2,-10.3333333333,0
-10.8,-10.3333333333,0
-10.4,-10.3333333333,0
-10,-10.3333333333,0
-9.6,-10.3333333333,0
-9.2,-10.3333333333,0
-8.8,-10.3333333333,0
-8.4,-10.3333333333,0
-8,-10.3333333333,0
-7.6,-10.3333333333,0
-7.2,-10.3333333333,0
-6.8,-10.3333333333,0
-6.4,-10.3333333333,0
-6,-10.3333333333,0
-5.6,-10.3333333333,0
-5.2,-10.3333333333,0
-4.8,-10.3333333333,0
-4.4,-10.3333333333,0
-4,-10.3333333333,0
-3.6,-10.3333333333,0
-3.2,-10.3333333333,0
-2.8,-10.3333333333,0
-2.4,-10.3333333333,0
-2,-10.3333333333,0
-1.6,-10.3333333333,0
-1.2,-10.3333333333,0
-0.8,-10.3333333333,0
-0.4,-10.3333333333,0
0,-10.3333333333,0
0.4,-10.3333333333,0
0.8,-10.3333333333,0
1.2,-10.3333333333,0
1.6,-10.3333333333,0
2,-10.3333333333,0
2.4,-10.3333333333,0
2.8,-10.3333333333,0
3.2,-10.3333333333,0
3.6,-10.3333333333,0
4,-10.3333333333,0
4.4,-10.3333333333,0
4.8,-10.3333333333,0
5.2,-10.3333333333,0
5.6,-10.3333333333,0
6,-10.3333333333,0
6.4,-10.3333333333,0
6.8,-10.3333333333,0
7.2,-10.3333333333,0
7.6,-10.3333333333,0
8,-10.3333333333,0
8.4,-10.3333333333,0
8.8,-10.3333333333,0
9.2,-10.3333333333,0
9.6,-10.3333333333,0
10,-10.3333333333,0
10.4,-10.3333333333,0
10.8,-10.3333333333,0
11.2,-10.3333333333,0
11.6,-10.3333333333,0
12,-10.3333333333,0
12.4,-10.3333333333,0
12.8,-10.3333333333,0
13.2,-10.3333333333,0
13.6,-10.3333333333,0
14,-10.3333333333,0
14.4,-10.3333333333,0
14.8,-10.3333333333,0
15.2,-10.3333333333,0
15.6,-10.3333333333,0
16,-10.3333333333,0
16.4,-10.3333333333,0
16.8,-10.3333333333,0
17.2,-10.3333333333,0
17.6,-10.3333333333,0
18,-10.3333333333,0
18.4,-10.3333333333,0
18.8,-10.3333333333,0
19.2,-10.3333333333,0
19.6,-10.3333333333,0
20,-10.3333333333,0
20.4,-10.3333333333,0
20.8,-10.3333333333,0
21.2,-10.3333333333,0
21.6,-10.3333333333,0
22,-10.3333333333,1
22.4,-10.3333333333,1
22.8,-10.3333333333,1
23.2,-10.3333333333,1
23.6,-10.3333333333,1
24,-10.3333333333,1
24.4,-10.3333333333,1
24.8,-10.3333333333,1
25.2,-10.3333333333,1
25.6,-10.3333333333,1
26,-10.3333333333,1
26.4,-10.3333333333,1
26.8,-10.3333333333,1
27.2,-10.3333333333,1
27.6,-10.3333333333,1
28,-10.3333333333,1
28.4,-10.3333333333,1
28.8,-10.3333333333,1
29.2,-10.3333333333,1
29.6,-10.3333333333,1
30,-10.3333333333,1
30.4,-10.3333333333,1
30.8,-10.3333333333,1
31.2,-10.3333333333,1
31.6,-10.3333333333,1
32,-10.3333333333,1
32.4,-10.3333333333,1
32.8,-10.3333333333,1
33.2,-10.3333333333,1
33.6,-10.3333333333,1
34,-10.3333333333,1
34.4,-10.3333333333,1
34.8,-10.3333333333,1
35.2,-10.3333333333,1
35.6,-10.3333333333,1
36,-10.3333333333,1
36.4,-10.3333333333,1
36.8,-10.3333333333,1
37.2,-10.3333333333,1
37.6,-10.3333333333,1
38,-10.3333333333,1
38.4,-10.3333333333,1
38.8,-10.3333333333,1
39.2,-10.3333333333,1
39.6,-10.3333333333,1
40,-10.3333333333,1
-20,-10,0
-19.6,-10,0
-19.2,-10,0
-18.8,-10,0
-18.4,-10,0
-18,-10,0
-17.6,-10,0
-17.2,-10,0
-16.8,-10,0
-16.4,-10,0
-16,-10,0
-15.6,-10,0
-15.2,-10,0
-14.8,-10,0
-14.4,-10,0
-14,-10,0
-13.6,-10,0
-13.2,-10,0
-12.8,-10,0
-12.4,-10,0
-12,-10,0
-11.6,-10,0
-11.2,-10,0
-10.8,-10,0
-10.4,-10,0
-10,-10,0
-9.6,-10,0
-9.2,-10,0
-8.8,-10,0
-8.4,-10,0
-8,-10,0
-7.6,-10,0
-7.2,-10,0
-6.8,-10,0
-6.4,-10,0
-6,-10,0
-5.6,-10,0
-5.2,-10,0
-4.8,-10,0
-4.4,-10,0
-4,-10,0
-3.6,-10,0
-3.2,-10,0
-2.8,-10,0
-2.4,-10,0
-2,-10,0
-1.6,-10,0
-1.2,-10,0
-0.8,-10,0
-0.4,-10,0
0,-10,0
0.4,-10,0
0.8,-10,0
1.2,-10,0
1.6,-10,0
2,-10,0
2.4,-10,0
2.8,-10,0
3.2,-10,0
3.6,-10,0
4,-10,0
4.4,-10,0
4.8,-10,0
5.2,-10,0
5.6,-10,0
6,-10,0
6.4,-10,0
6.8,-10,0
7.2,-10,0
7.6,-10,0
8,-10,0
8.4,-10,0
8.8,-10,0
9.2,-10,0
9.6,-10,0
10,-10,0
10.4,-10,0
10.8,-10,0
11.2,-10,0
11.6,-10,0
12,-10,0
12.4,-10,0
12.8,-10,0
13.2,-10,0
13.6,-10,0
14,-10,0
14.4,-10,0
14.8,-10,0
15.2,-10,0
15.6,-10,0
16,-10,0
16.4,-10,0
16.8,-10,0
17.2,-10,0
17.6,-10,0
18,-10,0
18.4,-10,0
18.8,-10,0
19.2,-10,0
19.6,-10,0
20,-10,0
20.4,-10,0
20.8,-10,0
21.2,-10,0
21.6,-10,1
22,-10,1
22.4,-10,1
22.8,-10,1
23.2,-10,1
23.6,-10,1
24,-10,1
24.4,-10,1
24.8,-10,1
25.2,-10,1
25.6,-10,1
26,-10,1
26.4,-10,1
26.8,-10,1
27.2,-10,1
27.6,-10,1
28,-10,1
28.4,-10,1
28.8,-10,1
29.2,-10,1
29.6,-10,1
30,-10,1
30.4,-10,1
30.8,-10,1
31.2,-10,1
31.6,-10,1
32,-10,1
32.4,-10,1
32.8,-10,1
33.2,-10,1
33.6,-10,1
34,-10,1
34.4,-10,1
34.8,-10,1
35.2,-10,1
35.6,-10,1
36,-10,1
36.4,-10,1
36.8,-10,1
37.2,-10,1
37.6,-10,1
38,-10,1
38.4,-10,1
38.8,-10,1
39.2,-10,1
39.6,-10,1
40,-10,1
-20,-9.66666666667,0
-19.6,-9.66666666667,0
-19.2,-9.66666666667,0
-18.8,-9.66666666667,0
-18.4,-9.66666666667,0
-18,-9.66666666667,0
-17.6,-9.66666666667,0
-17.2,-9.66666666667,0
-16.8,-9.66666666667,0
-16.4,-9.66666666667,0
-16,-9.66666666667,0
-15.6,-9.66666666667,0
-15.2,-9.66666666667,0
-14.8,-9.66666666667,0
-14.4,-9.66666666667,0
-14,-9.66666666667,0
-13.6,-9.66666666667,0
-13.2,-9.66666666667,0
-12.8,-9.66666666667,0
-12.4,-9.66666666667,0
-12,-9.66666666667,0
-11.6,-9.66666666667,0
-11.2,-9.66666666667,0
-10.8,-9.66666666667,0
-10.4,-9.66666666667,0
-10,-9.66666666667,0
-9.6,-9.66666666667,0
-9.2,-9.66666666667,0
-8.8,-9.66666666667,0
-8.4,-9.66666666667,0
-8,-9.66666666667,0
-7.6,-9.66666666667,0
-7.2,-9.66666666667,0
-6.8,-9.66666666667,0
-6.4,-9.66666666667,0
-6,-9.66666666667,0
-5.6,-9.66666666667,0
-5.2,-9.66666666667,0
-4.8,-9.66666666667,0
-4.4,-9.66666666667,0
-4,-9.66666666667,0
-3.6,-9.66666666667,0
-3.2,-9.66666666667,0
-2.8,-9.66666666667,0
-2.4,-9.66666666667,0
-2,-9.66666666667,0
-1.6,-9.66666666667,0
-1.2,-9.66666666667,0
-0.8,-9.66666666667,0
-0.4,-9.66666666667,0
0,-9.66666666667,0
0.4,-9.66666666667,0
0.8,-9.66666666667,0
1.2,-9.66666666667,0
1.6,-9.66666666667,0
2,-9.66666666667,0
2.4,-9.66666666667,0
2.8,-9.66666666667,0
3.2,-9.66666666667,0
3.6,-9.66666666667,0
4,-9.66666666667,0
4.4,-9.66666666667,0
4.8,-9.66666666667,0
5.2,-9.66666666667,0
5.6,-9.66666666667,0
6,-9.66666666667,0
6.4,-9.66666666667,0
6.8,-9.66666666667,0
7.2,-9.66666666667,0
7.6,-9.66666666667,0
8,-9.66666666667,0
8.4,-9.66666666667,0
8.8,-9.66666666667,0
9.2,-9.66666666667,0
9.6,-9.66666666667,0
10,-9.66666666667,0
10.4,-9.66666666667,0
10.8,-9.66666666667,0
11.2,-9.66666666667,0
11.6,-9.66666666667,0
12,-9.66666666667,0
12.4,-9.66666666667,0
12.8,-9.66666666667,0
13.2,-9.66666666667,0
13.6,-9.66666666667,0
14,-9.66666666667,0
14.4,-9.66666666667,0
14.8,-9.66666666667,0
15.2,-9.66666666667,0
15.6,-9.66666666667,0
16,-9.66666666667,0
16.4,-9.66666666667,0
16.8,-9.66666666667,0
17.2,-9.66666666667,0
17.6,-9.66666666667,0
18,-9.66666666667,0
18.4,-9.66666666667,0
18.8,-9.66666666667,0
19.2,-9.66666666667,0
19.6,-9.66666666667,0
20,-9.66666666667,0
20.4,-9.66666666667,0
20.8,-9.66666666667,1
21.2,-9.66666666667,1
21.6,-9.66666666667,1
22,-9.66666666667,1
22.4,-9.66666666667,1
22.8,-9.66666666667,1
23.2,-9.66666666667,1
23.6,-9.66666666667,1
24,-9.66666666667,1
24.4,-9.66666666667,1
24.8,-9.66666666667,1
25.2,-9.66666666667,1
25.6,-9.66666666667,1
26,-9.66666666667,1
26.4,-9.66666666667,1
26.8,-9.66666666667,1
27.2,-9.66666666667,1
27.6,-9.66666666667,1
28,-9.66666666667,1
28.4,-9.66666666667,1
28.8,-9.66666666667,1
29.2,-9.66666666667,1
29.6,-9.66666666667,1
30,-9.66666666667,1
30.4,-9.66666666667,1
30.8,-9.66666666667,1
31.2,-9.66666666667,1
31.6,-9.66666666667,1
32,-9.66666666667,1
32.4,-9.66666666667,1
32.8,-9.66666666667,1
33.2,-9.66666666667,1
33.6,-9.66666666667,1
34,-9.66666666667,1
34.4,-9.66666666667,1
34.8,-9.66666666667,1
35.2,-9.66666666667,1
35.6,-9.66666666667,1
36,-9.66666666667,1
36.4,-9.66666666667,1
36.8,-9.66666666667,1
37.2,-9.66666666667,1
37.6,-9.66666666667,1
38,-9.66666666667,1
38.4,-9.66666666667,1
38.8,-9.66666666667,1
39.2,-9.66666666667,1
39.6,-9.66666666667,1
40,-9.66666666667,1
-20,-9.33333333333,0
-19.6,-9.33333333333,0
-19.2,-9.33333333333,0
-18.8,-9.33333333333,0
-18.4,-9.33333333333,0
-18,-9.33333333333,0
-17.6,-9.33333333333,0
-17.2,-9.33333333333,0
-16.8,-9.33333333333,0
-16.4,-9.33333333333,0
-16,-9.33333333333,0
-15.6,-9.33333333333,0
-15.2,-9.33333333333,0
-14.8,-9.33333333333,0
-14.4,-9.33333333333,0
-14,-9.33333333333,0
-13.6,-9.33333333333,0
-13.2,-9.33333333333,0
-12.8,-9.33333333333,0
-12.4,-9.33333333333,0
-12,-9.33333333333,0
-11.6,-9.33333333333,0
-11.2,-9.33333333333,0
-10.8,-9.33333333333,0
-10.4,-9.33333333333,0
-10,-9.33333333333,0
-9.6,-9.33333333333,0
-9.2,-9.33333333333,0
-8.8,-9.33333333333,0
-8.4,-9.33333333333,0
-8,-9.33333333333,0
-7.6,-9.33333333333,0
-7.2,-9.33333333333,0
-6.8,-9.33333333333,0
-6.4,-9.33333333333,0
-6,-9.33333333333,0
-5.6,-9.33333333333,0
-5.2,-9.33333333333,0
-4.8,-9.33333333333,0
-4.4,-9.33333333333,0
-4,-9.33333333333,0
-3.6,-9.33333333333,0
-3.2,-9.33333333333,0
-2.8,-9.33333333333,0
-2.4,-9.33333333333,0
-2,-9.33333333333,0
-1.6,-9.33333333333,0
-1.2,-9.33333333333,0
-0.8,-9.33333333333,0
-0.4,-9.33333333333,0
0,-9.33333333333,0
0.4,-9.33333333333,0
0.8,-9.33333333333,0
1.2,-9.33333333333,0
1.6,-9.33333333333,0
2,-9.33333333333,0
2.4,-9.33333333333,0
2.8,-9.33333333333,0
3.2,-9.33333333333,0
3.6,-9.33333333333,0
4,-9.33333333333,0
4.4,-9.33333333333,0
4.8,-9.33333333333,0
5.2,-9.33333333333,0
5.6,-9.33333333333,0
6,-9.33333333333,0
6.4,-9.33333333333,0
6.8,-9.33333333333,0
7.2,-9.33333333333,0
7.6,-9.33333333333,0
8,-9.33333333333,0
8.4,-9.33333333333,0
8.8,-9.33333333333,0
9.2,-9.33333333333,0
9.6,-9.33333333333,0
10,-9.33333333333,0
10.4,-9.33333333333,0
10.8,-9.33333333333,0
11.2,-9.33333333333,0
11.6,-9.33333333333,0
12,-9.33333333333,0
12.4,-9.33333333333,0
12.8,-9.33333333333,0
13.2,-9.33333333333,0
13.6,-9.33333333333,0
14,-9.33333333333,0
14.4,-9.33333333333,0
14.8,-9.33333333333,0
15.2,-9.33333333333,0
15.6,-9.33333333333,0
16,-9.33333333333,0
16.4,-9.33333333333,0
16.8,-9.33333333333,0
17.2,-9.33333333333,0
17.6,-9.33333333333,0
18,-9.33333333333,0
18.4,-9.33333333333,0
18.8,-9.33333333333,0
19.2,-9.33333333333,0
19.6,-9.33333333333,0
20,-9.33333333333,0
20.4,-9.33333333333,1
20.8,-9.33333333333,1
21.2,-9.33333333333,1
21.6,-9.33333333333,1
22,-9.33333333333,1
22.4,-9.33333333333,1
22.8,-9.33333333333,1
23.2,-9.33333333333,1
23.6,-9.33333333333,1
24,-9.33333333333,1
24.4,-9.33333333333,1
24.8,-9.33333333333,1
25.2,-9.33333333333,1
25.6,-9.33333333333,1
26,-9.33333333333,1
26.4,-9.33333333333,1
26.8,-9.33333333333,1
27.2,-9.33333333333,1
27.6,-9.33333333333,1
28,-9.33333333333,1
28.4,-9.33333333333,1
28.8,-9.33333333333,1
29.2,-9.33333333333,1
29.6,-9.33333333333,1
30,-9.33333333333,1
30.4,-9.33333333333,1
30.8,-9.33333333333,1
31.2,-9.33333333333,1
31.6,-9.33333333333,1
32,-9.33333333333,1
32.4,-9.33333333333,1
32.8,-9.33333333333,1
33.2,-9.33333333333,1
33.6,-9.33333333333,1
34,-9.33333333333,1
34.4,-9.33333333333,1
34.8,-9.33333333333,1
35.2,-9.33333333333,1
35.6,-9.33333333333,1
36,-9.33333333333,1
36.4,-9.33333333333,1
36.8,-9.33333333333,1
37.2,-9.33333333333,1
37.6,-9.33333333333,1
38,-9.33333333333,1
38.4,-9.33333333333,1
38.8,-9.33333333333,1
39.2,-9.33333333333,1
39.6,-9.33333333333,1
40,-9.33333333333,1
-20,-9,0
-19.6,-9,0
-19.2,-9,0
-18.8,-9,0
-18.4,-9,0
-18,-9,0
-17.6,-9,0
-17.2,-9,0
-16.8,-9,0
-16.4,-9,0
-16,-9,0
-15.6,-9,0
-15.2,-9,0
-14.8,-9,0
-14.4,-9,0
-14,-9,0
-13.6,-9,0
-13.2,-9,0
-12.8,-9,0
-12.4,-9,0
-12,-9,0
-11.6,-9,0
-11.2,-9,0
-10.8,-9,0
-10.4,-9,0
-10,-9,0
-9.6,-9,0
-9.2,-9,0
-8.8,-9,0
-8.4,-9,0
-8,-9,0
-7.6,-9,0
-7.2,-9,0
-6.8,-9,0
-6.4,-9,0
-6,-9,0
-5.6,-9,0
-5.2,-9,0
-4.8,-9,0
-4.4,-9,0
-4,-9,0
-3.6,-9,0
-3.2,-9,0
-2.8,-9,0
-2.4,-9,0
-2,-9,0
-1.6,-9,0
-1.2,-9,0
-0.8,-9,0
-0.4,-9,0
0,-9,0
0.4,-9,0
0.8,-9,0
1.2,-9,0
1.6,-9,0
2,-9,0
2.4,-9,0
2.8,-9,0
3.2,-9,0
3.6,-9,0
4,-9,0
4.4,-9,0
4.8,-9,0
5.2,-9,0
5.6,-9,0
6,-9,0
6.4,-9,0
6.8,-9,0
7.2,-9,0
7.6,-9,0
8,-9,0
8.4,-9,0
8.8,-9,0
9.2,-9,0
9.6,-9,0
10,-9,0
10.4,-9,0
10.8,-9,0
11.2,-9,0
11.6,-9,0
12,-9,0
12.4,-9,0
12.8,-9,0
13.2,-9,0
13.6,-9,0
14,-9,0
14.4,-9,0
14.8,-9,0
15.2,-9,0
15.6,-9,0
16,-9,0
16.4,-9,0
16.8,-9,0
17.2,-9,0
17.6,-9,0
18,-9,0
18.4,-9,0
18.8,-9,0
19.2,-9,0
19.6,-9,0
20,-9,1
20.4,-9,1
20.8,-9,1
21.2,-9,1
21.6,-9,1
22,-9,1
22.4,-9,1
22.8,-9,1
23.2,-9,1
23.6,-9,1
24,-9,1
24.4,-9,1
24.8,-9,1
25.2,-9,1
25.6,-9,1
26,-9,1
26.4,-9,1
26.8,-9,1
27.2,-9,1
27.6,-9,1
28,-9,1
28.4,-9,1
28.8,-9,1
29.2,-9,1
29.6,-9,1
30,-9,1
30.4,-9,1
30.8,-9,1
31.2,-9,1
31.6,-9,1
32,-9,1
32.4,-9,1
32.8,-9,1
33.2,-9,1
33.6,-9,1
34,-9,1
34.4,-9,1
34.8,-9,1
35.2,-9,1
35.6,-9,1
36,-9,1
36.4,-9,1
36.8,-9,1
37.2,-9,1
37.6,-9,1
38,-9,1
38.4,-9,1
38.8,-9,1
39.2,-9,1
39.6,-9,1
40,-9,1
-20,-8.66666666667,0
-19.6,-8.66666666667,0
-19.2,-8.66666666667,0
-18.8,-8.66666666667,0
-18.4,-8.66666666667,0
-18,-8.66666666667,0
-17.6,-8.66666666667,0
-17.2,-8.66666666667,0
-16.8,-8.66666666667,0
-16.4,-8.66666666667,0
-16,-8.66666666667,0
-15.6,-8.66666666667,0
-15.2,-8.66666666667,0
-14.8,-8.66666666667,0
-14.4,-8.66666666667,0
-14,-8.66666666667,0
-13.6,-8.66666666667,0
-13.2,-8.66666666667,0
-12.8,-8.66666666667,0
-12.4,-8.66666666667,0
-12,-8.66666666667,0
-11.6,-8.66666666667,0
-11.2,-8.66666666667,0
-10.8,-8.66666666667,0
-10.4,-8.66666666667,0
-10,-8.66666666667,0
-9.6,-8.66666666667,0
-9.2,-8.66666666667,0
-8.8,-8.66666666667,0
-8.4,-8.66666666667,0
-8,-8.66666666667,0
-7.6,-8.66666666667,0
-7.2,-8.66666666667,0
-6.8,-8.66666666667,0
-6.4,-8.66666666667,0
-6,-8.66666666667,0
-5.6,-8.66666666667,0
-5.2,-8.66666666667,0
-4.8,-8.66666666667,0
-4.4,-8.66666666667,0
-4,-8.66666666667,0
-3.6,-8.66666666667,0
-3.2,-8.66666666667,0
-2.8,-8.66666666667,0
-2.4,-8.66666666667,0
-2,-8.66666666667,0
-1.6,-8.66666666667,0
-1.2,-8.66666666667,0
-0.8,-8.66666666667,0
-0.4,-8.66666666667,0
0,-8.66666666667,0
0.4,-8.66666666667,0
0.8,-8.66666666667,0
1.2,-8.66666666667,0
1.6,-8.66666666667,0
2,-8.66666666667,0
2.4,-8.66666666667,0
2.8,-8.66666666667,0
3.2,-8.66666666667,0
3.6,-8.66666666667,0
4,-8.66666666667,0
4.4,-8.66666666667,0
4.8,-8.66666666667,0
5.2,-8.66666666667,0
5.6,-8.66666666667,0
6,-8.66666666667,0
6.4,-8.66666666667,0
6.8,-8.66666666667,0
7.2,-8.66666666667,0
7.6,-8.66666666667,0
8,-8.66666666667,0
8.4,-8.66666666667,0
8.8,-8.66666666667,0
9.2,-8.66666666667,0
9.6,-8.66666666667,0
10,-8.66666666667,0
10.4,-8.66666666667,0
10.8,-8.66666666667,0
11.2,-8.66666666667,0
11.6,-8.66666666667,0
12,-8.66666666667,0
12.4,-8.66666666667,0
12.8,-8.66666666667,0
13.2,-8.66666666667,0
13.6,-8.66666666667,0
14,-8.66666666667,0
14.4,-8.66666666667,0
14.8,-8.66666666667,0
15.2,-8.66666666667,0
15.6,-8.66666666667,0
16,-8.66666666667,0
16.4,-8.66666666667,0
16.8,-8.66666666667,0
17.2,-8.66666666667,0
17.6,-8.66666666667,0
18,-8.66666666667,0
18.4,-8.66666666667,0
18.8,-8.66666666667,0
19.2,-8.66666666667,0
19.6,-8.66666666667,1
20,-8.66666666667,1
20.4,-8.66666666667,1
20.8,-8.66666666667,1
21.2,-8.66666666667,1
21.6,-8.66666666667,1
22,-8.66666666667,1
22.4,-8.66666666667,1
22.8,-8.66666666667,1
23.2,-8.66666666667,1
23.6,-8.66666666667,1
24,-8.66666666667,1
24.4,-8.66666666667,1
24.8,-8.66666666667,1
25.2,-8.66666666667,1
25.6,-8.66666666667,1
26,-8.66666666667,1
26.4,-8.66666666667,1
26.8,-8.66666666667,1
27.2,-8.66666666667,1
27.6,-8.66666666667,1
28,-8.66666666667,1
28.4,-8.66666666667,1
28.8,-8.66666666667,1
29.2,-8.66666666667,1
29.6,-8.66666666667,1
30,-8.66666666667,1
30.4,-8.66666666667,1
30.8,-8.66666666667,1
31.2,-8.66666666667,1
31.6,-8.66666666667,1
32,-8.66666666667,1
32.4,-8.66666666667,1
32.8,-8.66666666667,1
33.2,-8.66666666667,1
33.6,-8.66666666667,1
34,-8.66666666667,1
34.4,-8.66666666667,1
34.8,-8.66666666667,1
35.2,-8.66666666667,1
35.6,-8.66666666667,1
36,-8.66666666667,1
36.4,-8.66666666667,1
36.8,-8.66666666667,1
37.2,-8.66666666667,1
37.6,-8.66666666667,1
38,-8.66666666667,1
38.4,-8.66666666667,1
38.8,-8.66666666667,1
39.2,-8.66666666667,1
39.6,-8.66666666667,1
40,-8.66666666667,1
-20,-8.33333333333,0
-19.6,-8.33333333333,0
-19.2,-8.33333333333,0
-18.8,-8.33333333333,0
-18.4,-8.33333333333,0
-18,-8.33333333333,0
-17.6,-8.33333333333,0
-17.2,-8.33333333333,0
-16.8,-8.33333333333,0
-16.4,-8.33333333333,0
-16,-8.33333333333,0
-15.6,-8.33333333333,0
-15.2,-8.33333333333,0
-14.8,-8.33333333333,0
-14.4,-8.33333333333,0
-14,-8.33333333333,0
-13.6,-8.33333333333,0
-13.2,-8.33333333333,0
-12.8,-8.33333333333,0
-12.4,-8.33333333333,0
-12,-8.33333333333,0
-11.6,-8.33333333333,0
-11.2,-8.33333333333,0
-10.8,-8.33333333333,0
-10.4,-8.33333333333,0
-10,-8.33333333333,0
-9.6,-8.33333333333,0
-9.2,-8.33333333333,0
-8.8,-8.33333333333,0
-8.4,-8.33333333333,0
-8,-8.33333333333,0
-7.6,-8.33333333333,0
-7.2,-8.33333333333,0
-6.8,-8.33333333333,0
-6.4,-8.33333333333,0
-6,-8.33333333333,0
-5.6,-8.33333333333,0
-5.2,-8.33333333333,0
-4.8,-8.33333333333,0
-4.4,-8.33333333333,0
-4,-8.33333333333,0
-3.6,-8.33333333333,0
-3.2,-8.33333333333,0
-2.8,-8.33333333333,0
-2.4,-8.33333333333,0
-2,-8.33333333333,0
-1.6,-8.33333333333,0
-1.2,-8.33333333333,0
-0.8,-8.33333333333,0
-0.4,-8.33333333333,0
0,-8.33333333333,0
0.4,-8.33333333333,0
0.8,-8.33333333333,0
1.2,-8.33333333333,0
1.6,-8.33333333333,0
2,-8.33333333333,0
2.4,-8.33333333333,0
2.8,-8.33333333333,0
3.2,-8.33333333333,0
3.6,-8.33333333333,0
4,-8.33333333333,0
4.4,-8.33333333333,0
4.8,-8.33333333333,0
5.2,-8.33333333333,0
5.6,-8.33333333333,0
6,-8.33333333333,0
6.4,-8.33333333333,0
6.8,-8.33333333333,0
7.2,-8.33333333333,0
7.6,-8.33333333333,0
8,-8.33333333333,0
8.4,-8.33333333333,0
8.8,-8.33333333333,0
9.2,-8.33333333333,0
9.6,-8.33333333333,0
10,-8.33333333333,0
10.4,-8.33333333333,0
10.8,-8.33333333333,0
11.2,-8.33333333333,0
11.6,-8.33333333333,0
12,-8.33333333333,0
12.4,-8.33333333333,0
12.8,-8.33333333333,0
13.2,-8.33333333333,0
13.6,-8.33333333333,0
14,-8.33333333333,0
14.4,-8.33333333333,0
14.8,-8.33333333333,0
15.2,-8.33333333333,0
15.6,-8.33333333333,0
16,-8.33333333333,0
16.4,-8.33333333333,0
16.8,-8.33333333333,0
17.2,-8.33333333333,0
17.6,-8.33333333333,0
18,-8.33333333333,0
18.4,-8.33333333333,0
18.8,-8.33333333333,0
19.2,-8.33333333333,1
19.6,-8.33333333333,1
20,-8.33333333333,1
20.4,-8.33333333333,1
20.8,-8.33333333333,1
21.2,-8.33333333333,1
21.6,-8.33333333333,1
22,-8.33333333333,1
22.4,-8.33333333333,1
22.8,-8.33333333333,1
23.2,-8.33333333333,1
23.6,-8.33333333333,1
24,-8.33333333333,1
24.4,-8.33333333333,1
24.8,-8.33333333333,1
25.2,-8.33333333333,1
25.6,-8.33333333333,1
26,-8.33333333333,1
26.4,-8.33333333333,1
26.8,-8.33333333333,1
27.2,-8.33333333333,1
27.6,-8.33333333333,1
28,-8.33333333333,1
28.4,-8.33333333333,1
28.8,-8.33333333333,1
29.2,-8.33333333333,1
29.6,-8.33333333333,1
30,-8.33333333333,1
30.4,-8.33333333333,1
30.8,-8.33333333333,1
31.2,-8.33333333333,1
31.6,-8.33333333333,1
32,-8.33333333333,1
32.4,-8.33333333333,1
32.8,-8.33333333333,1
33.2,-8.33333333333,1
33.6,-8.33333333333,1
34,-8.33333333333,1
34.4,-8.33333333333,1
34.8,-8.33333333333,1
35.2,-8.33333333333,1
35.6,-8.33333333333,1
36,-8.33333333333,1
36.4,-8.33333333333,1
36.8,-8.33333333333,1
37.2,-8.33333333333,1
37.6,-8.33333333333,1
38,-8.33333333333,1
38.4,-8.33333333333,1
38.8,-8.33333333333,1
39.2,-8.33333333333,1
39.6,-8.33333333333,1
40,-8.33333333333,1
-20,-8,0
-19.6,-8,0
-19.2,-8,0
-18.8,-8,0
-18.4,-8,0
-18,-8,0
-17.6,-8,0
-17.2,-8,0
-16.8,-8,0
-16.4,-8,0
-16,-8,0
-15.6,-8,0
-15.2,-8,0
-14.8,-8,0
-14.4,-8,0
-14,-8,0
-13.6,-8,0
-13.2,-8,0
-12.8,-8,0
-12.4,-8,0
-12,-8,0
-11.6,-8,0
-11.2,-8,0
-10.8,-8,0
-10.4,-8,0
-10,-8,0
-9.6,-8,0
-9.2,-8,0
-8.8,-8,0
-8.4,-8,0
-8,-8,0
-7.6,-8,0
-7.2,-8,0
-6.8,-8,0
-6.4,-8,0
-6,-8,0
-5.6,-8,0
-5.2,-8,0
-4.8,-8,0
-4.4,-8,0
-4,-8,0
-3.6,-8,0
-3.2,-8,0
-2.8,-8,0
-2.4,-8,0
-2,-8,0
-1.6,-8,0
-1.2,-8,0
-0.8,-8,0
-0.4,-8,0
0,-8,0
0.4,-8,0
0.8,-8,0
1.2,-8,0
1.6,-8,0
2,-8,0
2.4,-8,0
2.8,-8,0
3.2,-8,0
3.6,-8,0
4,-8,0
4.4,-8,0
4.8,-8,0
5.2,-8,0
5.6,-8,0
6,-8,0
6.4,-8,0
6.8,-8,0
7.2,-8,0
7.6,-8,0
8,-8,0
8.4,-8,0
8.8,-8,0
9.2,-8,0
9.6,-8,0
10,-8,0
10.4,-8,0
10.8,-8,0
11.2,-8,0
11.6,-8,0
12,-8,0
12.4,-8,0
12.8,-8,0
13.2,-8,0
13.6,-8,0
14,-8,0
14.4,-8,0
14.8,-8,0
15.2,-8,0
15.6,-8,0
16,-8,0
16.4,-8,0
16.8,-8,0
17.2,-8,0
17.6,-8,0
18,-8,0
18.4,-8,0
18.8,-8,1
19.2,-8,1
19.6,-8,1
20,-8,1
20.4,-8,1
20.8,-8,1
21.2,-8,1
21.6,-8,1
22,-8,1
22.4,-8,1
22.8,-8,1
23.2,-8,1
23.6,-8,1
24,-8,1
24.4,-8,1
24.8,-8,1
25.2,-8,1
25.6,-8,1
26,-8,1
26.4,-8,1
26.8,-8,1
27.2,-8,1
27.6,-8,1
28,-8,1
28.4,-8,1
28.8,-8,1
29.2,-8,1
29.6,-8,1
30,-8,1
30.4,-8,1
30.8,-8,1
31.2,-8,1
31.6,-8,1
32,-8,1
32.4,-8,1
32.8,-8,1
33.2,-8,1
33.6,-8,1
34,-8,1
34.4,-8,1
34.8,-8,1
35.2,-8,1
35.6,-8,1
36,-8,1
36.4,-8,1
36.8,-8,1
37.2,-8,1
37.6,-8,1
38,-8,1
38.4,-8,1
38.8,-8,1
39.2,-8,1
39.6,-8,1
40,-8,1
-20,-7.66666666667,0
-19.6,-7.66666666667,0
-19.2,-7.66666666667,0
-18.8,-7.66666666667,0
-18.4,-7.66666666667,0
-18,-7.66666666667,0
-17.6,-7.66666666667,0
-17.2,-7.66666666667,0
-16.8,-7.66666666667,0
-16.4,-7.66666666667,0
-16,-7.66666666667,0
-15.6,-7.66666666667,0
-15.2,-7.66666666667,0
-14.8,-7.66666666667,0
-14.4,-7.66666666667,0
-14,-7.66666666667,0
-13.6,-7.66666666667,0
-13.2,-7.66666666667,0
-12.8,-7.66666666667,0
-12.4,-7.66666666667,0
-12,-7.66666666667,0
-11.6,-7.66666666667,0
-11.2,-7.66666666667,0
-10.8,-7.66666666667,0
-10.4,-7.66666666667,0
-10,-7.66666666667,0
-9.6,-7.66666666667,0
-9.2,-7.66666666667,0
-8.8,-7.66666666667,0
-8.4,-7.66666666667,0
-8,-7.66666666667,0
-7.6,-7.66666666667,0
-7.2,-7.66666666667,0
-6.8,-7.66666666667,0
-6.4,-7.66666666667,0
-6,-7.66666666667,0
-5.6,-7.66666666667,0
-5.2,-7.66666666667,0
-4.8,-7.66666666667,0
-4.4,-7.66666666667,0
-4,-7.66666666667,0
-3.6,-7.66666666667,0
-3.2,-7.66666666667,0
-2.8,-7.66666666667,0
-2.4,-7.66666666667,0
-2,-7.66666666667,0
-1.6,-7.66666666667,0
-1.2,-7.66666666667,0
-0.8,-7.66666666667,0
-0.4,-7.66666666667,0
0,-7.66666666667,0
0.4,-7.66666666667,0
0.8,-7.66666666667,0
1.2,-7.66666666667,0
1.6,-7.66666666667,0
2,-7.66666666667,0
2.4,-7.66666666667,0
2.8,-7.66666666667,0
3.2,-7.66666666667,0
3.6,-7.66666666667,0
4,-7.66666666667,0
4.4,-7.66666666667,0
4.8,-7.66666666667,0
5.2,-7.66666666667,0
5.6,-7.66666666667,0
6,-7.66666666667,0
6.4,-7.66666666667,0
6.8,-7.66666666667,0
7.2,-7.66666666667,0
7.6,-7.66666666667,0
8,-7.66666666667,0
8.4,-7.66666666667,0
8.8,-7.66666666667,0
9.2,-7.66666666667,0
9.6,-7.66666666667,0
10,-7.66666666667,0
10.4,-7.66666666667,0
10.8,-7.66666666667,0
11.2,-7.66666666667,0
11.6,-7.66666666667,0
12,-7.66666666667,0
12.4,-7.66666666667,0
12.8,-7.66666666667,0
13.2,-7.66666666667,0
13.6,-7.66666666667,0
14,-7.66666666667,0
14.4,-7.66666666667,0
14.8,-7.66666666667,0
15.2,-7.66666666667,0
15.6,-7.66666666667,0
16,-7.66666666667,0
16.4,-7.66666666667,0
16.8,-7.66666666667,0
17.2,-7.66666666667,0
17.6,-7.66666666667,0
18,-7.66666666667,0
18.4,-7.66666666667,1
18.8,-7.66666666667,1
19.2,-7.66666666667,1
19.6,-7.66666666667,1
20,-7.66666666667,1
20.4,-7.66666666667,1
20.8,-7.66666666667,1
21.2,-7.66666666667,1
21.6,-7.66666666667,1
22,-7.66666666667,1
22.4,-7.66666666667,1
22.8,-7.66666666667,1
23.2,-7.66666666667,1
23.6,-7.66666666667,1
24,-7.66666666667,1
24.4,-7.66666666667,1
24.8,-7.66666666667,1
25.2,-7.66666666667,1
25.6,-7.66666666667,1
26,-7.66666666667,1
26.4,-7.66666666667,1
26.8,-7.66666666667,1
27.2,-7.66666666667,1
27.6,-7.66666666667,1
28,-7.66666666667,1
28.4,-7.66666666667,1
28.8,-7.66666666667,1
29.2,-7.66666666667,1
29.6,-7.66666666667,1
30,-7.66666666667,1
30.4,-7.66666666667,1
30.8,-7.66666666667,1
31.2,-7.66666666667,1
31.6,-7.66666666667,1
32,-7.66666666667,1
32.4,-7.66666666667,1
32.8,-7.66666666667,1
33.2,-7.66666666667,1
33.6,-7.66666666667,1
34,-7.66666666667,1
34.4,-7.66666666667,1
34.8,-7.66666666667,1
35.2,-7.66666666667,1
35.6,-7.66666666667,1
36,-7.66666666667,1
36.4,-7.66666666667,1
36.8,-7.66666666667,1
37.2,-7.66666666667,1
37.6,-7.66666666667,1
38,-7.66666666667,1
38.4,-7.66666666667,1
38.8,-7.66666666667,1
39.2,-7.66666666667,1
39.6,-7.66666666667,1
40,-7.66666666667,1
-20,-7.33333333333,0
-19.6,-7.33333333333,0
-19.2,-7.33333333333,0
-18.8,-7.33333333333,0
-18.4,-7.33333333333,0
-18,-7.33333333333,0
-17.6,-7.33333333333,0
-17.2,-7.33333333333,0
-16.8,-7.33333333333,0
-16.4,-7.33333333333,0
-16,-7.33333333333,0
-15.6,-7.33333333333,0
-15.2,-7.33333333333,0
-14.8,-7.33333333333,0
-14.4,-7.33333333333,0
-14,-7.33333333333,0
-13.6,-7.33333333333,0
-13.2,-7.33333333333,0
-12.8,-7.33333333333,0
-12.4,-7.33333333333,0
-12,-7.33333333333,0
-11.6,-7.33333333333,0
-11.2,-7.33333333333,0
-10.8,-7.33333333333,0
-10.4,-7.33333333333,0
-10,-7.33333333333,0
-9.6,-7.33333333333,0
-9.2,-7.33333333333,0
-8.8,-7.33333333333,0
-8.4,-7.33333333333,0
-8,-7.33333333333,0
-7.6,-7.33333333333,0
-7.2,-7.33333333333,0
-6.8,-7.33333333333,0
-6.4,-7.33333333333,0
-6,-7.33333333333,0
-5.6,-7.33333333333,0
-5.2,-7.33333333333,0
-4.8,-7.33333333333,0
-4.4,-7.33333333333,0
-4,-7.33333333333,0
-3.6,-7.33333333333,0
-3.2,-7.33333333333,0
-2.8,-7.33333333333,0
-2.4,-7.33333333333,0
-2,-7.33333333333,0
-1.6,-7.33333333333,0
-1.2,-7.33333333333,0
-0.8,-7.33333333333,0
-0.4,-7.33333333333,0
0,-7.33333333333,0
0.4,-7.33333333333,0
0.8,-7.33333333333,0
1.2,-7.33333333333,0
1.6,-7.33333333333,0
2,-7.33333333333,0
2.4,-7.33333333333,0
2.8,-7.33333333333,0
3.2,-7.33333333333,0
3.6,-7.33333333333,0
4,-7.33333333333,0
4.4,-7.33333333333,0
4.8,-7.33333333333,0
5.2,-7.33333333333,0
5.6,-7.33333333333,0
6,-7.33333333333,0
6.4,-7.33333333333,0
6.8,-7.33333333333,0
7.2,-7.33333333333,0
7.6,-7.33333333333,0
8,-7.33333333333,0
8.4,-7.33333333333,0
8.8,-7.33333333333,0
9.2,-7.33333333333,0
9.6,-7.33333333333,0
10,-7.33333333333,0
10.4,-7.33333333333,0
10.8,-7.33333333333,0
11.2,-7.33333333333,0
11.6,-7.33333333333,0
12,-7.33333333333,0
12.4,-7.33333333333,0
12.8,-7.33333333333,0
13.2,-7.33333333333,0
13.6,-7.33333333333,0
14,-7.33333333333,0
14.4,-7.33333333333,0
14.8,-7.33333333333,0
15.2,-7.33333333333,0
15.6,-7.33333333333,0
16,-7.33333333333,0
16.4,-7.33333333333,0
16.8,-7.33333333333,0
17.2,-7.33333333333,0
17.6,-7.33333333333,0
18,-7.33333333333,1
18.4,-7.33333333333,1
18.8,-7.33333333333,1
19.2,-7.33333333333,1
19.6,-7.33333333333,1
20,-7.33333333333,1
20.4,-7.33333333333,1
20.8,-7.33333333333,1
21.2,-7.33333333333,1
21.6,-7.33333333333,1
22,-7.33333333333,1
22.4,-7.33333333333,1
22.8,-7.33333333333,1
23.2,-7.33333333333,1
23.6,-7.33333333333,1
24,-7.33333333333,1
24.4,-7.33333333333,1
24.8,-7.33333333333,1
25.2,-7.33333333333,1
25.6,-7.33333333333,1
26,-7.33333333333,1
26.4,-7.33333333333,1
26.8,-7.33333333333,1
27.2,-7.33333333333,1
27.6,-7.33333333333,1
28,-7.33333333333,1
28.4,-7.33333333333,1
28.8,-7.33333333333,1
29.2,-7.33333333333,1
29.6,-7.33333333333,1
30,-7.33333333333,1
30.4,-7.33333333333,1
30.8,-7.33333333333,1
31.2,-7.33333333333,1
31.6,-7.33333333333,1
32,-7.33333333333,1
32.4,-7.33333333333,1
32.8,-7.33333333333,1
33.2,-7.33333333333,1
33.6,-7.33333333333,1
34,-7.33333333333,1
34.4,-7.33333333333,1
34.8,-7.33333333333,1
35.2,-7.33333333333,1
35.6,-7.33333333333,1
36,-7.33333333333,1
36.4,-7.33333333333,1
36.8,-7.33333333333,1
37.2,-7.33333333333,1
37.6,-7.33333333333,1
38,-7.33333333333,1
38.4,-7.33333333333,1
38.8,-7.33333333333,1
39.2,-7.33333333333,1
39.6,-7.33333333333,1
40,-7.33333333333,1
-20,-7,0
-19.6,-7,0
-19.2,-7,0
-18.8,-7,0
-18.4,-7,0
-18,-7,0
-17.6,-7,0
-17.2,-7,0
-16.8,-7,0
-16.4,-7,0
-16,-7,0
-15.6,-7,0
-15.2,-7,0
-14.8,-7,0
-14.4,-7,0
-14,-7,0
-13.6,-7,0
-13.2,-7,0
-12.8,-7,0
-12.4,-7,0
-12,-7,0
-11.6,-7,0
-11.2,-7,0
-10.8,-7,0
-10.4,-7,0
-10,-7,0
-9.6,-7,0
-9.2,-7,0
-8.8,-7,0
-8.4,-7,0
-8,-7,0
-7.6,-7,0
-7.2,-7,0
-6.8,-7,0
-6.4,-7,0
-6,-7,0
-5.6,-7,0
-5.2,-7,0
-4.8,-7,0
-4.4,-7,0
-4,-7,0
-3.6,-7,0
-3.2,-7,0
-2.8,-7,0
-2.4,-7,0
-2,-7,0
-1.6,-7,0
-1.2,-7,0
-0.8,-7,0
-0.4,-7,0
0,-7,0
0.4,-7,0
0.8,-7,0
1.2,-7,0
1.6,-7,0
2,-7,0
2.4,-7,0
2.8,-7,0
3.2,-7,0
3.6,-7,0
4,-7,0
4.4,-7,0
4.8,-7,0
5.2,-7,0
5.6,-7,0
6,-7,0
6.4,-7,0
6.8,-7,0
7.2,-7,0
7.6,-7,0
8,-7,0
8.4,-7,0
8.8,-7,0
9.2,-7,0
9.6,-7,0
10,-7,0
10.4,-7,0
10.8,-7,0
11.2,-7,0
11.6,-7,0
12,-7,0
12.4,-7,0
12.8,-7,0
13.2,-7,0
13.6,-7,0
14,-7,0
14.4,-7,0
14.8,-7,0
15.2,-7,0
15.6,-7,0
16,-7,0
16.4,-7,0
16.8,-7,0
17.2,-7,0
17.6,-7,1
18,-7,1
18.4,-7,1
18.8,-7,1
19.2,-7,1
19.6,-7,1
20,-7,1
20.4,-7,1
20.8,-7,1
21.2,-7,1
21.6,-7,1
22,-7,1
22.4,-7,1
22.8,-7,1
23.2,-7,1
23.6,-7,1
24,-7,1
24.4,-7,1
24.8,-7,1
25.2,-7,1
25.6,-7,1
26,-7,1
26.4,-7,1
26.8,-7,1
27.2,-7,1
27.6,-7,1
28,-7,1
28.4,-7,1
28.8,-7,1
29.2,-7,1
29.6,-7,1
30,-7,1
30.4,-7,1
30.8,-7,1
31.2,-7,1
31.6,-7,1
32,-7,1
32.4,-7,1
32.8,-7,1
33.2,-7,1
33.6,-7,1
34,-7,1
34.4,-7,1
34.8,-7,1
35.2,-7,1
35.6,-7,1
36,-7,1
36.4,-7,1
36.8,-7,1
37.2,-7,1
37.6,-7,1
38,-7,1
38.4,-7,1
38.8,-7,1
39.2,-7,1
39.6,-7,1
40,-7,1
-20,-6.66666666667,0
-19.6,-6.66666666667,0
-19.2,-6.66666666667,0
-18.8,-6.66666666667,0
-18.4,-6.66666666667,0
-18,-6.66666666667,0
-17.6,-6.66666666667,0
-17.2,-6.66666666667,0
-16.8,-6.66666666667,0
-16.4,-6.66666666667,0
-16,-6.66666666667,0
-15.6,-6.66666666667,0
-15.2,-6.66666666667,0
-14.8,-6.66666666667,0
-14.4,-6.66666666667,0
-14,-6.66666666667,0
-13.6,-6.66666666667,0
-13.2,-6.66666666667,0
-12.8,-6.66666666667,0
-12.4,-6.66666666667,0
-12,-6.66666666667,0
-11.6,-6.66666666667,0
-11.2,-6.66666666667,0
-10.8,-6.66666666667,0
-10.4,-6.66666666667,0
-10,-6.66666666667,0
-9.6,-6.66666666667,0
-9.2,-6.66666666667,0
-8.8,-6.66666666667,0
-8.4,-6.66666666667,0
-8,-6.66666666667,0
-7.6,-6.66666666667,0
-7.2,-6.66666666667,0
-6.8,-6.66666666667,0
-6.4,-6.66666666667,0
-6,-6.66666666667,0
-5.6,-6.66666666667,0
-5.2,-6.66666666667,0
-4.8,-6.66666666667,0
-4.4,-6.66666666667,0
-4,-6.66666666667,0
-3.6,-6.66666666667,0
-3.2,-6.66666666667,0
-2.8,-6.66666666667,0
-2.4,-6.66666666667,0
-2,-6.66666666667,0
-1.6,-6.66666666667,0
-1.2,-6.66666666667,0
-0.8,-6.66666666667,0
-0.4,-6.66666666667,0
0,-6.66666666667,0
0.4,-6.66666666667,0
0.8,-6.66666666667,0
1.2,-6.66666666667,0
1.6,-6.66666666667,0
2,-6.66666666667,0
2.4,-6.66666666667,0
2.8,-6.66666666667,0
3.2,-6.66666666667,0
3.6,-6.66666666667,0
4,-6.66666666667,0
4.4,-6.66666666667,0
4.8,-6.66666666667,0
5.2,-6.66666666667,0
5.6,-6.66666666667,0
6,-6.66666666667,0
6.4,-6.66666666667,0
6.8,-6.66666666667,0
7.2,-6.66666666667,0
7.6,-6.66666666667,0
8,-6.66666666667,0
8.4,-6.66666666667,0
8.8,-6.66666666667,0
9.2,-6.66666666667,0
9.6,-6.66666666667,0
10,-6.66666666667,0
10.4,-6.66666666667,0
10.8,-6.66666666667,0
11.2,-6.66666666667,0
11.6,-6.66666666667,0
12,-6.66666666667,0
12.4,-6.66666666667,0
12.8,-6.66666666667,0
13.2,-6.66666666667,0
13.6,-6.66666666667,0
14,-6.66666666667,0
14.4,-6.66666666667,0
14.8,-6.66666666667,0
15.2,-6.66666666667,0
15.6,-6.66666666667,0
16,-6.66666666667,0
16.4,-6.66666666667,0
16.8,-6.66666666667,0
17.2,-6.66666666667,1
17.6,-6.66666666667,1
18,-6.66666666667,1
18.4,-6.66666666667,1
18.8,-6.66666666667,1
19.2,-6.66666666667,1
19.6,-6.66666666667,1
20,-6.66666666667,1
20.4,-6.66666666667,1
20.8,-6.66666666667,1
21.2,-6.66666666667,1
21.6,-6.66666666667,1
22,-6.66666666667,1
22.4,-6.66666666667,1
22.8,-6.66666666667,1
23.2,-6.66666666667,1
23.6,-6.66666666667,1
24,-6.66666666667,1
24.4,-6.66666666667,1
24.8,-6.66666666667,1
25.2,-6.66666666667,1
25.6,-6.66666666667,1
26,-6.66666666667,1
26.4,-6.66666666667,1
26.8,-6.66666666667,1
27.2,-6.66666666667,1
27.6,-6.66666666667,1
28,-6.66666666667,1
28.4,-6.66666666667,1
28.8,-6.66666666667,1
29.2,-6.66666666667,1
29.6,-6.66666666667,1
30,-6.66666666667,1
30.4,-6.66666666667,1
30.8,-6.66666666667,1
31.2,-6.66666666667,1
31.6,-6.66666666667,1
32,-6.66666666667,1
32.4,-6.66666666667,1
32.8,-6.66666666667,1
33.2,-6.66666666667,1
33.6,-6.66666666667,1
34,-6.66666666667,1
34.4,-6.66666666667,1
34.8,-6.66666666667,1
35.2,-6.66666666667,1
35.6,-6.66666666667,1
36,-6.66666666667,1
36.4,-6.66666666667,1
36.8,-6.66666666667,1
37.2,-6.66666666667,1
37.6,-6.66666666667,1
38,-6.66666666667,1
38.4,-6.66666666667,1
38.8,-6.66666666667,1
39.2,-6.66666666667,1
39.6,-6.66666666667,1
40,-6.66666666667,1
-20,-6.33333333333,0
-19.6,-6.33333333333,0
-19.2,-6.33333333333,0
-18.8,-6.33333333333,0
-18.4,-6.33333333333,0
-18,-6.33333333333,0
-17.6,-6.33333333333,0
-17.2,-6.33333333333,0
-16.8,-6.33333333333,0
-16.4,-6.33333333333,0
-16,-6.33333333333,0
-15.6,-6.33333333333,0
-15.2,-6.33333333333,0
-14.8,-6.33333333333,0
-14.4,-6.33333333333,0
-14,-6.33333333333,0
-13.6,-6.33333333333,0
-13.2,-6.33333333333,0
-12.8,-6.33333333333,0
-12.4,-6.33333333333,0
-12,-6.33333333333,0
-11.6,-6.33333333333,0
-11.2,-6.33333333333,0
-10.8,-6.33333333333,0
-10.4,-6.33333333333,0
-10,-6.33333333333,0
-9.6,-6.33333333333,0
-9.2,-6.33333333333,0
-8.8,-6.33333333333,0
-8.4,-6.33333333333,0
-8,-6.33333333333,0
-7.6,-6.33333333333,0
-7.2,-6.33333333333,0
-6.8,-6.33333333333,0
-6.4,-6.33333333333,0
-6,-6.33333333333,0
-5.6,-6.33333333333,0
-5.2,-6.33333333333,0
-4.8,-6.33333333333,0
-4.4,-6.33333333333,0
-4,-6.33333333333,0
-3.6,-6.33333333333,0
-3.2,-6.33333333333,0
-2.8,-6.33333333333,0
-2.4,-6.33333333333,0
-2,-6.33333333333,0
-1.6,-6.33333333333,0
-1.2,-6.33333333333,0
-0.8,-6.33333333333,0
-0.4,-6.33333333333,0
0,-6.33333333333,0
0.4,-6.33333333333,0
0.8,-6.33333333333,0
1.2,-6.33333333333,0
1.6,-6.33333333333,0
2,-6.33333333333,0
2.4,-6.33333333333,0
2.8,-6.33333333333,0
3.2,-6.33333333333,0
3.6,-6.33333333333,0
4,-6.33333333333,0
4.4,-6.33333333333,0
4.8,-6.33333333333,0
5.2,-6.33333333333,0
5.6,-6.33333333333,0
6,-6.33333333333,0
6.4,-6.33333333333,0
6.8,-6.33333333333,0
7.2,-6.33333333333,0
7.6,-6.33333333333,0
8,-6.33333333333,0
8.4,-6.33333333333,0
8.8,-6.33333333333,0
9.2,-6.33333333333,0
9.6,-6.33333333333,0
10,-6.33333333333,0
10.4,-6.33333333333,0
10.8,-6.33333333333,0
11.2,-6.33333333333,0
11.6,-6.33333333333,0
12,-6.33333333333,0
12.4,-6.33333333333,0
12.8,-6.33333333333,0
13.2,-6.33333333333,0
13.6,-6.33333333333,0
14,-6.33333333333,0
14.4,-6.33333333333,0
14.8,-6.33333333333,0
15.2,-6.33333333333,0
15.6,-6.33333333333,0
16,-6.33333333333,0
16.4,-6.33333333333,0
16.8,-6.33333333333,1
17.2,-6.33333333333,1
17.6,-6.33333333333,1
18,-6.33333333333,1
18.4,-6.33333333333,1
18.8,-6.33333333333,1
19.2,-6.33333333333,1
19.6,-6.33333333333,1
20,-6.33333333333,1
20.4,-6.33333333333,1
20.8,-6.33333333333,1
21.2,-6.33333333333,1
21.6,-6.33333333333,1
22,-6.33333333333,1
22.4,-6.33333333333,1
22.8,-6.33333333333,1
23.2,-6.33333333333,1
23.6,-6.33333333333,1
24,-6.33333333333,1
24.4,-6.33333333333,1
24.8,-6.33333333333,1
25.2,-6.33333333333,1
25.6,-6.33333333333,1
26,-6.33333333333,1
26.4,-6.33333333333,1
26.8,-6.33333333333,1
27.2,-6.33333333333,1
27.6,-6.33333333333,1
28,-6.33333333333,1
28.4,-6.33333333333,1
28.8,-6.33333333333,1
29.2,-6.33333333333,1
29.6,-6.33333333333,1
30,-6.33333333333,1
30.4,-6.33333333333,1
30.8,-6.33333333333,1
31.2,-6.33333333333,1
31.6,-6.33333333333,1
32,-6.33333333333,1
32.4,-6.33333333333,1
32.8,-6.33333333333,1
33.2,-6.33333333333,1
33.6,-6.33333333333,1
34,-6.33333333333,1
34.4,-6.33333333333,1
34.8,-6.33333333333,1
35.2,-6.33333333333,1
35.6,-6.33333333333,1
36,-6.33333333333,1
36.4,-6.33333333333,1
36.8,-6.33333333333,1
37.2,-6.33333333333,1
37.6,-6.33333333333,1
38,-6.33333333333,1
38.4,-6.33333333333,1
38.8,-6.33333333333,1
39.2,-6.33333333333,1
39.6,-6.33333333333,1
40,-6.33333333333,1
-20,-6,0
-19.6,-6,0
-19.2,-6,0
-18.8,-6,0
-18.4,-6,0
-18,-6,0
-17.6,-6,0
-17.2,-6,0
-16.8,-6,0
-16.4,-6,0
-16,-6,0
-15.6,-6,0
-15.2,-6,0
-14.8,-6,0
-14.4,-6,0
-14,-6,0
-13.6,-6,0
-13.2,-6,0
-12.8,-6,0
-12.4,-6,0
-12,-6,0
-11.6,-6,0
-11.2,-6,0
-10.8,-6,0
-10.4,-6,0
-10,-6,0
-9.6,-6,0
-9.2,-6,0
-8.8,-6,0
-8.4,-6,0
-8,-6,0
-7.6,-6,0
-7.2,-6,0
-6.8,-6,0
-6.4,-6,0
-6,-6,0
-5.6,-6,0
-5.2,-6,0
-4.8,-6,0
-4.4,-6,0
-4,-6,0
-3.6,-6,0
-3.2,-6,0
-2.8,-6,0
-2.4,-6,0
-2,-6,0
-1.6,-6,0
-1.2,-6,0
-0.8,-6,0
-0.4,-6,0
0,-6,0
0.4,-6,0
0.8,-6,0
1.2,-6,0
1.6,-6,0
2,-6,0
2.4,-6,0
2.8,-6,0
3.2,-6,0
3.6,-6,0
4,-6,0
4.4,-6,0
4.8,-6,0
5.2,-6,0
5.6,-6,0
6,-6,0
6.4,-6,0
6.8,-6,0
7.2,-6,0
7.6,-6,0
8,-6,0
8.4,-6,0
8.8,-6,0
9.2,-6,0
9.6,-6,0
10,-6,0
10.4,-6,0
10.8,-6,0
11.2,-6,0
11.6,-6,0
12,-6,0
12.4,-6,0
12.8,-6,0
13.2,-6,0
13.6,-6,0
14,-6,0
14.4,-6,0
14.8,-6,0
15.2,-6,0
15.6,-6,0
16,-6,0
16.4,-6,1
16.8,-6,1
17.2,-6,1
17.6,-6,1
18,-6,1
18.4,-6,1
18.8,-6,1
19.2,-6,1
19.6,-6,1
20,-6,1
20.4,-6,1
20.8,-6,1
21.2,-6,1
21.6,-6,1
22,-6,1
22.4,-6,1
22.8,-6,1
23.2,-6,1
23.6,-6,1
24,-6,1
24.4,-6,1
24.8,-6,1
25.2,-6,1
25.6,-6,1
26,-6,1
26.4,-6,1
26.8,-6,1
27.2,-6,1
27.6,-6,1
28,-6,1
28.4,-6,1
28.8,-6,1
29.2,-6,1
29.6,-6,1
30,-6,1
30.4,-6,1
30.8,-6,1
31.2,-6,1
31.6,-6,1
32,-6,1
32.4,-6,1
32.8,-6,1
33.2,-6,1
33.6,-6,1
34,-6,1
34.4,-6,1
34.8,-6,1
35.2,-6,1
35.6,-6,1
36,-6,1
36.4,-6,1
36.8,-6,1
37.2,-6,1
37.6,-6,1
38,-6,1
38.4,-6,1
38.8,-6,1
39.2,-6,1
39.6,-6,1
40,-6,1
-20,-5.66666666667,0
-19.6,-5.66666666667,0
-19.2,-5.66666666667,0
-18.8,-5.66666666667,0
-18.4,-5.66666666667,0
-18,-5.66666666667,0
-17.6,-5.66666666667,0
-17.2,-5.66666666667,0
-16.8,-5.66666666667,0
-16.4,-5.66666666667,0
-16,-5.66666666667,0
-15.6,-5.66666666667,0
-15.2,-5.66666666667,0
-14.8,-5.66666666667,0
-14.4,-5.66666666667,0
-14,-5.66666666667,0
-13.6,-5.66666666667,0
-13.2,-5.66666666667,0
-12.8,-5.66666666667,0
-12.4,-5.66666666667,0
-12,-5.66666666667,0
-11.6,-5.66666666667,0
-11.2,-5.66666666667,0
-10.8,-5.66666666667,0
-10.4,-5.66666666667,0
-10,-5.66666666667,0
-9.6,-5.66666666667,0
-9.2,-5.66666666667,0
-8.8,-5.66666666667,0
-8.4,-5.66666666667,0
-8,-5.66666666667,0
-7.6,-5.66666666667,0
-7.2,-5.66666666667,0
-6.8,-5.66666666667,0
-6.4,-5.66666666667,0
-6,-5.66666666667,0
-5.6,-5.66666666667,0
-5.2,-5.66666666667,0
-4.8,-5.66666666667,0
-4.4,-5.66666666667,0
-4,-5.66666666667,0
-3.6,-5.66666666667,0
-3.2,-5.66666666667,0
-2.8,-5.66666666667,0
-2.4,-5.66666666667,0
-2,-5.66666666667,0
-1.6,-5.66666666667,0
-1.2,-5.66666666667,0
-0.8,-5.66666666667,0
-0.4,-5.66666666667,0
0,-5.66666666667,0
0.4,-5.66666666667,0
0.8,-5.66666666667,0
1.2,-5.66666666667,0
1.6,-5.66666666667,0
2,-5.66666666667,0
2.4,-5.66666666667,0
2.8,-5.66666666667,0
3.2,-5.66666666667,0
3.6,-5.66666666667,0
4,-5.66666666667,0
4.4,-5.66666666667,0
4.8,-5.66666666667,0
5.2,-5.66666666667,0
5.6,-5.66666666667,0
6,-5.66666666667,0
6.4,-5.66666666667,0
6.8,-5.66666666667,0
7.2,-5.66666666667,0
7.6,-5.66666666667,0
8,-5.66666666667,0
8.4,-5.66666666667,0
8.8,-5.66666666667,0
9.2,-5.66666666667,0
9.6,-5.66666666667,0
10,-5.66666666667,0
10.4,-5.66666666667,0
10.8,-5.66666666667,0
11.2,-5.66666666667,0
11.6,-5.66666666667,0
12,-5.66666666667,0
12.4,-5.66666666667,0
12.8,-5.66666666667,0
13.2,-5.66666666667,0
13.6,-5.66666666667,0
14,-5.66666666667,0
14.4,-5.66666666667,0
14.8,-5.66666666667,0
15.2,-5.66666666667,0
15.6,-5.66666666667,0
16,-5.66666666667,1
16.4,-5.66666666667,1
16.8,-5.66666666667,1
17.2,-5.66666666667,1
17.6,-5.66666666667,1
18,-5.66666666667,1
18.4,-5.66666666667,1
18.8,-5.66666666667,1
19.2,-5.66666666667,1
19.6,-5.66666666667,1
20,-5.66666666667,1
20.4,-5.66666666667,1
20.8,-5.66666666667,1
21.2,-5.66666666667,1
21.6,-5.66666666667,1
22,-5.66666666667,1
22.4,-5.66666666667,1
22.8,-5.66666666667,1
23.2,-5.66666666667,1
23.6,-5.66666666667,1
24,-5.66666666667,1
24.4,-5.66666666667,1
24.8,-5.66666666667,1
25.2,-5.66666666667,1
25.6,-5.66666666667,1
26,-5.66666666667,1
26.4,-5.66666666667,1
26.8,-5.66666666667,1
27.2,-5.66666666667,1
27.6,-5.66666666667,1
28,-5.66666666667,1
28.4,-5.66666666667,1
28.8,-5.66666666667,1
29.2,-5.66666666667,1
29.6,-5.66666666667,1
30,-5.66666666667,1
30.4,-5.66666666667,1
30.8,-5.66666666667,1
31.2,-5.66666666667,1
31.6,-5.66666666667,1
32,-5.66666666667,1
32.4,-5.66666666667,1
32.8,-5.66666666667,1
33.2,-5.66666666667,1
33.6,-5.66666666667,1
34,-5.66666666667,1
34.4,-5.66666666667,1
34.8,-5.66666666667,1
35.2,-5.66666666667,1
35.6,-5.66666666667,1
36,-5.66666666667,1
36.4,-5.66666666667,1
36.8,-5.66666666667,1
37.2,-5.66666666667,1
37.6,-5.66666666667,1
38,-5.66666666667,1
38.4,-5.66666666667,1
38.8,-5.66666666667,1
39.2,-5.66666666667,1
39.6,-5.66666666667,1
40,-5.66666666667,1
-20,-5.33333333333,0
-19.6,-5.33333333333,0
-19.2,-5.33333333333,0
-18.8,-5.33333333333,0
-18.4,-5.33333333333,0
-18,-5.33333333333,0
-17.6,-5.33333333333,0
-17.2,-5.33333333333,0
-16.8,-5.33333333333,0
-16.4,-5.33333333333,0
-16,-5.33333333333,0
-15.6,-5.33333333333,0
-15.2,-5.33333333333,0
-14.8,-5.33333333333,0
-14.4,-5.33333333333,0
-14,-5.33333333333,0
-13.6,-5.33333333333,0
-13.2,-5.33333333333,0
-12.8,-5.33333333333,0
-12.4,-5.33333333333,0
-12,-5.33333333333,0
-11.6,-5.33333333333,0
-11.2,-5.33333333333,0
-10.8,-5.33333333333,0
-10.4,-5.33333333333,0
-10,-5.33333333333,0
-9.6,-5.33333333333,0
-9.2,-5.33333333333,0
-8.8,-5.33333333333,0
-8.4,-5.33333333333,0
-8,-5.33333333333,0
-7.6,-5.33333333333,0
-7.2,-5.33333333333,0
-6.8,-5.33333333333,0
-6.4,-5.33333333333,0
-6,-5.33333333333,0
-5.6,-5.33333333333,0
-5.2,-5.33333333333,0
-4.8,-5.33333333333,0
-4.4,-5.33333333333,0
-4,-5.33333333333,0
-3.6,-5.33333333333,0
-3.2,-5.33333333333,0
-2.8,-5.33333333333,0
-2.4,-5.33333333333,0
-2,-5.33333333333,0
-1.6,-5.33333333333,0
-1.2,-5.33333333333,0
-0.8,-5.33333333333,0
-0.4,-5.33333333333,0
0,-5.33333333333,0
0.4,-5.33333333333,0
0.8,-5.33333333333,0
1.2,-5.33333333333,0
1.6,-5.33333333333,0
2,-5.33333333333,0
2.4,-5.33333333333,0
2.8,-5.33333333333,0
3.2,-5.33333333333,0
3.6,-5.33333333333,0
4,-5.33333333333,0
4.4,-5.33333333333,0
4.8,-5.33333333333,0
5.2,-5.33333333333,0
5.6,-5.33333333333,0
6,-5.33333333333,0
6.4,-5.33333333333,0
6.8,-5.33333333333,0
7.2,-5.33333333333,0
7.6,-5.33333333333,0
8,-5.33333333333,0
8.4,-5.33333333333,0
8.8,-5.33333333333,0
9.2,-5.33333333333,0
9.6,-5.33333333333,0
10,-5.33333333333,0
10.4,-5.33333333333,0
10.8,-5.33333333333,0
11.2,-5.33333333333,0
11.6,-5.33333333333,0
12,-5.33333333333,0
12.4,-5.33333333333,0
12.8,-5.33333333333,0
13.2,-5.33333333333,0
13.6,-5.33333333333,0
14,-5.33333333333,0
14.4,-5.33333333333,0
14.8,-5.33333333333,0
15.2,-5.33333333333,0
15.6,-5.33333333333,1
16,-5.33333333333,1
16.4,-5.33333333333,1
16.8,-5.33333333333,1
17.2,-5.33333333333,1
17.6,-5.33333333333,1
18,-5.33333333333,1
18.4,-5.33333333333,1
18.8,-5.33333333333,1
19.2,-5.33333333333,1
19.6,-5.33333333333,1
20,-5.33333333333,1
20.4,-5.33333333333,1
20.8,-5.33333333333,1
21.2,-5.33333333333,1
21.6,-5.33333333333,1
22,-5.33333333333,1
22.4,-5.33333333333,1
22.8,-5.33333333333,1
23.2,-5.33333333333,1
23.6,-5.33333333333,1
24,-5.33333333333,1
24.4,-5.33333333333,1
24.8,-5.33333333333,1
25.2,-5.33333333333,1
25.6,-5.33333333333,1
26,-5.33333333333,1
26.4,-5.33333333333,1
26.8,-5.33333333333,1
27.2,-5.33333333333,1
27.6,-5.33333333333,1
28,-5.33333333333,1
28.4,-5.33333333333,1
28.8,-5.33333333333,1
29.2,-5.33333333333,1
29.6,-5.33333333333,1
30,-5.33333333333,1
30.4,-5.33333333333,1
30.8,-5.33333333333,1
31.2,-5.33333333333,1
31.6,-5.33333333333,1
32,-5.33333333333,1
32.4,-5.33333333333,1
32.8,-5.33333333333,1
33.2,-5.33333333333,1
33.6,-5.33333333333,1
34,-5.33333333333,1
34.4,-5.33333333333,1
34.8,-5.33333333333,1
35.2,-5.33333333333,1
35.6,-5.33333333333,1
36,-5.33333333333,1
36.4,-5.33333333333,1
36.8,-5.33333333333,1
37.2,-5.33333333333,1
37.6,-5.33333333333,1
38,-5.33333333333,1
38.4,-5.33333333333,1
38.8,-5.33333333333,1
39.2,-5.33333333333,1
39.6,-5.33333333333,1
40,-5.33333333333,1
-20,-5,0
-19.6,-5,0
-19.2,-5,0
-18.8,-5,0
-18.4,-5,0
-18,-5,0
-17.6,-5,0
-17.2,-5,0
-16.8,-5,0
-16.4,-5,0
-16,-5,0
-15.6,-5,0
-15.2,-5,0
-14.8,-5,0
-14.4,-5,0
-14,-5,0
-13.6,-5,0
-13.2,-5,0
-12.8,-5,0
-12.4,-5,0
-12,-5,0
-11.6,-5,0
-11.2,-5,0
-10.8,-5,0
-10.4,-5,0
-10,-5,0
-9.6,-5,0
-9.2,-5,0
-8.8,-5,0
-8.4,-5,0
-8,-5,0
-7.6,-5,0
-7.2,-5,0
-6.8,-5,0
-6.4,-5,0
-6,-5,0
-5.6,-5,0
-5.2,-5,0
-4.8,-5,0
-4.4,-5,0
-4,-5,0
-3.6,-5,0
-3.2,-5,0
-2.8,-5,0
-2.4,-5,0
-2,-5,0
-1.6,-5,0
-1.2,-5,0
-0.8,-5,0
-0.4,-5,0
0,-5,0
0.4,-5,0
0.8,-5,0
1.2,-5,0
1.6,-5,0
2,-5,0
2.4,-5,0
2.8,-5,0
3.2,-5,0
3.6,-5,0
4,-5,0
4.4,-5,0
4.8,-5,0
5.2,-5,0
5.6,-5,0
6,-5,0
6.4,-5,0
6.8,-5,0
7.2,-5,0
7.6,-5,0
8,-5,0
8.4,-5,0
8.8,-5,0
9.2,-5,0
9.6,-5,0
10,-5,0
10.4,-5,0
10.8,-5,0
11.2,-5,0
11.6,-5,0
12,-5,0
12.4,-5,0
12.8,-5,0
13.2,-5,0
13.6,-5,0
14,-5,0
14.4,-5,0
14.8,-5,0
15.2,-5,1
15.6,-5,1
16,-5,1
16.4,-5,1
16.8,-5,1
17.2,-5,1
17.6,-5,1
18,-5,1
18.4,-5,1
18.8,-5,1
19.2,-5,1
19.6,-5,1
20,-5,1
20.4,-5,1
20.8,-5,1
21.2,-5,1
21.6,-5,1
22,-5,1
22.4,-5,1
22.8,-5,1
23.2,-5,1
23.6,-5,1
24,-5,1
24.4,-5,1
24.8,-5,1
25.2,-5,1
25.6,-5,1
26,-5,1
26.4,-5,1
26.8,-5,1
27.2,-5,1
27.6,-5,1
28,-5,1
28.4,-5,1
28.8,-5,1
29.2,-5,1
29.6,-5,1
30,-5,1
30.4,-5,1
30.8,-5,1
31.2,-5,1
31.6,-5,1
32,-5,1
32.4,-5,1
32.8,-5,1
33.2,-5,1
33.6,-5,1
34,-5,1
34.4,-5,1
34.8,-5,1
35.2,-5,1
35.6,-5,1
36,-5,1
36.4,-5,1
36.8,-5,1
37.2,-5,1
37.6,-5,1
38,-5,1
38.4,-5,1
38.8,-5,1
39.2,-5,1
39.6,-5,1
40,-5,1
-20,-4.66666666667,0
-19.6,-4.66666666667,0
-19.2,-4.66666666667,0
-18.8,-4.66666666667,0
-18.4,-4.66666666667,0
-18,-4.66666666667,0
-17.6,-4.66666666667,0
-17.2,-4.66666666667,0
-16.8,-4.66666666667,0
-16.4,-4.66666666667,0
-16,-4.66666666667,0
-15.6,-4.66666666667,0
-15.2,-4.66666666667,0
-14.8,-4.66666666667,0
-14.4,-4.66666666667,0
-14,-4.66666666667,0
-13.6,-4.66666666667,0
-13.2,-4.66666666667,0
-12.8,-4.66666666667,0
-12.4,-4.66666666667,0
-12,-4.66666666667,0
-11.6,-4.66666666667,0
-11.2,-4.66666666667,0
-10.8,-4.66666666667,0
-10.4,-4.66666666667,0
-10,-4.66666666667,0
-9.6,-4.66666666667,0
-9.2,-4.66666666667,0
-8.8,-4.66666666667,0
-8.4,-4.66666666667,0
-8,-4.66666666667,0
-7.6,-4.66666666667,0
-7.2,-4.66666666667,0
-6.8,-4.66666666667,0
-6.4,-4.66666666667,0
-6,-4.66666666667,0
-5.6,-4.66666666667,0
-5.2,-4.66666666667,0
-4.8,-4.66666666667,0
-4.4,-4.66666666667,0
-4,-4.66666666667,0
-3.6,-4.66666666667,0
-3.2,-4.66666666667,0
-2.8,-4.66666666667,0
-2.4,-4.66666666667,0
-2,-4.66666666667,0
-1.6,-4.66666666667,0
-1.2,-4.66666666667,0
-0.8,-4.66666666667,0
-0.4,-4.66666666667,0
0,-4.66666666667,0
0.4,-4.66666666667,0
0.8,-4.66666666667,0
1.2,-4.66666666667,0
1.6,-4.66666666667,0
2,-4.66666666667,0
2.4,-4.66666666667,0
2.8,-4.66666666667,0
3.2,-4.66666666667,0
3.6,-4.66666666667,0
4,-4.66666666667,0
4.4,-4.66666666667,0
4.8,-4.66666666667,0
5.2,-4.66666666667,0
5.6,-4.66666666667,0
6,-4.66666666667,0
6.4,-4.66666666667,0
6.8,-4.66666666667,0
7.2,-4.66666666667,0
7.6,-4.66666666667,0
8,-4.66666666667,0
8.4,-4.66666666667,0
8.8,-4.66666666667,0
9.2,-4.66666666667,0
9.6,-4.66666666667,0
10,-4.66666666667,0
10.4,-4.66666666667,0
10.8,-4.66666666667,0
11.2,-4.66666666667,0
11.6,-4.66666666667,0
12,-4.66666666667,0
12.4,-4.66666666667,0
12.8,-4.66666666667,0
13.2,-4.66666666667,0
13.6,-4.66666666667,0
14,-4.66666666667,0
14.4,-4.66666666667,0
14.8,-4.66666666667,1
15.2,-4.66666666667,1
15.6,-4.66666666667,1
16,-4.66666666667,1
16.4,-4.66666666667,1
16.8,-4.66666666667,1
17.2,-4.66666666667,1
17.6,-4.66666666667,1
18,-4.66666666667,1
18.4,-4.66666666667,1
18.8,-4.66666666667,1
19.2,-4.66666666667,1
19.6,-4.66666666667,1
20,-4.66666666667,1
20.4,-4.66666666667,1
20.8,-4.66666666667,1
21.2,-4.66666666667,1
21.6,-4.66666666667,1
22,-4.66666666667,1
22.4,-4.66666666667,1
22.8,-4.66666666667,1
23.2,-4.66666666667,1
23.6,-4.66666666667,1
24,-4.66666666667,1
24.4,-4.66666666667,1
24.8,-4.66666666667,1
25.2,-4.66666666667,1
25.6,-4.66666666667,1
26,-4.66666666667,1
26.4,-4.66666666667,1
26.8,-4.66666666667,1
27.2,-4.66666666667,1
27.6,-4.66666666667,1
28,-4.66666666667,1
28.4,-4.66666666667,1
28.8,-4.66666666667,1
29.2,-4.66666666667,1
29.6,-4.66666666667,1
30,-4.66666666667,1
30.4,-4.66666666667,1
30.8,-4.66666666667,1
31.2,-4.66666666667,1
31.6,-4.66666666667,1
32,-4.66666666667,1
32.4,-4.66666666667,1
32.8,-4.66666666667,1
33.2,-4.66666666667,1
33.6,-4.66666666667,1
34,-4.66666666667,1
34.4,-4.66666666667,1
34.8,-4.66666666667,1
35.2,-4.66666666667,1
35.6,-4.66666666667,1
36,-4.66666666667,1
36.4,-4.66666666667,1
36.8,-4.66666666667,1
37.2,-4.66666666667,1
37.6,-4.66666666667,1
38,-4.66666666667,1
38.4,-4.66666666667,1
38.8,-4.66666666667,1
39.2,-4.66666666667,1
39.6,-4.66666666667,1
40,-4.66666666667,1
-20,-4.33333333333,0
-19.6,-4.33333333333,0
-19.2,-4.33333333333,0
-18.8,-4.33333333333,0
-18.4,-4.33333333333,0
-18,-4.33333333333,0
-17.6,-4.33333333333,0
-17.2,-4.33333333333,0
-16.8,-4.33333333333,0
-16.4,-4.33333333333,0
-16,-4.33333333333,0
-15.6,-4.33333333333,0
-15.2,-4.33333333333,0
-14.8,-4.33333333333,0
-14.4,-4.33333333333,0
-14,-4.33333333333,0
-13.6,-4.33333333333,0
-13.2,-4.33333333333,0
-12.8,-4.33333333333,0
-12.4,-4.33333333333,0
-12,-4.33333333333,0
-11.6,-4.33333333333,0
-11.2,-4.33333333333,0
-10.8,-4.33333333333,0
-10.4,-4.33333333333,0
-10,-4.33333333333,0
-9.6,-4.33333333333,0
-9.2,-4.33333333333,0
-8.8,-4.33333333333,0
-8.4,-4.33333333333,0
-8,-4.33333333333,0
-7.6,-4.33333333333,0
-7.2,-4.33333333333,0
-6.8,-4.33333333333,0
-6.4,-4.33333333333,0
-6,-4.33333333333,0
-5.6,-4.33333333333,0
-5.2,-4.33333333333,0
-4.8,-4.33333333333,0
-4.4,-4.33333333333,0
-4,-4.33333333333,0
-3.6,-4.33333333333,0
-3.2,-4.33333333333,0
-2.8,-4.33333333333,0
-2.4,-4.33333333333,0
-2,-4.33333333333,0
-1.6,-4.33333333333,0
-1.2,-4.33333333333,0
-0.8,-4.33333333333,0
-0.4,-4.33333333333,0
0,-4.33333333333,0
0.4,-4.33333333333,0
0.8,-4.33333333333,0
1.2,-4.33333333333,0
1.6,-4.33333333333,0
2,-4.33333333333,0
2.4,-4.33333333333,0
2.8,-4.33333333333,0
3.2,-4.33333333333,0
3.6,-4.33333333333,0
4,-4.33333333333,0
4.4,-4.33333333333,0
4.8,-4.33333333333,0
5.2,-4.33333333333,0
5.6,-4.33333333333,0
6,-4.33333333333,0
6.4,-4.33333333333,0
6.8,-4.33333333333,0
7.2,-4.33333333333,0
7.6,-4.33333333333,0
8,-4.33333333333,0
8.4,-4.33333333333,0
8.8,-4.33333333333,0
9.2,-4.33333333333,0
9.6,-4.33333333333,0
10,-4.33333333333,0
10.4,-4.33333333333,0
10.8,-4.33333333333,0
11.2,-4.33333333333,0
11.6,-4.33333333333,0
12,-4.33333333333,0
12.4,-4.33333333333,0
12.8,-4.33333333333,0
13.2,-4.33333333333,0
13.6,-4.33333333333,0
14,-4.33333333333,0
14.4,-4.33333333333,1
14.8,-4.33333333333,1
15.2,-4.33333333333,1
15.6,-4.33333333333,1
16,-4.33333333333,1
16.4,-4.33333333333,1
16.8,-4.33333333333,1
17.2,-4.33333333333,1
17.6,-4.33333333333,1
18,-4.33333333333,1
18.4,-4.33333333333,1
18.8,-4.33333333333,1
19.2,-4.33333333333,1
19.6,-4.33333333333,1
20,-4.33333333333,1
20.4,-4.33333333333,1
20.8,-4.33333333333,1
21.2,-4.33333333333,1
21.6,-4.33333333333,1
22,-4.33333333333,1
22.4,-4.33333333333,1
22.8,-4.33333333333,1
23.2,-4.33333333333,1
23.6,-4.33333333333,1
24,-4.33333333333,1
24.4,-4.33333333333,1
24.8,-4.33333333333,1
25.2,-4.33333333333,1
25.6,-4.33333333333,1
26,-4.33333333333,1
26.4,-4.33333333333,1
26.8,-4.33333333333,1
27.2,-4.33333333333,1
27.6,-4.33333333333,1
28,-4.33333333333,1
28.4,-4.33333333333,1
28.8,-4.33333333333,1
29.2,-4.33333333333,1
29.6,-4.33333333333,1
30,-4.33333333333,1
30.4,-4.33333333333,1
30.8,-4.33333333333,1
31.2,-4.33333333333,1
31.6,-4.33333333333,1
32,-4.33333333333,1
32.4,-4.33333333333,1
32.8,-4.33333333333,1
33.2,-4.33333333333,1
33.6,-4.33333333333,1
34,-4.33333333333,1
34.4,-4.33333333333,1
34.8,-4.33333333333,1
35.2,-4.33333333333,1
35.6,-4.33333333333,1
36,-4.33333333333,1
36.4,-4.33333333333,1
36.8,-4.33333333333,1
37.2,-4.33333333333,1
37.6,-4.33333333333,1
38,-4.33333333333,1
38.4,-4.33333333333,1
38.8,-4.33333333333,1
39.2,-4.33333333333,1
39.6,-4.33333333333,1
40,-4.33333333333,1
-20,-4,0
-19.6,-4,0
-19.2,-4,0
-18.8,-4,0
-18.4,-4,0
-18,-4,0
-17.6,-4,0
-17.2,-4,0
-16.8,-4,0
-16.4,-4,0
-16,-4,0
-15.6,-4,0
-15.2,-4,0
-14.8,-4,0
-14.4,-4,0
-14,-4,0
-13.6,-4,0
-13.2,-4,0
-12.8,-4,0
-12.4,-4,0
-12,-4,0
-11.6,-4,0
-11.2,-4,0
-10.8,-4,0
-10.4,-4,0
-10,-4,0
-9.6,-4,0
-9.2,-4,0
-8.8,-4,0
-8.4,-4,0
-8,-4,0
-7.6,-4,0
-7.2,-4,0
-6.8,-4,0
-6.4,-4,0
-6,-4,0
-5.6,-4,0
-5.2,-4,0
-4.8,-4,0
-4.4,-4,0
-4,-4,0
-3.6,-4,0
-3.2,-4,0
-2.8,-4,0
-2.4,-4,0
-2,-4,0
-1.6,-4,0
-1.2,-4,0
-0.8,-4,0
-0.4,-4,0
0,-4,0
0.4,-4,0
0.8,-4,0
1.2,-4,0
1.6,-4,0
2,-4,0
2.4,-4,0
2.8,-4,0
3.2,-4,0
3.6,-4,0
4,-4,0
4.4,-4,0
4.8,-4,0
5.2,-4,0
5.6,-4,0
6,-4,0
6.4,-4,0
6.8,-4,0
7.2,-4,0
7.6,-4,0
8,-4,0
8.4,-4,0
8.8,-4,0
9.2,-4,0
9.6,-4,0
10,-4,0
10.4,-4,0
10.8,-4,0
11.2,-4,0
11.6,-4,0
12,-4,0
12.4,-4,0
12.8,-4,0
13.2,-4,0
13.6,-4,0
14,-4,1
14.4,-4,1
14.8,-4,1
15.2,-4,1
15.6,-4,1
16,-4,1
16.4,-4,1
16.8,-4,1
17.2,-4,1
17.6,-4,1
18,-4,1
18.4,-4,1
18.8,-4,1
19.2,-4,1
19.6,-4,1
20,-4,1
20.4,-4,1
20.8,-4,1
21.2,-4,1
21.6,-4,1
22,-4,1
22.4,-4,1
22.8,-4,1
23.2,-4,1
23.6,-4,1
24,-4,1
24.4,-4,1
24.8,-4,1
25.2,-4,1
25.6,-4,1
26,-4,1
26.4,-4,1
26.8,-4,1
27.2,-4,1
27.6,-4,1
28,-4,1
28.4,-4,1
28.8,-4,1
29.2,-4,1
29.6,-4,1
30,-4,1
30.4,-4,1
30.8,-4,1
31.2,-4,1
31.6,-4,1
32,-4,1
32.4,-4,1
32.8,-4,1
33.2,-4,1
33.6,-4,1
34,-4,1
34.4,-4,1
34.8,-4,1
35.2,-4,1
35.6,-4,1
36,-4,1
36.4,-4,1
36.8,-4,1
37.2,-4,1
37.6,-4,1
38,-4,1
38.4,-4,1
38.8,-4,1
39.2,-4,1
39.6,-4,1
40,-4,1
-20,-3.66666666667,0
-19.6,-3.66666666667,0
-19.2,-3.66666666667,0
-18.8,-3.66666666667,0
-18.4,-3.66666666667,0
-18,-3.66666666667,0
-17.6,-3.66666666667,0
-17.2,-3.66666666667,0
-16.8,-3.66666666667,0
-16.4,-3.66666666667,0
-16,-3.66666666667,0
-15.6,-3.66666666667,0
-15.2,-3.66666666667,0
-14.8,-3.66666666667,0
-14.4,-3.66666666667,0
-14,-3.66666666667,0
-13.6,-3.66666666667,0
-13.2,-3.66666666667,0
-12.8,-3.66666666667,0
-12.4,-3.66666666667,0
-12,-3.66666666667,0
-11.6,-3.66666666667,0
-11.2,-3.66666666667,0
-10.8,-3.66666666667,0
-10.4,-3.66666666667,0
-10,-3.66666666667,0
-9.6,-3.66666666667,0
-9.2,-3.66666666667,0
-8.8,-3.66666666667,0
-8.4,-3.66666666667,0
-8,-3.66666666667,0
-7.6,-3.66666666667,0
-7.2,-3.66666666667,0
-6.8,-3.66666666667,0
-6.4,-3.66666666667,0
-6,-3.66666666667,0
-5.6,-3.66666666667,0
-5.2,-3.66666666667,0
-4.8,-3.66666666667,0
-4.4,-3.66666666667,0
-4,-3.66666666667,0
-3.6,-3.66666666667,0
-3.2,-3.66666666667,0
-2.8,-3.66666666667,0
-2.4,-3.66666666667,0
-2,-3.66666666667,0
-1.6,-3.66666666667,0
-1.2,-3.66666666667,0
-0.8,-3.66666666667,0
-0.4,-3.66666666667,0
0,-3.66666666667,0
0.4,-3.66666666667,0
0.8,-3.66666666667,0
1.2,-3.66666666667,0
1.6,-3.66666666667,0
2,-3.66666666667,0
2.4,-3.66666666667,0
2.8,-3.66666666667,0
3.2,-3.66666666667,0
3.6,-3.66666666667,0
4,-3.66666666667,0
4.4,-3.66666666667,0
4.8,-3.66666666667,0
5.2,-3.66666666667,0
5.6,-3.66666666667,0
6,-3.66666666667,0
6.4,-3.66666666667,0
6.8,-3.66666666667,0
7.2,-3.66666666667,0
7.6,-3.66666666667,0
8,-3.66666666667,0
8.4,-3.66666666667,0
8.8,-3.66666666667,0
9.2,-3.66666666667,0
9.6,-3.66666666667,0
10,-3.66666666667,0
10.4,-3.66666666667,0
10.8,-3.66666666667,0
11.2,-3.66666666667,0
11.6,-3.66666666667,0
12,-3.66666666667,0
12.4,-3.66666666667,0
12.8,-3.66666666667,0
13.2,-3.66666666667,0
13.6,-3.66666666667,1
14,-3.66666666667,1
14.4,-3.66666666667,1
14.8,-3.66666666667,1
15.2,-3.66666666667,1
15.6,-3.66666666667,1
16,-3.66666666667,1
16.4,-3.66666666667,1
16.8,-3.66666666667,1
17.2,-3.66666666667,1
17.6,-3.66666666667,1
18,-3.66666666667,1
18.4,-3.66666666667,1
18.8,-3.66666666667,1
19.2,-3.66666666667,1
19.6,-3.66666666667,1
20,-3.66666666667,1
20.4,-3.66666666667,1
20.8,-3.66666666667,1
21.2,-3.66666666667,1
21.6,-3.66666666667,1
22,-3.66666666667,1
22.4,-3.66666666667,1
22.8,-3.66666666667,1
23.2,-3.66666666667,1
23.6,-3.66666666667,1
24,-3.66666666667,1
24.4,-3.66666666667,1
24.8,-3.66666666667,1
25.2,-3.66666666667,1
25.6,-3.66666666667,1
26,-3.66666666667,1
26.4,-3.66666666667,1
26.8,-3.66666666667,1
27.2,-3.66666666667,1
27.6,-3.66666666667,1
28,-3.66666666667,1
28.4,-3.66666666667,1
28.8,-3.66666666667,1
29.2,-3.66666666667,1
29.6,-3.66666666667,1
30,-3.66666666667,1
30.4,-3.66666666667,1
30.8,-3.66666666667,1
31.2,-3.66666666667,1
31.6,-3.66666666667,1
32,-3.66666666667,1
32.4,-3.66666666667,1
32.8,-3.66666666667,1
33.2,-3.66666666667,1
33.6,-3.66666666667,1
34,-3.66666666667,1
34.4,-3.66666666667,1
34.8,-3.66666666667,1
35.2,-3.66666666667,1
35.6,-3.66666666667,1
36,-3.66666666667,1
36.4,-3.66666666667,1
36.8,-3.66666666667,1
37.2,-3.66666666667,1
37.6,-3.66666666667,1
38,-3.66666666667,1
38.4,-3.66666666667,1
38.8,-3.66666666667,1
39.2,-3.66666666667,1
39.6,-3.66666666667,1
40,-3.66666666667,1
-20,-3.33333333333,0
-19.6,-3.33333333333,0
-19.2,-3.33333333333,0
-18.8,-3.33333333333,0
-18.4,-3.33333333333,0
-18,-3.33333333333,0
-17.6,-3.33333333333,0
-17.2,-3.33333333333,0
-16.8,-3.33333333333,0
-16.4,-3.33333333333,0
-16,-3.33333333333,0
-15.6,-3.33333333333,0
-15.2,-3.33333333333,0
-14.8,-3.33333333333,0
-14.4,-3.33333333333,0
-14,-3.33333333333,0
-13.6,-3.33333333333,0
-13.2,-3.33333333333,0
-12.8,-3.33333333333,0
-12.4,-3.33333333333,0
-12,-3.33333333333,0
-11.6,-3.33333333333,0
-11.2,-3.33333333333,0
-10.8,-3.33333333333,0
-10.4,-3.33333333333,0
-10,-3.33333333333,0
-9.6,-3.33333333333,0
-9.2,-3.33333333333,0
-8.8,-3.33333333333,0
-8.4,-3.33333333333,0
-8,-3.33333333333,0
-7.6,-3.33333333333,0
-7.2,-3.33333333333,0
-6.8,-3.33333333333,0
-6.4,-3.33333333333,0
-6,-3.33333333333,0
-5.6,-3.33333333333,0
-5.2,-3.33333333333,0
-4.8,-3.33333333333,0
-4.4,-3.33333333333,0
-4,-3.33333333333,0
-3.6,-3.33333333333,0
-3.2,-3.33333333333,0
-2.8,-3.33333333333,0
-2.4,-3.33333333333,0
-2,-3.33333333333,0
-1.6,-3.33333333333,0
-1.2,-3.33333333333,0
-0.8,-3.33333333333,0
-0.4,-3.33333333333,0
0,-3.33333333333,0
0.4,-3.33333333333,0
0.8,-3.33333333333,0
1.2,-3.33333333333,0
1.6,-3.33333333333,0
2,-3.33333333333,0
2.4,-3.33333333333,0
2.8,-3.33333333333,0
3.2,-3.33333333333,0
3.6,-3.33333333333,0
4,-3.33333333333,0
4.4,-3.33333333333,0
4.8,-3.33333333333,0
5.2,-3.33333333333,0
5.6,-3.33333333333,0
6,-3.33333333333,0
6.4,-3.33333333333,0
6.8,-3.33333333333,0
7.2,-3.33333333333,0
7.6,-3.33333333333,0
8,-3.33333333333,0
8.4,-3.33333333333,0
8.8,-3.33333333333,0
9.2,-3.33333333333,0
9.6,-3.33333333333,0
10,-3.33333333333,0
10.4,-3.33333333333,0
10.8,-3.33333333333,0
11.2,-3.33333333333,0
11.6,-3.33333333333,0
12,-3.33333333333,0
12.4,-3.33333333333,0
12.8,-3.33333333333,0
13.2,-3.33333333333,1
13.6,-3.33333333333,1
14,-3.33333333333,1
14.4,-3.33333333333,1
14.8,-3.33333333333,1
15.2,-3.33333333333,1
15.6,-3.33333333333,1
16,-3.33333333333,1
16.4,-3.33333333333,1
16.8,-3.33333333333,1
17.2,-3.33333333333,1
17.6,-3.33333333333,1
18,-3.33333333333,1
18.4,-3.33333333333,1
18.8,-3.33333333333,1
19.2,-3.33333333333,1
19.6,-3.33333333333,1
20,-3.33333333333,1
20.4,-3.33333333333,1
20.8,-3.33333333333,1
21.2,-3.33333333333,1
21.6,-3.33333333333,1
22,-3.33333333333,1
22.4,-3.33333333333,1
22.8,-3.33333333333,1
23.2,-3.33333333333,1
23.6,-3.33333333333,1
24,-3.33333333333,1
24.4,-3.33333333333,1
24.8,-3.33333333333,1
25.2,-3.33333333333,1
25.6,-3.33333333333,1
26,-3.33333333333,1
26.4,-3.33333333333,1
26.8,-3.33333333333,1
27.2,-3.33333333333,1
27.6,-3.33333333333,1
28,-3.33333333333,1
28.4,-3.33333333333,1
28.8,-3.33333333333,1
29.2,-3.33333333333,1
29.6,-3.33333333333,1
30,-3.33333333333,1
30.4,-3.33333333333,1
30.8,-3.33333333333,1
31.2,-3.33333333333,1
31.6,-3.33333333333,1
32,-3.33333333333,1
32.4,-3.33333333333,1
32.8,-3.33333333333,1
33.2,-3.33333333333,1
33.6,-3.33333333333,1
34,-3.33333333333,1
34.4,-3.33333333333,1
34.8,-3.33333333333,1
35.2,-3.33333333333,1
35.6,-3.33333333333,1
36,-3.33333333333,1
36.4,-3.33333333333,1
36.8,-3.33333333333,1
37.2,-3.33333333333,1
37.6,-3.33333333333,1
38,-3.33333333333,1
38.4,-3.33333333333,1
38.8,-3.33333333333,1
39.2,-3.33333333333,1
39.6,-3.33333333333,1
40,-3.33333333333,1
-20,-3,0
-19.6,-3,0
-19.2,-3,0
-18.8,-3,0
-18.4,-3,0
-18,-3,0
-17.6,-3,0
-17.2,-3,0
-16.8,-3,0
-16.4,-3,0
-16,-3,0
-15.6,-3,0
-15.2,-3,0
-14.8,-3,0
-14.4,-3,0
-14,-3,0
-13.6,-3,0
-13.2,-3,0
-12.8,-3,0
-12.4,-3,0
-12,-3,0
-11.6,-3,0
-11.2,-3,0
-10.8,-3,0
-10.4,-3,0
-10,-3,0
-9.6,-3,0
-9.2,-3,0
-8.8,-3,0
-8.4,-3,0
-8,-3,0
-7.6,-3,0
-7.2,-3,0
-6.8,-3,0
-6.4,-3,0
-6,-3,0
-5.6,-3,0
-5.2,-3,0
-4.8,-3,0
-4.4,-3,0
-4,-3,0
-3.6,-3,0
-3.2,-3,0
-2.8,-3,0
-2.4,-3,0
-2,-3,0
-1.6,-3,0
-1.2,-3,0
-0.8,-3,0
-0.4,-3,0
0,-3,0
0.4,-3,0
0.8,-3,0
1.2,-3,0
1.6,-3,0
2,-3,0
2.4,-3,0
2.8,-3,0
3.2,-3,0
3.6,-3,0
4,-3,0
4.4,-3,0
4.8,-3,0
5.2,-3,0
5.6,-3,0
6,-3,0
6.4,-3,0
6.8,-3,0
7.2,-3,0
7.6,-3,0
8,-3,0
8.4,-3,0
8.8,-3,0
9.2,-3,0
9.6,-3,0
10,-3,0
10.4,-3,0
10.8,-3,0
11.2,-3,0
11.6,-3,0
12,-3,0
12.4,-3,0
12.8,-3,1
13.2,-3,1
13.6,-3,1
14,-3,1
14.4,-3,1
14.8,-3,1
15.2,-3,1
15.6,-3,1
16,-3,1
16.4,-3,1
16.8,-3,1
17.2,-3,1
17.6,-3,1
18,-3,1
18.4,-3,1
18.8,-3,1
19.2,-3,1
19.6,-3,1
20,-3,1
20.4,-3,1
20.8,-3,1
21.2,-3,1
21.6,-3,1
22,-3,1
22.4,-3,1
22.8,-3,1
23.2,-3,1
23.6,-3,1
24,-3,1
24.4,-3,1
24.8,-3,1
25.2,-3,1
25.6,-3,1
26,-3,1
26.4,-3,1
26.8,-3,1
27.2,-3,1
27.6,-3,1
28,-3,1
28.4,-3,1
28.8,-3,1
29.2,-3,1
29.6,-3,1
30,-3,1
30.4,-3,1
30.8,-3,1
31.2,-3,1
31.6,-3,1
32,-3,1
32.4,-3,1
32.8,-3,1
33.2,-3,1
33.6,-3,1
34,-3,1
34.4,-3,1
34.8,-3,1
35.2,-3,1
35.6,-3,1
36,-3,1
36.4,-3,1
36.8,-3,1
37.2,-3,1
37.6,-3,1
38,-3,1
38.4,-3,1
38.8,-3,1
39.2,-3,1
39.6,-3,1
40,-3,0
-20,-2.66666666667,0
-19.6,-2.66666666667,0
-19.2,-2.66666666667,0
-18.8,-2.66666666667,0
-18.4,-2.66666666667,0
-18,-2.66666666667,0
-17.6,-2.66666666667,0
-17.2,-2.66666666667,0
-16.8,-2.66666666667,0
-16.4,-2.66666666667,0
-16,-2.66666666667,0
-15.6,-2.66666666667,0
-15.2,-2.66666666667,0
-14.8,-2.66666666667,0
-14.4,-2.66666666667,0
-14,-2.66666666667,0
-13.6,-2.66666666667,0
-13.2,-2.66666666667,0
-12.8,-2.66666666667,0
-12.4,-2.66666666667,0
-12,-2.66666666667,0
-11.6,-2.66666666667,0
-11.2,-2.66666666667,0
-10.8,-2.66666666667,0
-10.4,-2.66666666667,0
-10,-2.66666666667,0
-9.6,-2.66666666667,0
-9.2,-2.66666666667,0
-8.8,-2.66666666667,0
-8.4,-2.66666666667,0
-8,-2.66666666667,0
-7.6,-2.66666666667,0
-7.2,-2.66666666667,0
-6.8,-2.66666666667,0
-6.4,-2.66666666667,0
-6,-2.66666666667,0
-5.6,-2.66666666667,0
-5.2,-2.66666666667,0
-4.8,-2.66666666667,0
-4.4,-2.66666666667,0
-4,-2.66666666667,0
-3.6,-2.66666666667,0
-3.2,-2.66666666667,0
-2.8,-2.66666666667,0
-2.4,-2.66666666667,0
-2,-2.66666666667,0
-1.6,-2.66666666667,0
-1.2,-2.66666666667,0
-0.8,-2.66666666667,0
-0.4,-2.66666666667,0
0,-2.66666666667,0
0.4,-2.66666666667,0
0.8,-2.66666666667,0
1.2,-2.66666666667,0
1.6,-2.66666666667,0
2,-2.66666666667,0
2.4,-2.66666666667,0
2.8,-2.66666666667,0
3.2,-2.66666666667,0
3.6,-2.66666666667,0
4,-2.66666666667,0
4.4,-2.66666666667,0
4.8,-2.66666666667,0
5.2,-2.66666666667,0
5.6,-2.66666666667,0
6,-2.66666666667,0
6.4,-2.66666666667,0
6.8,-2.66666666667,0
7.2,-2.66666666667,0
7.6,-2.66666666667,0
8,-2.66666666667,0
8.4,-2.66666666667,0
8.8,-2.66666666667,0
9.2,-2.66666666667,0
9.6,-2.66666666667,0
10,-2.66666666667,0
10.4,-2.66666666667,0
10.8,-2.66666666667,0
11.2,-2.66666666667,0
11.6,-2.66666666667,0
12,-2.66666666667,0
12.4,-2.66666666667,1
12.8,-2.66666666667,1
13.2,-2.66666666667,1
13.6,-2.66666666667,1
14,-2.66666666667,1
14.4,-2.66666666667,1
14.8,-2.66666666667,1
15.2,-2.66666666667,1
15.6,-2.66666666667,1
16,-2.66666666667,1
16.4,-2.66666666667,1
16.8,-2.66666666667,1
17.2,-2.66666666667,1
17.6,-2.66666666667,1
18,-2.66666666667,1
18.4,-2.66666666667,1
18.8,-2.66666666667,1
19.2,-2.66666666667,1
19.6,-2.66666666667,1
20,-2.66666666667,1
20.4,-2.66666666667,1
20.8,-2.66666666667,1
21.2,-2.66666666667,1
21.6,-2.66666666667,1
22,-2.66666666667,1
22.4,-2.66666666667,1
22.8,-2.66666666667,1
23.2,-2.66666666667,1
23.6,-2.66666666667,1
24,-2.66666666667,1
24.4,-2.66666666667,1
24.8,-2.66666666667,1
25.2,-2.66666666667,1
25.6,-2.66666666667,1
26,-2.66666666667,1
26.4,-2.66666666667,1
26.8,-2.66666666667,1
27.2,-2.66666666667,1
27.6,-2.66666666667,1
28,-2.66666666667,1
28.4,-2.66666666667,1
28.8,-2.66666666667,1
29.2,-2.66666666667,1
29.6,-2.66666666667,1
30,-2.66666666667,1
30.4,-2.66666666667,1
30.8,-2.66666666667,1
31.2,-2.66666666667,1
31.6,-2.66666666667,1
32,-2.66666666667,1
32.4,-2.66666666667,1
32.8,-2.66666666667,1
33.2,-2.66666666667,1
33.6,-2.66666666667,1
34,-2.66666666667,1
34.4,-2.66666666667,1
34.8,-2.66666666667,1
35.2,-2.66666666667,1
35.6,-2.66666666667,1
36,-2.66666666667,1
36.4,-2.66666666667,1
36.8,-2.66666666667,1
37.2,-2.66666666667,1
37.6,-2.66666666667,1
38,-2.66666666667,1
38.4,-2.66666666667,1
38.8,-2.66666666667,1
39.2,-2.66666666667,1
39.6,-2.66666666667,1
40,-2.66666666667,0
-20,-2.33333333333,0
-19.6,-2.33333333333,0
-19.2,-2.33333333333,0
-18.8,-2.33333333333,0
-18.4,-2.33333333333,0
-18,-2.33333333333,0
-17.6,-2.33333333333,0
-17.2,-2.33333333333,0
-16.8,-2.33333333333,0
-16.4,-2.33333333333,0
-16,-2.33333333333,0
-15.6,-2.33333333333,0
-15.2,-2.33333333333,0
-14.8,-2.33333333333,0
-14.4,-2.33333333333,0
-14,-2.33333333333,0
-13.6,-2.33333333333,0
-13.2,-2.33333333333,0
-12.8,-2.33333333333,0
-12.4,-2.33333333333,0
-12,-2.33333333333,0
-11.6,-2.33333333333,0
-11.2,-2.33333333333,0
-10.8,-2.33333333333,0
-10.4,-2.33333333333,0
-10,-2.33333333333,0
-9.6,-2.33333333333,0
-9.2,-2.33333333333,0
-8.8,-2.33333333333,0
-8.4,-2.33333333333,0
-8,-2.33333333333,0
-7.6,-2.33333333333,0
-7.2,-2.33333333333,0
-6.8,-2.33333333333,0
-6.4,-2.33333333333,0
-6,-2.33333333333,0
-5.6,-2.33333333333,0
-5.2,-2.33333333333,0
-4.8,-2.33333333333,0
-4.4,-2.33333333333,0
-4,-2.33333333333,0
-3.6,-2.33333333333,0
-3.2,-2.33333333333,0
-2.8,-2.33333333333,0
-2.4,-2.33333333333,0
-2,-2.33333333333,0
-1.6,-2.33333333333,0
-1.2,-2.33333333333,0
-0.8,-2.33333333333,0
-0.4,-2.33333333333,0
0,-2.33333333333,0
0.4,-2.33333333333,0
0.8,-2.33333333333,0
1.2,-2.33333333333,0
1.6,-2.33333333333,0
2,-2.33333333333,0
2.4,-2.33333333333,0
2.8,-2.33333333333,0
3.2,-2.33333333333,0
3.6,-2.33333333333,0
4,-2.33333333333,0
4.4,-2.33333333333,0
4.8,-2.33333333333,0
5.2,-2.33333333333,0
5.6,-2.33333333333,0
6,-2.33333333333,0
6.4,-2.33333333333,0
6.8,-2.33333333333,0
7.2,-2.33333333333,0
7.6,-2.33333333333,0
8,-2.33333333333,0
8.4,-2.33333333333,0
8.8,-2.33333333333,0
9.2,-2.33333333333,0
9.6,-2.33333333333,0
10,-2.33333333333,0
10.4,-2.33333333333,0
10.8,-2.33333333333,0
11.2,-2.33333333333,0
11.6,-2.33333333333,0
12,-2.33333333333,1
12.4,-2.33333333333,1
12.8,-2.33333333333,1
13.2,-2.33333333333,1
13.6,-2.33333333333,1
14,-2.33333333333,1
14.4,-2.33333333333,1
14.8,-2.33333333333,1
15.2,-2.33333333333,1
15.6,-2.33333333333,1
16,-2.33333333333,1
16.4,-2.33333333333,1
16.8,-2.33333333333,1
17.2,-2.33333333333,1
17.6,-2.33333333333,1
18,-2.33333333333,1
18.4,-2.33333333333,1
18.8,-2.33333333333,1
19.2,-2.33333333333,1
19.6,-2.33333333333,1
20,-2.33333333333,1
20.4,-2.33333333333,1
20.8,-2.33333333333,1
21.2,-2.33333333333,1
21.6,-2.33333333333,1
22,-2.33333333333,1
22.4,-2.33333333333,1
22.8,-2.33333333333,1
23.2,-2.33333333333,1
23.6,-2.33333333333,1
24,-2.33333333333,1
24.4,-2.33333333333,1
24.8,-2.33333333333,1
25.2,-2.33333333333,1
25.6,-2.33333333333,1
26,-2.33333333333,1
26.4,-2.33333333333,1
26.8,-2.33333333333,1
27.2,-2.33333333333,1
27.6,-2.33333333333,1
28,-2.33333333333,1
28.4,-2.33333333333,1
28.8,-2.33333333333,1
29.2,-2.33333333333,1
29.6,-2.33333333333,1
30,-2.33333333333,1
30.4,-2.33333333333,1
30.8,-2.33333333333,1
31.2,-2.33333333333,1
31.6,-2.33333333333,1
32,-2.33333333333,1
32.4,-2.33333333333,1
32.8,-2.33333333333,1
33.2,-2.33333333333,1
33.6,-2.33333333333,1
34,-2.33333333333,1
34.4,-2.33333333333,1
34.8,-2.33333333333,1
35.2,-2.33333333333,1
35.6,-2.33333333333,1
36,-2.33333333333,1
36.4,-2.33333333333,1
36.8,-2.33333333333,1
37.2,-2.33333333333,1
37.6,-2.33333333333,1
38,-2.33333333333,1
38.4,-2.33333333333,1
38.8,-2.33333333333,1
39.2,-2.33333333333,1
39.6,-2.33333333333,1
40,-2.33333333333,0
-20,-2,0
-19.6,-2,0
-19.2,-2,0
-18.8,-2,0
-18.4,-2,0
-18,-2,0
-17.6,-2,0
-17.2,-2,0
-16.8,-2,0
-16.4,-2,0
-16,-2,0
-15.6,-2,0
-15.2,-2,0
-14.8,-2,0
-14.4,-2,0
-14,-2,0
-13.6,-2,0
-13.2,-2,0
-12.8,-2,0
-12.4,-2,0
-12,-2,0
-11.6,-2,0
-11.2,-2,0
-10.8,-2,0
-10.4,-2,0
-10,-2,0
-9.6,-2,0
-9.2,-2,0
-8.8,-2,0
-8.4,-2,0
-8,-2,0
-7.6,-2,0
-7.2,-2,0
-6.8,-2,0
-6.4,-2,0
-6,-2,0
-5.6,-2,0
-5.2,-2,0
-4.8,-2,0
-4.4,-2,0
-4,-2,0
-3.6,-2,0
-3.2,-2,0
-2.8,-2,0
-2.4,-2,0
-2,-2,0
-1.6,-2,0
-1.2,-2,0
-0.8,-2,0
-0.4,-2,0
0,-2,0
0.4,-2,0
0.8,-2,0
1.2,-2,0
1.6,-2,0
2,-2,0
2.4,-2,0
2.8,-2,0
3.2,-2,0
3.6,-2,0
4,-2,0
4.4,-2,0
4.8,-2,0
5.2,-2,0
5.6,-2,0
6,-2,0
6.4,-2,0
6.8,-2,0
7.2,-2,0
7.6,-2,0
8,-2,0
8.4,-2,0
8.8,-2,0
9.2,-2,0
9.6,-2,0
10,-2,0
10.4,-2,0
10.8,-2,0
11.2,-2,0
11.6,-2,1
12,-2,1
12.4,-2,1
12.8,-2,1
13.2,-2,1
13.6,-2,1
14,-2,1
14.4,-2,1
14.8,-2,1
15.2,-2,1
15.6,-2,1
16,-2,1
16.4,-2,1
16.8,-2,1
17.2,-2,1
17.6,-2,1
18,-2,1
18.4,-2,1
18.8,-2,1
19.2,-2,1
19.6,-2,1
20,-2,1
20.4,-2,1
20.8,-2,1
21.2,-2,1
21.6,-2,1
22,-2,1
22.4,-2,1
22.8,-2,1
23.2,-2,1
23.6,-2,1
24,-2,1
24.4,-2,1
24.8,-2,1
25.2,-2,1
25.6,-2,1
26,-2,1
26.4,-2,1
26.8,-2,1
27.2,-2,1
27.6,-2,1
28,-2,1
28.4,-2,1
28.8,-2,1
29.2,-2,1
29.6,-2,1
30,-2,1
30.4,-2,1
30.8,-2,1
31.2,-2,1
31.6,-2,1
32,-2,1
32.4,-2,1
32.8,-2,1
33.2,-2,1
33.6,-2,1
34,-2,1
34.4,-2,1
34.8,-2,1
35.2,-2,1
35.6,-2,1
36,-2,1
36.4,-2,1
36.8,-2,1
37.2,-2,1
37.6,-2,1
38,-2,1
38.4,-2,1
38.8,-2,1
39.2,-2,1
39.6,-2,1
40,-2,0
-20,-1.66666666667,0
-19.6,-1.66666666667,0
-19.2,-1.66666666667,0
-18.8,-1.66666666667,0
-18.4,-1.66666666667,0
-18,-1.66666666667,0
-17.6,-1.66666666667,0
-17.2,-1.66666666667,0
-16.8,-1.66666666667,0
-16.4,-1.66666666667,0
-16,-1.66666666667,0
-15.6,-1.66666666667,0
-15.2,-1.66666666667,0
-14.8,-1.66666666667,0
-14.4,-1.66666666667,0
-14,-1.66666666667,0
-13.6,-1.66666666667,0
-13.2,-1.66666666667,0
-12.8,-1.66666666667,0
-12.4,-1.66666666667,0
-12,-1.66666666667,0
-11.6,-1.66666666667,0
-11.2,-1.66666666667,0
-10.8,-1.66666666667,0
-10.4,-1.66666666667,0
-10,-1.66666666667,0
-9.6,-1.66666666667,0
-9.2,-1.66666666667,0
-8.8,-1.66666666667,0
-8.4,-1.66666666667,0
-8,-1.66666666667,0
-7.6,-1.66666666667,0
-7.2,-1.66666666667,0
-6.8,-1.66666666667,0
-6.4,-1.66666666667,0
-6,-1.66666666667,0
-5.6,-1.66666666667,0
-5.2,-1.66666666667,0
-4.8,-1.66666666667,0
-4.4,-1.66666666667,0
-4,-1.66666666667,0
-3.6,-1.66666666667,0
-3.2,-1.66666666667,0
-2.8,-1.66666666667,0
-2.4,-1.66666666667,0
-2,-1.66666666667,0
-1.6,-1.66666666667,0
-1.2,-1.66666666667,0
-0.8,-1.66666666667,0
-0.4,-1.66666666667,0
0,-1.66666666667,0
0.4,-1.66666666667,0
0.8,-1.66666666667,0
1.2,-1.66666666667,0
1.6,-1.66666666667,0
2,-1.66666666667,0
2.4,-1.66666666667,0
2.8,-1.66666666667,0
3.2,-1.66666666667,0
3.6,-1.66666666667,0
4,-1.66666666667,0
4.4,-1.66666666667,0
4.8,-1.66666666667,0
5.2,-1.66666666667,0
5.6,-1.66666666667,0
6,-1.66666666667,0
6.4,-1.66666666667,0
6.8,-1.66666666667,0
7.2,-1.66666666667,0
7.6,-1.66666666667,0
8,-1.66666666667,0
8.4,-1.66666666667,0
8.8,-1.66666666667,0
9.2,-1.66666666667,0
9.6,-1.66666666667,0
10,-1.66666666667,0
10.4,-1.66666666667,0
10.8,-1.66666666667,0
11.2,-1.66666666667,1
11.6,-1.66666666667,1
12,-1.66666666667,1
12.4,-1.66666666667,1
12.8,-1.66666666667,1
13.2,-1.66666666667,1
13.6,-1.66666666667,1
14,-1.66666666667,1
14.4,-1.66666666667,1
14.8,-1.66666666667,1
15.2,-1.66666666667,1
15.6,-1.66666666667,1
16,-1.66666666667,1
16.4,-1.66666666667,1
16.8,-1.66666666667,1
17.2,-1.66666666667,1
17.6,-1.66666666667,1
18,-1.66666666667,1
18.4,-1.66666666667,1
18.8,-1.66666666667,1
19.2,-1.66666666667,1
19.6,-1.66666666667,1
20,-1.66666666667,1
20.4,-1.66666666667,1
20.8,-1.66666666667,1
21.2,-1.66666666667,1
21.6,-1.66666666667,1
22,-1.66666666667,1
22.4,-1.66666666667,1
22.8,-1.66666666667,1
23.2,-1.66666666667,1
23.6,-1.66666666667,1
24,-1.66666666667,1
24.4,-1.66666666667,1
24.8,-1.66666666667,1
25.2,-1.66666666667,1
25.6,-1.66666666667,1
26,-1.66666666667,1
26.4,-1.66666666667,1
26.8,-1.66666666667,1
27.2,-1.66666666667,1
27.6,-1.66666666667,1
28,-1.66666666667,1
28.4,-1.66666666667,1
28.8,-1.66666666667,1
29.2,-1.66666666667,1
29.6,-1.66666666667,1
30,-1.66666666667,1
30.4,-1.66666666667,1
30.8,-1.66666666667,1
31.2,-1.66666666667,1
31.6,-1.66666666667,1
32,-1.66666666667,1
32.4,-1.66666666667,1
32.8,-1.66666666667,1
33.2,-1.66666666667,1
33.6,-1.66666666667,1
34,-1.66666666667,1
34.4,-1.66666666667,1
34.8,-1.66666666667,1
35.2,-1.66666666667,1
35.6,-1.66666666667,1
36,-1.66666666667,1
36.4,-1.66666666667,1
36.8,-1.66666666667,1
37.2,-1.66666666667,1
37.6,-1.66666666667,1
38,-1.66666666667,1
38.4,-1.66666666667,1
38.8,-1.66666666667,1
39.2,-1.66666666667,1
39.6,-1.66666666667,1
40,-1.66666666667,0
-20,-1.33333333333,0
-19.6,-1.33333333333,0
-19.2,-1.33333333333,0
-18.8,-1.33333333333,0
-18.4,-1.33333333333,0
-18,-1.33333333333,0
-17.6,-1.33333333333,0
-17.2,-1.33333333333,0
-16.8,-1.33333333333,0
-16.4,-1.33333333333,0
-16,-1.33333333333,0
-15.6,-1.33333333333,0
-15.2,-1.33333333333,0
-14.8,-1.33333333333,0
-14.4,-1.33333333333,0
-14,-1.33333333333,0
-13.6,-1.33333333333,0
-13.2,-1.33333333333,0
-12.8,-1.33333333333,0
-12.4,-1.33333333333,0
-12,-1.33333333333,0
-11.6,-1.33333333333,0
-11.2,-1.33333333333,0
-10.8,-1.33333333333,0
-10.4,-1.33333333333,0
-10,-1.33333333333,0
-9.6,-1.33333333333,0
-9.2,-1.33333333333,0
-8.8,-1.33333333333,0
-8.4,-1.33333333333,0
-8,-1.33333333333,0
-7.6,-1.33333333333,0
-7.2,-1.33333333333,0
-6.8,-1.33333333333,0
-6.4,-1.33333333333,0
-6,-1.33333333333,0
-5.6,-1.33333333333,0
-5.2,-1.33333333333,0
-4.8,-1.33333333333,0
-4.4,-1.33333333333,0
-4,-1.33333333333,0
-3.6,-1.33333333333,0
-3.2,-1.33333333333,0
-2.8,-1.33333333333,0
-2.4,-1.33333333333,0
-2,-1.33333333333,0
-1.6,-1.33333333333,0
-1.2,-1.33333333333,0
-0.8,-1.33333333333,0
-0.4,-1.33333333333,0
0,-1.33333333333,0
0.4,-1.33333333333,0
0.8,-1.33333333333,0
1.2,-1.33333333333,0
1.6,-1.33333333333,0
2,-1.33333333333,0
2.4,-1.33333333333,0
2.8,-1.33333333333,0
3.2,-1.33333333333,0
3.6,-1.33333333333,0
4,-1.33333333333,0
4.4,-1.33333333333,0
4.8,-1.33333333333,0
5.2,-1.33333333333,0
5.6,-1.33333333333,0
6,-1.33333333333,0
6.4,-1.33333333333,0
6.8,-1.33333333333,0
7.2,-1.33333333333,0
7.6,-1.33333333333,0
8,-1.33333333333,0
8.4,-1.33333333333,0
8.8,-1.33333333333,0
9.2,-1.33333333333,0
9.6,-1.33333333333,0
10,-1.33333333333,0
10.4,-1.33333333333,0
10.8,-1.33333333333,1
11.2,-1.33333333333,1
11.6,-1.33333333333,1
12,-1.33333333333,1
12.4,-1.33333333333,1
12.8,-1.33333333333,1
13.2,-1.33333333333,1
13.6,-1.33333333333,1
14,-1.33333333333,1
14.4,-1.33333333333,1
14.8,-1.33333333333,1
15.2,-1.33333333333,1
15.6,-1.33333333333,1
16,-1.33333333333,1
16.4,-1.33333333333,1
16.8,-1.33333333333,1
17.2,-1.33333333333,1
17.6,-1.33333333333,1
18,-1.33333333333,1
18.4,-1.33333333333,1
18.8,-1.33333333333,1
19.2,-1.33333333333,1
19.6,-1.33333333333,1
20,-1.33333333333,1
20.4,-1.33333333333,1
20.8,-1.33333333333,1
21.2,-1.33333333333,1
21.6,-1.33333333333,1
22,-1.33333333333,1
22.4,-1.33333333333,1
22.8,-1.33333333333,1
23.2,-1.33333333333,1
23.6,-1.33333333333,1
24,-1.33333333333,1
24.4,-1.33333333333,1
24.8,-1.33333333333,1
25.2,-1.33333333333,1
25.6,-1.33333333333,1
26,-1.33333333333,1
26.4,-1.33333333333,1
26.8,-1.33333333333,1
27.2,-1.33333333333,1
27.6,-1.33333333333,1
28,-1.33333333333,1
28.4,-1.33333333333,1
28.8,-1.33333333333,1
29.2,-1.33333333333,1
29.6,-1.33333333333,1
30,-1.33333333333,1
30.4,-1.33333333333,1
30.8,-1.33333333333,1
31.2,-1.33333333333,1
31.6,-1.33333333333,1
32,-1.33333333333,1
32.4,-1.33333333333,1
32.8,-1.33333333333,1
33.2,-1.33333333333,1
33.6,-1.33333333333,1
34,-1.33333333333,1
34.4,-1.33333333333,1
34.8,-1.33333333333,1
35.2,-1.33333333333,1
35.6,-1.33333333333,1
36,-1.33333333333,1
36.4,-1.33333333333,1
36.8,-1.33333333333,1
37.2,-1.33333333333,1
37.6,-1.33333333333,1
38,-1.33333333333,1
38.4,-1.33333333333,1
38.8,-1.33333333333,1
39.2,-1.33333333333,1
39.6,-1.33333333333,1
40,-1.33333333333,0
-20,-1,0
-19.6,-1,0
-19.2,-1,0
-18.8,-1,0
-18.4,-1,0
-18,-1,0
-17.6,-1,0
-17.2,-1,0
-16.8,-1,0
-16.4,-1,0
-16,-1,0
-15.6,-1,0
-15.2,-1,0
-14.8,-1,0
-14.4,-1,0
-14,-1,0
-13.6,-1,0
-13.2,-1,0
-12.8,-1,0
-12.4,-1,0
-12,-1,0
-11.6,-1,0
-11.2,-1,0
-10.8,-1,0
-10.4,-1,0
-10,-1,0
-9.6,-1,0
-9.2,-1,0
-8.8,-1,0
-8.4,-1,0
-8,-1,0
-7.6,-1,0
-7.2,-1,0
-6.8,-1,0
-6.4,-1,0
-6,-1,0
-5.6,-1,0
-5.2,-1,0
-4.8,-1,0
-4.4,-1,0
-4,-1,0
-3.6,-1,0
-3.2,-1,0
-2.8,-1,0
-2.4,-1,0
-2,-1,0
-1.6,-1,0
-1.2,-1,0
-0.8,-1,0
-0.4,-1,0
0,-1,0
0.4,-1,0
0.8,-1,0
1.2,-1,0
1.6,-1,0
2,-1,0
2.4,-1,0
2.8,-1,0
3.2,-1,0
3.6,-1,0
4,-1,0
4.4,-1,0
4.8,-1,0
5.2,-1,0
5.6,-1,0
6,-1,0
6.4,-1,0
6.8,-1,0
7.2,-1,0
7.6,-1,0
8,-1,0
8.4,-1,0
8.8,-1,0
9.2,-1,0
9.6,-1,0
10,-1,0
10.4,-1,1
10.8,-1,1
11.2,-1,1
11.6,-1,1
12,-1,1
12.4,-1,1
12.8,-1,1
13.2,-1,1
13.6,-1,1
14,-1,1
14.4,-1,1
14.8,-1,1
15.2,-1,1
15.6,-1,1
16,-1,1
16.4,-1,1
16.8,-1,1
17.2,-1,1
17.6,-1,1
18,-1,1
18.4,-1,1
18.8,-1,1
19.2,-1,1
19.6,-1,1
20,-1,1
20.4,-1,1
20.8,-1,1
21.2,-1,1
21.6,-1,1
22,-1,1
22.4,-1,1
22.8,-1,1
23.2,-1,1
23.6,-1,1
24,-1,1
24.4,-1,1
24.8,-1,1
25.2,-1,1
25.6,-1,1
26,-1,1
26.4,-1,1
26.8,-1,1
27.2,-1,1
27.6,-1,1
28,-1,1
28.4,-1,1
28.8,-1,1
29.2,-1,1
29.6,-1,1
30,-1,1
30.4,-1,1
30.8,-1,1
31.2,-1,1
31.6,-1,1
32,-1,1
32.4,-1,1
32.8,-1,1
33.2,-1,1
33.6,-1,1
34,-1,1
34.4,-1,1
34.8,-1,1
35.2,-1,1
35.6,-1,1
36,-1,1
36.4,-1,1
36.8,-1,1
37.2,-1,1
37.6,-1,1
38,-1,1
38.4,-1,1
38.8,-1,1
39.2,-1,1
39.6,-1,1
40,-1,0
-20,-0.666666666667,0
-19.6,-0.666666666667,0
-19.2,-0.666666666667,0
-18.8,-0.666666666667,0
-18.4,-0.666666666667,0
-18,-0.666666666667,0
-17.6,-0.666666666667,0
-17.2,-0.666666666667,0
-16.8,-0.666666666667,0
-16.4,-0.666666666667,0
-16,-0.666666666667,0
-15.6,-0.666666666667,0
-15.2,-0.666666666667,0
-14.8,-0.666666666667,0
-14.4,-0.666666666667,0
-14,-0.666666666667,0
-13.6,-0.666666666667,0
-13.2,-0.666666666667,0
-12.8,-0.666666666667,0
-12.4,-0.666666666667,0
-12,-0.666666666667,0
-11.6,-0.666666666667,0
-11.2,-0.666666666667,0
-10.8,-0.666666666667,0
-10.4,-0.666666666667,0
-10,-0.666666666667,0
-9.6,-0.666666666667,0
-9.2,-0.666666666667,0
-8.8,-0.666666666667,0
-8.4,-0.666666666667,0
-8,-0.666666666667,0
-7.6,-0.666666666667,0
-7.2,-0.666666666667,0
-6.8,-0.666666666667,0
-6.4,-0.666666666667,0
-6,-0.666666666667,0
-5.6,-0.666666666667,0
-5.2,-0.666666666667,0
-4.8,-0.666666666667,0
-4.4,-0.666666666667,0
-4,-0.666666666667,0
-3.6,-0.666666666667,0
-3.2,-0.666666666667,0
-2.8,-0.666666666667,0
-2.4,-0.666666666667,0
-2,-0.666666666667,0
-1.6,-0.666666666667,0
-1.2,-0.666666666667,0
-0.8,-0.666666666667,0
-0.4,-0.666666666667,0
0,-0.666666666667,0
0.4,-0.666666666667,0
0.8,-0.666666666667,0
1.2,-0.666666666667,0
1.6,-0.666666666667,0
2,-0.666666666667,0
2.4,-0.666666666667,0
2.8,-0.666666666667,0
3.2,-0.666666666667,0
3.6,-0.666666666667,0
4,-0.666666666667,0
4.4,-0.666666666667,0
4.8,-0.666666666667,0
5.2,-0.666666666667,0
5.6,-0.666666666667,0
6,-0.666666666667,0
6.4,-0.666666666667,0
6.8,-0.666666666667,0
7.2,-0.666666666667,0
7.6,-0.666666666667,0
8,-0.666666666667,0
8.4,-0.666666666667,0
8.8,-0.666666666667,0
9.2,-0.666666666667,0
9.6,-0.666666666667,0
10,-0.666666666667,0
10.4,-0.666666666667,1
10.8,-0.666666666667,1
11.2,-0.666666666667,1
11.6,-0.666666666667,1
12,-0.666666666667,1
12.4,-0.666666666667,1
12.8,-0.666666666667,1
13.2,-0.666666666667,1
13.6,-0.666666666667,1
14,-0.666666666667,1
14.4,-0.666666666667,1
14.8,-0.666666666667,1
15.2,-0.666666666667,1
15.6,-0.666666666667,1
16,-0.666666666667,1
16.4,-0.666666666667,1
16.8,-0.666666666667,1
17.2,-0.666666666667,1
17.6,-0.666666666667,1
18,-0.666666666667,1
18.4,-0.666666666667,1
18.8,-0.666666666667,1
19.2,-0.666666666667,1
19.6,-0.666666666667,1
20,-0.666666666667,1
20.4,-0.666666666667,1
20.8,-0.666666666667,1
21.2,-0.666666666667,1
21.6,-0.666666666667,1
22,-0.666666666667,1
22.4,-0.666666666667,1
22.8,-0.666666666667,1
23.2,-0.666666666667,1
23.6,-0.666666666667,1
24,-0.666666666667,1
24.4,-0.666666666667,1
24.8,-0.666666666667,1
25.2,-0.666666666667,1
25.6,-0.666666666667,1
26,-0.666666666667,1
26.4,-0.666666666667,1
26.8,-0.666666666667,1
27.2,-0.666666666667,1
27.6,-0.666666666667,1
28,-0.666666666667,1
28.4,-0.666666666667,1
28.8,-0.666666666667,1
29.2,-0.666666666667,1
29.6,-0.666666666667,1
30,-0.666666666667,1
30.4,-0.666666666667,1
30.8,-0.666666666667,1
31.2,-0.666666666667,1
31.6,-0.666666666667,1
32,-0.666666666667,1
32.4,-0.666666666667,1
32.8,-0.666666666667,1
33.2,-0.666666666667,1
33.6,-0.666666666667,1
34,-0.666666666667,1
34.4,-0.666666666667,1
34.8,-0.666666666667,1
35.2,-0.666666666667,1
35.6,-0.666666666667,1
36,-0.666666666667,1
36.4,-0.666666666667,1
36.8,-0.666666666667,1
37.2,-0.666666666667,1
37.6,-0.666666666667,1
38,-0.666666666667,1
38.4,-0.666666666667,1
38.8,-0.666666666667,1
39.2,-0.666666666667,1
39.6,-0.666666666667,1
40,-0.666666666667,0
-20,-0.333333333333,0
-19.6,-0.333333333333,0
-19.2,-0.333333333333,0
-18.8,-0.333333333333,0
-18.4,-0.333333333333,0
-18,-0.333333333333,0
-17.6,-0.333333333333,0
-17.2,-0.333333333333,0
-16.8,-0.333333333333,0
-16.4,-0.333333333333,0
-16,-0.333333333333,0
-15.6,-0.333333333333,0
-15.2,-0.333333333333,0
-14.8,-0.333333333333,0
-14.4,-0.333333333333,0
-14,-0.333333333333,0
-13.6,-0.333333333333,0
-13.2,-0.333333333333,0
-12.8,-0.333333333333,0
-12.4,-0.333333333333,0
-12,-0.333333333333,0
-11.6,-0.333333333333,0
-11.2,-0.333333333333,0
-10.8,-0.333333333333,0
-10.4,-0.333333333333,0
-10,-0.333333333333,0
-9.6,-0.333333333333,0
-9.2,-0.333333333333,0
-8.8,-0.333333333333,0
-8.4,-0.333333333333,0
-8,-0.333333333333,0
-7.6,-0.333333333333,0
-7.2,-0.333333333333,0
-6.8,-0.333333333333,0
-6.4,-0.333333333333,0
-6,-0.333333333333,0
-5.6,-0.333333333333,0
-5.2,-0.333333333333,0
-4.8,-0.333333333333,0
-4.4,-0.333333333333,0
-4,-0.333333333333,0
-3.6,-0.333333333333,0
-3.2,-0.333333333333,0
-2.8,-0.333333333333,0
-2.4,-0.333333333333,0
-2,-0.333333333333,0
-1.6,-0.333333333333,0
-1.2,-0.333333333333,0
-0.8,-0.333333333333,0
-0.4,-0.333333333333,0
0,-0.333333333333,0
0.4,-0.333333333333,0
0.8,-0.333333333333,0
1.2,-0.333333333333,0
1.6,-0.333333333333,0
2,-0.333333333333,0
2.4,-0.333333333333,0
2.8,-0.333333333333,0
3.2,-0.333333333333,0
3.6,-0.333333333333,0
4,-0.333333333333,0
4.4,-0.333333333333,0
4.8,-0.333333333333,0
5.2,-0.333333333333,0
5.6,-0.333333333333,0
6,-0.333333333333,0
6.4,-0.333333333333,0
6.8,-0.333333333333,0
7.2,-0.333333333333,0
7.6,-0.333333333333,0
8,-0.333333333333,0
8.4,-0.333333333333,0
8.8,-0.333333333333,0
9.2,-0.333333333333,0
9.6,-0.333333333333,0
10,-0.333333333333,1
10.4,-0.333333333333,1
10.8,-0.333333333333,1
11.2,-0.333333333333,1
11.6,-0.333333333333,1
12,-0.333333333333,1
12.4,-0.333333333333,1
12.8,-0.333333333333,1
13.2,-0.333333333333,1
13.6,-0.333333333333,1
14,-0.333333333333,1
14.4,-0.333333333333,1
14.8,-0.333333333333,1
15.2,-0.333333333333,1
15.6,-0.333333333333,1
16,-0.333333333333,1
16.4,-0.333333333333,1
16.8,-0.333333333333,1
17.2,-0.333333333333,1
17.6,-0.333333333333,1
18,-0.333333333333,1
18.4,-0.333333333333,1
18.8,-0.333333333333,1
19.2,-0.333333333333,1
19.6,-0.333333333333,1
20,-0.333333333333,1
20.4,-0.333333333333,1
20.8,-0.333333333333,1
21.2,-0.333333333333,1
21.6,-0.333333333333,1
22,-0.333333333333,1
22.4,-0.333333333333,1
22.8,-0.333333333333,1
23.2,-0.333333333333,1
23.6,-0.333333333333,1
24,-0.333333333333,1
24.4,-0.333333333333,1
24.8,-0.333333333333,1
25.2,-0.333333333333,1
25.6,-0.333333333333,1
26,-0.333333333333,1
26.4,-0.333333333333,1
26.8,-0.333333333333,1
27.2,-0.333333333333,1
27.6,-0.333333333333,1
28,-0.333333333333,1
28.4,-0.333333333333,1
28.8,-0.333333333333,1
29.2,-0.333333333333,1
29.6,-0.333333333333,1
30,-0.333333333333,1
30.4,-0.333333333333,1
30.8,-0.333333333333,1
31.2,-0.333333333333,1
31.6,-0.333333333333,1
32,-0.333333333333,1
32.4,-0.333333333333,1
32.8,-0.333333333333,1
33.2,-0.333333333333,1
33.6,-0.333333333333,1
34,-0.333333333333,1
34.4,-0.333333333333,1
34.8,-0.333333333333,1
35.2,-0.333333333333,1
35.6,-0.333333333333,1
36,-0.333333333333,1
36.4,-0.333333333333,1
36.8,-0.333333333333,1
37.2,-0.333333333333,1
37.6,-0.333333333333,1
38,-0.333333333333,1
38.4,-0.333333333333,1
38.8,-0.333333333333,1
39.2,-0.333333333333,1
39.6,-0.333333333333,1
40,-0.333333333333,0
-20,0,0
-19.6,0,0
-19.2,0,0
-18.8,0,0
-18.4,0,0
-18,0,0
-17.6,0,0
-17.2,0,0
-16.8,0,0
-16.4,0,0
-16,0,0
-15.6,0,0
-15.2,0,0
-14.8,0,0
-14.4,0,0
-14,0,0
-13.6,0,0
-13.2,0,0
-12.8,0,0
-12.4,0,0
-12,0,0
-11.6,0,0
-11.2,0,0
-10.8,0,0
-10.4,0,0
-10,0,0
-9.6,0,0
-9.2,0,0
-8.8,0,0
-8.4,0,0
-8,0,0
-7.6,0,0
-7.2,0,0
-6.8,0,0
-6.4,0,0
-6,0,0
-5.6,0,0
-5.2,0,0
-4.8,0,0
-4.4,0,0
-4,0,0
-3.6,0,0
-3.2,0,0
-2.8,0,0
-2.4,0,0
-2,0,0
-1.6,0,0
-1.2,0,0
-0.8,0,0
-0.4,0,0
0,0,0
0.4,0,0
0.8,0,0
1.2,0,0
1.6,0,0
2,0,0
2.4,0,0
2.8,0,0
3.2,0,0
3.6,0,0
4,0,0
4.4,0,0
4.8,0,0
5.2,0,0
5.6,0,0
6,0,0
6.4,0,0
6.8,0,0
7.2,0,0
7.6,0,0
8,0,0
8.4,0,0
8.8,0,0
9.2,0,0
9.6,0,1
10,0,1
10.4,0,1
10.8,0,1
11.2,0,1
11.6,0,1
12,0,1
12.4,0,1
12.8,0,1
13.2,0,1
13.6,0,1
14,0,1
14.4,0,1
14.8,0,1
15.2,0,1
15.6,0,1
16,0,1
16.4,0,1
16.8,0,1
17.2,0,1
17.6,0,1
18,0,1
18.4,0,1
18.8,0,1
19.2,0,1
19.6,0,1
20,0,1
20.4,0,1
20.8,0,1
21.2,0,1
21.6,0,1
22,0,1
22.4,0,1
22.8,0,1
23.2,0,1
23.6,0,1
24,0,1
24.4,0,1
24.8,0,1
25.2,0,1
25.6,0,1
26,0,1
26.4,0,1
26.8,0,1
27.2,0,1
27.6,0,1
28,0,1
28.4,0,1
28.8,0,1
29.2,0,1
29.6,0,1
30,0,1
30.4,0,1
30.8,0,1
31.2,0,1
31.6,0,1
32,0,1
32.4,0,1
32.8,0,1
33.2,0,1
33.6,0,1
34,0,1
34.4,0,1
34.8,0,1
35.2,0,1
35.6,0,1
36,0,1
36.4,0,1
36.8,0,1
37.2,0,1
37.6,0,1
38,0,1
38.4,0,1
38.8,0,1
39.2,0,1
39.6,0,1
40,0,0
-20,0.333333333333,0
-19.6,0.333333333333,0
-19.2,0.333333333333,0
-18.8,0.333333333333,0
-18.4,0.333333333333,0
-18,0.333333333333,0
-17.6,0.333333333333,0
-17.2,0.333333333333,0
-16.8,0.333333333333,0
-16.4,0.333333333333,0
-16,0.333333333333,0
-15.6,0.333333333333,0
-15.2,0.333333333333,0
-14.8,0.333333333333,0
-14.4,0.333333333333,0
-14,0.333333333333,0
-13.6,0.333333333333,0
-13.2,0.333333333333,0
-12.8,0.333333333333,0
-12.4,0.333333333333,0
-12,0.333333333333,0
-11.6,0.333333333333,0
-11.2,0.333333333333,0
-10.8,0.333333333333,0
-10.4,0.333333333333,0
-10,0.333333333333,0
-9.6,0.333333333333,0
-9.2,0.333333333333,0
-8.8,0.333333333333,0
-8.4,0.333333333333,0
-8,0.333333333333,0
-7.6,0.333333333333,0
-7.2,0.333333333333,0
-6.8,0.333333333333,0
-6.4,0.333333333333,0
-6,0.333333333333,0
-5.6,0.333333333333,0
-5.2,0.333333333333,0
-4.8,0.333333333333,0
-4.4,0.333333333333,0
-4,0.333333333333,0
-3.6,0.333333333333,0
-3.2,0.333333333333,0
-2.8,0.333333333333,0
-2.4,0.333333333333,0
-2,0.333333333333,0
-1.6,0.333333333333,0
-1.2,0.333333333333,0
-0.8,0.333333333333,0
-0.4,0.333333333333,0
0,0.333333333333,0
0.4,0.333333333333,0
0.8,0.333333333333,0
1.2,0.333333333333,0
1.6,0.333333333333,0
2,0.333333333333,0
2.4,0.333333333333,0
2.8,0.333333333333,0
3.2,0.333333333333,0
3.6,0.333333333333,0
4,0.333333333333,0
4.4,0.333333333333,0
4.8,0.333333333333,0
5.2,0.333333333333,0
5.6,0.333333333333,0
6,0.333333333333,0
6.4,0.333333333333,0
6.8,0.333333333333,0
7.2,0.333333333333,0
7.6,0.333333333333,0
8,0.333333333333,0
8.4,0.333333333333,0
8.8,0.333333333333,0
9.2,0.333333333333,1
9.6,0.333333333333,1
10,0.333333333333,1
10.4,0.333333333333,1
10.8,0.333333333333,1
11.2,0.333333333333,1
11.6,0.333333333333,1
12,0.333333333333,1
12.4,0.333333333333,1
12.8,0.333333333333,1
13.2,0.333333333333,1
13.6,0.333333333333,1
14,0.333333333333,1
14.4,0.333333333333,1
14.8,0.333333333333,1
15.2,0.333333333333,1
15.6,0.333333333333,1
16,0.333333333333,1
16.4,0.333333333333,1
16.8,0.333333333333,1
17.2,0.333333333333,1
17.6,0.333333333333,1
18,0.333333333333,1
18.4,0.333333333333,1
18.8,0.333333333333,1
19.2,0.333333333333,1
19.6,0.333333333333,1
20,0.333333333333,1
20.4,0.333333333333,1
20.8,0.333333333333,1
21.2,0.333333333333,1
21.6,0.333333333333,1
22,0.333333333333,1
22.4,0.333333333333,1
22.8,0.333333333333,1
23.2,0.333333333333,1
23.6,0.333333333333,1
24,0.333333333333,1
24.4,0.333333333333,1
24.8,0.333333333333,1
25.2,0.333333333333,1
25.6,0.333333333333,1
26,0.333333333333,1
26.4,0.333333333333,1
26.8,0.333333333333,1
27.2,0.333333333333,1
27.6,0.333333333333,1
28,0.333333333333,1
28.4,0.333333333333,1
28.8,0.333333333333,1
29.2,0.333333333333,1
29.6,0.333333333333,1
30,0.333333333333,1
30.4,0.333333333333,1
30.8,0.333333333333,1
31.2,0.333333333333,1
31.6,0.333333333333,1
32,0.333333333333,1
32.4,0.333333333333,1
32.8,0.333333333333,1
33.2,0.333333333333,1
33.6,0.333333333333,1
34,0.333333333333,1
34.4,0.333333333333,1
34.8,0.333333333333,1
35.2,0.333333333333,1
35.6,0.333333333333,1
36,0.333333333333,1
36.4,0.333333333333,1
36.8,0.333333333333,1
37.2,0.333333333333,1
37.6,0.333333333333,1
38,0.333333333333,1
38.4,0.333333333333,1
38.8,0.333333333333,1
39.2,0.333333333333,1
39.6,0.333333333333,1
40,0.333333333333,0
-20,0.666666666667,0
-19.6,0.666666666667,0
-19.2,0.666666666667,0
-18.8,0.666666666667,0
-18.4,0.666666666667,0
-18,0.666666666667,0
-17.6,0.666666666667,0
-17.2,0.666666666667,0
-16.8,0.666666666667,0
-16.4,0.666666666667,0
-16,0.666666666667,0
-15.6,0.666666666667,0
-15.2,0.666666666667,0
-14.8,0.666666666667,0
-14.4,0.666666666667,0
-14,0.666666666667,0
-13.6,0.666666666667,0
-13.2,0.666666666667,0
-12.8,0.666666666667,0
-12.4,0.666666666667,0
-12,0.666666666667,0
-11.6,0.666666666667,0
-11.2,0.666666666667,0
-10.8,0.666666666667,0
-10.4,0.666666666667,0
-10,0.666666666667,0
-9.6,0.666666666667,0
-9.2,0.666666666667,0
-8.8,0.666666666667,0
-8.4,0.666666666667,0
-8,0.666666666667,0
-7.6,0.666666666667,0
-7.2,0.666666666667,0
-6.8,0.666666666667,0
-6.4,0.666666666667,0
-6,0.666666666667,0
-5.6,0.666666666667,0
-5.2,0.666666666667,0
-4.8,0.666666666667,0
-4.4,0.666666666667,0
-4,0.666666666667,0
-3.6,0.666666666667,0
-3.2,0.666666666667,0
-2.8,0.666666666667,0
-2.4,0.666666666667,0
-2,0.666666666667,0
-1.6,0.666666666667,0
-1.2,0.666666666667,0
-0.8,0.666666666667,0
-0.4,0.666666666667,0
0,0.666666666667,0
0.4,0.666666666667,0
0.8,0.666666666667,0
1.2,0.666666666667,0
1.6,0.666666666667,0
2,0.666666666667,0
2.4,0.666666666667,0
2.8,0.666666666667,0
3.2,0.666666666667,0
3.6,0.666666666667,0
4,0.666666666667,0
4.4,0.666666666667,0
4.8,0.666666666667,0
5.2,0.666666666667,0
5.6,0.666666666667,0
6,0.666666666667,0
6.4,0.666666666667,0
6.8,0.666666666667,0
7.2,0.666666666667,0
7.6,0.666666666667,0
8,0.666666666667,0
8.4,0.666666666667,0
8.8,0.666666666667,1
9.2,0.666666666667,1
9.6,0.666666666667,1
10,0.666666666667,1
10.4,0.666666666667,1
10.8,0.666666666667,1
11.2,0.666666666667,1
11.6,0.666666666667,1
12,0.666666666667,1
12.4,0.666666666667,1
12.8,0.666666666667,1
13.2,0.666666666667,1
13.6,0.666666666667,1
14,0.666666666667,1
14.4,0.666666666667,1
14.8,0.666666666667,1
15.2,0.666666666667,1
15.6,0.666666666667,1
16,0.666666666667,1
16.4,0.666666666667,1
16.8,0.666666666667,1
17.2,0.666666666667,1
17.6,0.666666666667,1
18,0.666666666667,1
18.4,0.666666666667,1
18.8,0.666666666667,1
19.2,0.666666666667,1
19.6,0.666666666667,1
20,0.666666666667,1
20.4,0.666666666667,1
20.8,0.666666666667,1
21.2,0.666666666667,1
21.6,0.666666666667,1
22,0.666666666667,1
22.4,0.666666666667,1
22.8,0.666666666667,1
23.2,0.666666666667,1
23.6,0.666666666667,1
24,0.666666666667,1
24.4,0.666666666667,1
24.8,0.666666666667,1
25.2,0.666666666667,1
25.6,0.666666666667,1
26,0.666666666667,1
26.4,0.666666666667,1
26.8,0.666666666667,1
27.2,0.666666666667,1
27.6,0.666666666667,1
28,0.666666666667,1
28.4,0.666666666667,1
28.8,0.666666666667,1
29.2,0.666666666667,1
29.6,0.666666666667,1
30,0.666666666667,1
30.4,0.666666666667,1
30.8,0.666666666667,1
31.2,0.666666666667,1
31.6,0.666666666667,1
32,0.666666666667,1
32.4,0.666666666667,1
32.8,0.666666666667,1
33.2,0.666666666667,1
33.6,0.666666666667,1
34,0.666666666667,1
34.4,0.666666666667,1
34.8,0.666666666667,1
35.2,0.666666666667,1
35.6,0.666666666667,1
36,0.666666666667,1
36.4,0.666666666667,1
36.8,0.666666666667,1
37.2,0.666666666667,1
37.6,0.666666666667,1
38,0.666666666667,1
38.4,0.666666666667,1
38.8,0.666666666667,1
39.2,0.666666666667,1
39.6,0.666666666667,1
40,0.666666666667,0
-20,1,0
-19.6,1,0
-19.2,1,0
-18.8,1,0
-18.4,1,0
-18,1,0
-17.6,1,0
-17.2,1,0
-16.8,1,0
-16.4,1,0
-16,1,0
-15.6,1,0
-15.2,1,0
-14.8,1,0
-14.4,1,0
-14,1,0
-13.6,1,0
-13.2,1,0
-12.8,1,0
-12.4,1,0
-12,1,0
-11.6,1,0
-11.2,1,0
-10.8,1,0
-10.4,1,0
-10,1,0
-9.6,1,0
-9.2,1,0
-8.8,1,0
-8.4,1,0
-8,1,0
-7.6,1,0
-7.2,1,0
-6.8,1,0
-6.4,1,0
-6,1,0
-5.6,1,0
-5.2,1,0
-4.8,1,0
-4.4,1,0
-4,1,0
-3.6,1,0
-3.2,1,0
-2.8,1,0
-2.4,1,0
-2,1,0
-1.6,1,0
-1.2,1,0
-0.8,1,0
-0.4,1,0
0,1,0
0.4,1,0
0.8,1,0
1.2,1,0
1.6,1,0
2,1,0
2.4,1,0
2.8,1,0
3.2,1,0
3.6,1,0
4,1,0
4.4,1,0
4.8,1,0
5.2,1,0
5.6,1,0
6,1,0
6.4,1,0
6.8,1,0
7.2,1,0
7.6,1,0
8,1,0
8.4,1,1
8.8,1,1
9.2,1,1
9.6,1,1
10,1,1
10.4,1,1
10.8,1,1
11.2,1,1
11.6,1,1
12,1,1
12.4,1,1
12.8,1,1
13.2,1,1
13.6,1,1
14,1,1
14.4,1,1
14.8,1,1
15.2,1,1
15.6,1,1
16,1,1
16.4,1,1
16.8,1,1
17.2,1,1
17.6,1,1
18,1,1
18.4,1,1
18.8,1,1
19.2,1,1
19.6,1,1
20,1,1
20.4,1,1
20.8,1,1
21.2,1,1
21.6,1,1
22,1,1
22.4,1,1
22.8,1,1
23.2,1,1
23.6,1,1
24,1,1
24.4,1,1
24.8,1,1
25.2,1,1
25.6,1,1
26,1,1
26.4,1,1
26.8,1,1
27.2,1,1
27.6,1,1
28,1,1
28.4,1,1
28.8,1,1
29.2,1,1
29.6,1,1
30,1,1
30.4,1,1
30.8,1,1
31.2,1,1
31.6,1,1
32,1,1
32.4,1,1
32.8,1,1
33.2,1,1
33.6,1,1
34,1,1
34.4,1,1
34.8,1,1
35.2,1,1
35.6,1,1
36,1,1
36.4,1,1
36.8,1,1
37.2,1,1
37.6,1,1
38,1,1
38.4,1,1
38.8,1,1
39.2,1,1
39.6,1,1
40,1,0
-20,1.33333333333,0
-19.6,1.33333333333,0
-19.2,1.33333333333,0
-18.8,1.33333333333,0
-18.4,1.33333333333,0
-18,1.33333333333,0
-17.6,1.33333333333,0
-17.2,1.33333333333,0
-16.8,1.33333333333,0
-16.4,1.33333333333,0
-16,1.33333333333,0
-15.6,1.33333333333,0
-15.2,1.33333333333,0
-14.8,1.33333333333,0
-14.4,1.33333333333,0
-14,1.33333333333,0
-13.6,1.33333333333,0
-13.2,1.33333333333,0
-12.8,1.33333333333,0
-12.4,1.33333333333,0
-12,1.33333333333,0
-11.6,1.33333333333,0
-11.2,1.33333333333,0
-10.8,1.33333333333,0
-10.4,1.33333333333,0
-10,1.33333333333,0
-9.6,1.33333333333,0
-9.2,1.33333333333,0
-8.8,1.33333333333,0
-8.4,1.33333333333,0
-8,1.33333333333,0
-7.6,1.33333333333,0
-7.2,1.33333333333,0
-6.8,1.33333333333,0
-6.4,1.33333333333,0
-6,1.33333333333,0
-5.6,1.33333333333,0
-5.2,1.33333333333,0
-4.8,1.33333333333,0
-4.4,1.33333333333,0
-4,1.33333333333,0
-3.6,1.33333333333,0
-3.2,1.33333333333,0
-2.8,1.33333333333,0
-2.4,1.33333333333,0
-2,1.33333333333,0
-1.6,1.33333333333,0
-1.2,1.33333333333,0
-0.8,1.33333333333,0
-0.4,1.33333333333,0
0,1.33333333333,0
0.4,1.33333333333,0
0.8,1.33333333333,0
1.2,1.33333333333,0
1.6,1.33333333333,0
2,1.33333333333,0
2.4,1.33333333333,0
2.8,1.33333333333,0
3.2,1.33333333333,0
3.6,1.33333333333,0
4,1.33333333333,0
4.4,1.33333333333,0
4.8,1.33333333333,0
5.2,1.33333333333,0
5.6,1.33333333333,0
6,1.33333333333,0
6.4,1.33333333333,0
6.8,1.33333333333,0
7.2,1.33333333333,0
7.6,1.33333333333,0
8,1.33333333333,1
8.4,1.33333333333,1
8.8,1.33333333333,1
9.2,1.33333333333,1
9.6,1.33333333333,1
10,1.33333333333,1
10.4,1.33333333333,1
10.8,1.33333333333,1
11.2,1.33333333333,1
11.6,1.33333333333,1
12,1.33333333333,1
12.4,1.33333333333,1
12.8,1.33333333333,1
13.2,1.33333333333,1
13.6,1.33333333333,1
14,1.33333333333,1
14.4,1.33333333333,1
14.8,1.33333333333,1
15.2,1.33333333333,1
15.6,1.33333333333,1
16,1.33333333333,1
16.4,1.33333333333,1
16.8,1.33333333333,1
17.2,1.33333333333,1
17.6,1.33333333333,1
18,1.33333333333,1
18.4,1.33333333333,1
18.8,1.33333333333,1
19.2,1.33333333333,1
19.6,1.33333333333,1
20,1.33333333333,1
20.4,1.33333333333,1
20.8,1.33333333333,1
21.2,1.33333333333,1
21.6,1.33333333333,1
22,1.33333333333,1
22.4,1.33333333333,1
22.8,1.33333333333,1
23.2,1.33333333333,1
23.6,1.33333333333,1
24,1.33333333333,1
24.4,1.33333333333,1
24.8,1.33333333333,1
25.2,1.33333333333,1
25.6,1.33333333333,1
26,1.33333333333,1
26.4,1.33333333333,1
26.8,1.33333333333,1
27.2,1.33333333333,1
27.6,1.33333333333,1
28,1.33333333333,1
28.4,1.33333333333,1
28.8,1.33333333333,1
29.2,1.33333333333,1
29.6,1.33333333333,1
30,1.33333333333,1
30.4,1.33333333333,1
30.8,1.33333333333,1
31.2,1.33333333333,1
31.6,1.33333333333,1
32,1.33333333333,1
32.4,1.33333333333,1
32.8,1.33333333333,1
33.2,1.33333333333,1
33.6,1.33333333333,1
34,1.33333333333,1
34.4,1.33333333333,1
34.8,1.33333333333,1
35.2,1.33333333333,1
35.6,1.33333333333,1
36,1.33333333333,1
36.4,1.33333333333,1
36.8,1.33333333333,1
37.2,1.33333333333,1
37.6,1.33333333333,1
38,1.33333333333,1
38.4,1.33333333333,1
38.8,1.33333333333,1
39.2,1.33333333333,1
39.6,1.33333333333,1
40,1.33333333333,0
-20,1.66666666667,0
-19.6,1.66666666667,0
-19.2,1.66666666667,0
-18.8,1.66666666667,0
-18.4,1.66666666667,0
-18,1.66666666667,0
-17.6,1.66666666667,0
-17.2,1.66666666667,0
-16.8,1.66666666667,0
-16.4,1.66666666667,0
-16,1.66666666667,0
-15.6,1.66666666667,0
-15.2,1.66666666667,0
-14.8,1.66666666667,0
-14.4,1.66666666667,0
-14,1.66666666667,0
-13.6,1.66666666667,0
-13.2,1.66666666667,0
-12.8,1.66666666667,0
-12.4,1.66666666667,0
-12,1.66666666667,0
-11.6,1.66666666667,0
-11.2,1.66666666667,0
-10.8,1.66666666667,0
-10.4,1.66666666667,0
-10,1.66666666667,0
-9.6,1.66666666667,0
-9.2,1.66666666667,0
-8.8,1.66666666667,0
-8.4,1.66666666667,0
-8,1.66666666667,0
-7.6,1.66666666667,0
-7.2,1.66666666667,0
-6.8,1.66666666667,0
-6.4,1.66666666667,0
-6,1.66666666667,0
-5.6,1.66666666667,0
-5.2,1.66666666667,0
-4.8,1.66666666667,0
-4.4,1.66666666667,0
-4,1.66666666667,0
-3.6,1.66666666667,0
-3.2,1.66666666667,0
-2.8,1.66666666667,0
-2.4,1.66666666667,0
-2,1.66666666667,0
-1.6,1.66666666667,0
-1.2,1.66666666667,0
-0.8,1.66666666667,0
-0.4,1.66666666667,0
0,1.66666666667,0
0.4,1.66666666667,0
0.8,1.66666666667,0
1.2,1.66666666667,0
1.6,1.66666666667,0
2,1.66666666667,0
2.4,1.66666666667,0
2.8,1.66666666667,0
3.2,1.66666666667,0
3.6,1.66666666667,0
4,1.66666666667,0
4.4,1.66666666667,0
4.8,1.66666666667,0
5.2,1.66666666667,0
5.6,1.66666666667,0
6,1.66666666667,0
6.4,1.66666666667,0
6.8,1.66666666667,0
7.2,1.66666666667,0
7.6,1.66666666667,1
8,1.66666666667,1
8.4,1.66666666667,1
8.8,1.66666666667,1
9.2,1.66666666667,1
9.6,1.66666666667,1
10,1.66666666667,1
10.4,1.66666666667,1
10.8,1.66666666667,1
11.2,1.66666666667,1
11.6,1.66666666667,1
12,1.66666666667,1
12.4,1.66666666667,1
12.8,1.66666666667,1
13.2,1.66666666667,1
13.6,1.66666666667,1
14,1.66666666667,1
14.4,1.66666666667,1
14.8,1.66666666667,1
15.2,1.66666666667,1
15.6,1.66666666667,1
16,1.66666666667,1
16.4,1.66666666667,1
16.8,1.66666666667,1
17.2,1.66666666667,1
17.6,1.66666666667,1
18,1.66666666667,1
18.4,1.66666666667,1
18.8,1.66666666667,1
19.2,1.66666666667,1
19.6,1.66666666667,1
20,1.66666666667,1
20.4,1.66666666667,1
20.8,1.66666666667,1
21.2,1.66666666667,1
21.6,1.66666666667,1
22,1.66666666667,1
22.4,1.66666666667,1
22.8,1.66666666667,1
23.2,1.66666666667,1
23.6,1.66666666667,1
24,1.66666666667,1
24.4,1.66666666667,1
24.8,1.66666666667,1
25.2,1.66666666667,1
25.6,1.66666666667,1
26,1.66666666667,1
26.4,1.66666666667,1
26.8,1.66666666667,1
27.2,1.66666666667,1
27.6,1.66666666667,1
28,1.66666666667,1
28.4,1.66666666667,1
28.8,1.66666666667,1
29.2,1.66666666667,1
29.6,1.66666666667,1
30,1.66666666667,1
30.4,1.66666666667,1
30.8,1.66666666667,1
31.2,1.66666666667,1
31.6,1.66666666667,1
32,1.66666666667,1
32.4,1.66666666667,1
32.8,1.66666666667,1
33.2,1.66666666667,1
33.6,1.66666666667,1
34,1.66666666667,1
34.4,1.66666666667,1
34.8,1.66666666667,1
35.2,1.66666666667,1
35.6,1.66666666667,1
36,1.66666666667,1
36.4,1.66666666667,1
36.8,1.66666666667,1
37.2,1.66666666667,1
37.6,1.66666666667,1
38,1.66666666667,1
38.4,1.66666666667,1
38.8,1.66666666667,1
39.2,1.66666666667,1
39.6,1.66666666667,0
40,1.66666666667,0
-20,2,0
-19.6,2,0
-19.2,2,0
-18.8,2,0
-18.4,2,0
-18,2,0
-17.6,2,0
-17.2,2,0
-16.8,2,0
-16.4,2,0
-16,2,0
-15.6,2,0
-15.2,2,0
-14.8,2,0
-14.4,2,0
-14,2,0
-13.6,2,0
-13.2,2,0
-12.8,2,0
-12.4,2,0
-12,2,0
-11.6,2,0
-11.2,2,0
-10.8,2,0
-10.4,2,0
-10,2,0
-9.6,2,0
-9.2,2,0
-8.8,2,0
-8.4,2,0
-8,2,0
-7.6,2,0
-7.2,2,0
-6.8,2,0
-6.4,2,0
-6,2,0
-5.6,2,0
-5.2,2,0
-4.8,2,0
-4.4,2,0
-4,2,0
-3.6,2,0
-3.2,2,0
-2.8,2,0
-2.4,2,0
-2,2,0
-1.6,2,0
-1.2,2,0
-0.8,2,0
-0.4,2,0
0,2,0
0.4,2,0
0.8,2,0
1.2,2,0
1.6,2,0
2,2,0
2.4,2,0
2.8,2,0
3.2,2,0
3.6,2,0
4,2,0
4.4,2,0
4.8,2,0
5.2,2,0
5.6,2,0
6,2,0
6.4,2,0
6.8,2,0
7.2,2,1
7.6,2,1
8,2,1
8.4,2,1
8.8,2,1
9.2,2,1
9.6,2,1
10,2,1
10.4,2,1
10.8,2,1
11.2,2,1
11.6,2,1
12,2,1
12.4,2,1
12.8,2,1
13.2,2,1
13.6,2,1
14,2,1
14.4,2,1
14.8,2,1
15.2,2,1
15.6,2,1
16,2,1
16.4,2,1
16.8,2,1
17.2,2,1
17.6,2,1
18,2,1
18.4,2,1
18.8,2,1
19.2,2,1
19.6,2,1
20,2,1
20.4,2,1
20.8,2,1
21.2,2,1
21.6,2,1
22,2,1
22.4,2,1
22.8,2,1
23.2,2,1
23.6,2,1
24,2,1
24.4,2,1
24.8,2,1
25.2,2,1
25.6,2,1
26,2,1
26.4,2,1
26.8,2,1
27.2,2,1
27.6,2,1
28,2,1
28.4,2,1
28.8,2,1
29.2,2,1
29.6,2,1
30,2,1
30.4,2,1
30.8,2,1
31.2,2,1
31.6,2,1
32,2,1
32.4,2,1
32.8,2,1
33.2,2,1
33.6,2,1
34,2,1
34.4,2,1
34.8,2,1
35.2,2,1
35.6,2,1
36,2,1
36.4,2,1
36.8,2,1
37.2,2,1
37.6,2,1
38,2,1
38.4,2,1
38.8,2,1
39.2,2,1
39.6,2,0
40,2,0
-20,2.33333333333,0
-19.6,2.33333333333,0
-19.2,2.33333333333,0
-18.8,2.33333333333,0
-18.4,2.33333333333,0
-18,2.33333333333,0
-17.6,2.33333333333,0
-17.2,2.33333333333,0
-16.8,2.33333333333,0
-16.4,2.33333333333,0
-16,2.33333333333,0
-15.6,2.33333333333,0
-15.2,2.33333333333,0
-14.8,2.33333333333,0
-14.4,2.33333333333,0
-14,2.33333333333,0
-13.6,2.33333333333,0
-13.2,2.33333333333,0
-12.8,2.33333333333,0
-12.4,2.33333333333,0
-12,2.33333333333,0
-11.6,2.33333333333,0
-11.2,2.33333333333,0
-10.8,2.33333333333,0
-10.4,2.33333333333,0
-10,2.33333333333,0
-9.6,2.33333333333,0
-9.2,2.33333333333,0
-8.8,2.33333333333,0
-8.4,2.33333333333,0
-8,2.33333333333,0
-7.6,2.33333333333,0
-7.2,2.33333333333,0
-6.8,2.33333333333,0
-6.4,2.33333333333,0
-6,2.33333333333,0
-5.6,2.33333333333,0
-5.2,2.33333333333,0
-4.8,2.33333333333,0
-4.4,2.33333333333,0
-4,2.33333333333,0
-3.6,2.33333333333,0
-3.2,2.33333333333,0
-2.8,2.33333333333,0
-2.4,2.33333333333,0
-2,2.33333333333,0
-1.6,2.33333333333,0
-1.2,2.33333333333,0
-0.8,2.33333333333,0
-0.4,2.33333333333,0
0,2.33333333333,0
0.4,2.33333333333,0
0.8,2.33333333333,0
1.2,2.33333333333,0
1.6,2.33333333333,0
2,2.33333333333,0
2.4,2.33333333333,0
2.8,2.33333333333,0
3.2,2.33333333333,0
3.6,2.33333333333,0
4,2.33333333333,0
4.4,2.33333333333,0
4.8,2.33333333333,0
5.2,2.33333333333,0
5.6,2.33333333333,0
6,2.33333333333,0
6.4,2.33333333333,0
6.8,2.33333333333,1
7.2,2.33333333333,1
7.6,2.33333333333,1
8,2.33333333333,1
8.4,2.33333333333,1
8.8,2.33333333333,1
9.2,2.33333333333,1
9.6,2.33333333333,1
10,2.33333333333,1
10.4,2.33333333333,1
10.8,2.33333333333,1
11.2,2.33333333333,1
11.6,2.33333333333,1
12,2.33333333333,1
12.4,2.33333333333,1
12.8,2.33333333333,1
13.2,2.33333333333,1
13.6,2.33333333333,1
14,2.33333333333,1
14.4,2.33333333333,1
14.8,2.33333333333,1
15.2,2.33333333333,1
15.6,2.33333333333,1
16,2.33333333333,1
16.4,2.33333333333,1
16.8,2.33333333333,1
17.2,2.33333333333,1
17.6,2.33333333333,1
18,2.33333333333,1
18.4,2.33333333333,1
18.8,2.33333333333,1
19.2,2.33333333333,1
19.6,2.33333333333,1
20,2.33333333333,1
20.4,2.33333333333,1
20.8,2.33333333333,1
21.2,2.33333333333,1
21.6,2.33333333333,1
22,2.33333333333,1
22.4,2.33333333333,1
22.8,2.33333333333,1
23.2,2.33333333333,1
23.6,2.33333333333,1
24,2.33333333333,1
24.4,2.33333333333,1
24.8,2.33333333333,1
25.2,2.33333333333,1
25.6,2.33333333333,1
26,2.33333333333,1
26.4,2.33333333333,1
26.8,2.33333333333,1
27.2,2.33333333333,1
27.6,2.33333333333,1
28,2.33333333333,1
28.4,2.33333333333,1
28.8,2.33333333333,1
29.2,2.33333333333,1
29.6,2.33333333333,1
30,2.33333333333,1
30.4,2.33333333333,1
30.8,2.33333333333,1
31.2,2.33333333333,1
31.6,2.33333333333,1
32,2.33333333333,1
32.4,2.33333333333,1
32.8,2.33333333333,1
33.2,2.33333333333,1
33.6,2.33333333333,1
34,2.33333333333,1
34.4,2.33333333333,1
34.8,2.33333333333,1
35.2,2.33333333333,1
35.6,2.33333333333,1
36,2.33333333333,1
36.4,2.33333333333,1
36.8,2.33333333333,1
37.2,2.33333333333,1
37.6,2.33333333333,1
38,2.33333333333,1
38.4,2.33333333333,1
38.8,2.33333333333,1
39.2,2.33333333333,1
39.6,2.33333333333,0
40,2.33333333333,0
-20,2.66666666667,0
-19.6,2.66666666667,0
-19.2,2.66666666667,0
-18.8,2.66666666667,0
-18.4,2.66666666667,0
-18,2.66666666667,0
-17.6,2.66666666667,0
-17.2,2.66666666667,0
-16.8,2.66666666667,0
-16.4,2.66666666667,0
-16,2.66666666667,0
-15.6,2.66666666667,0
-15.2,2.66666666667,0
-14.8,2.66666666667,0
-14.4,2.66666666667,0
-14,2.66666666667,0
-13.6,2.66666666667,0
-13.2,2.66666666667,0
-12.8,2.66666666667,0
-12.4,2.66666666667,0
-12,2.66666666667,0
-11.6,2.66666666667,0
-11.2,2.66666666667,0
-10.8,2.66666666667,0
-10.4,2.66666666667,0
-10,2.66666666667,0
-9.6,2.66666666667,0
-9.2,2.66666666667,0
-8.8,2.66666666667,0
-8.4,2.66666666667,0
-8,2.66666666667,0
-7.6,2.66666666667,0
-7.2,2.66666666667,0
-6.8,2.66666666667,0
-6.4,2.66666666667,0
-6,2.66666666667,0
-5.6,2.66666666667,0
-5.2,2.66666666667,0
-4.8,2.66666666667,0
-4.4,2.66666666667,0
-4,2.66666666667,0
-3.6,2.66666666667,0
-3.2,2.66666666667,0
-2.8,2.66666666667,0
-2.4,2.66666666667,0
-2,2.66666666667,0
-1.6,2.66666666667,0
-1.2,2.66666666667,0
-0.8,2.66666666667,0
-0.4,2.66666666667,0
0,2.66666666667,0
0.4,2.66666666667,0
0.8,2.66666666667,0
1.2,2.66666666667,0
1.6,2.66666666667,0
2,2.66666666667,0
2.4,2.66666666667,0
2.8,2.66666666667,0
3.2,2.66666666667,0
3.6,2.66666666667,0
4,2.66666666667,0
4.4,2.66666666667,0
4.8,2.66666666667,0
5.2,2.66666666667,0
5.6,2.66666666667,0
6,2.66666666667,0
6.4,2.66666666667,0
6.8,2.66666666667,1
7.2,2.66666666667,1
7.6,2.66666666667,1
8,2.66666666667,1
8.4,2.66666666667,1
8.8,2.66666666667,1
9.2,2.66666666667,1
9.6,2.66666666667,1
10,2.66666666667,1
10.4,2.66666666667,1
10.8,2.66666666667,1
11.2,2.66666666667,1
11.6,2.66666666667,1
12,2.66666666667,1
12.4,2.66666666667,1
12.8,2.66666666667,1
13.2,2.66666666667,1
13.6,2.66666666667,1
14,2.66666666667,1
14.4,2.66666666667,1
14.8,2.66666666667,1
15.2,2.66666666667,1
15.6,2.66666666667,1
16,2.66666666667,1
16.4,2.66666666667,1
16.8,2.66666666667,1
17.2,2.66666666667,1
17.6,2.66666666667,1
18,2.66666666667,1
18.4,2.66666666667,1
18.8,2.66666666667,1
19.2,2.66666666667,1
19.6,2.66666666667,1
20,2.66666666667,1
20.4,2.66666666667,1
20.8,2.66666666667,1
21.2,2.66666666667,1
21.6,2.66666666667,1
22,2.66666666667,1
22.4,2.66666666667,1
22.8,2.66666666667,1
23.2,2.66666666667,1
23.6,2.66666666667,1
24,2.66666666667,1
24.4,2.66666666667,1
24.8,2.66666666667,1
25.2,2.66666666667,1
25.6,2.66666666667,1
26,2.66666666667,1
26.4,2.66666666667,1
26.8,2.66666666667,1
27.2,2.66666666667,1
27.6,2.66666666667,1
28,2.66666666667,1
28.4,2.66666666667,1
28.8,2.66666666667,1
29.2,2.66666666667,1
29.6,2.66666666667,1
30,2.66666666667,1
30.4,2.66666666667,1
30.8,2.66666666667,1
31.2,2.66666666667,1
31.6,2.66666666667,1
32,2.66666666667,1
32.4,2.66666666667,1
32.8,2.66666666667,1
33.2,2.66666666667,1
33.6,2.66666666667,1
34,2.66666666667,1
34.4,2.66666666667,1
34.8,2.66666666667,1
35.2,2.66666666667,1
35.6,2.66666666667,1
36,2.66666666667,1
36.4,2.66666666667,1
36.8,2.66666666667,1
37.2,2.66666666667,1
37.6,2.66666666667,1
38,2.66666666667,1
38.4,2.66666666667,1
38.8,2.66666666667,1
39.2,2.66666666667,1
39.6,2.66666666667,0
40,2.66666666667,0
-20,3,0
-19.6,3,0
-19.2,3,0
-18.8,3,0
-18.4,3,0
-18,3,0
-17.6,3,0
-17.2,3,0
-16.8,3,0
-16.4,3,0
-16,3,0
-15.6,3,0
-15.2,3,0
-14.8,3,0
-14.4,3,0
-14,3,0
-13.6,3,0
-13.2,3,0
-12.8,3,0
-12.4,3,0
-12,3,0
-11.6,3,0
-11.2,3,0
-10.8,3,0
-10.4,3,0
-10,3,0
-9.6,3,0
-9.2,3,0
-8.8,3,0
-8.4,3,0
-8,3,0
-7.6,3,0
-7.2,3,0
-6.8,3,0
-6.4,3,0
-6,3,0
-5.6,3,0
-5.2,3,0
-4.8,3,0
-4.4,3,0
-4,3,0
-3.6,3,0
-3.2,3,0
-2.8,3,0
-2.4,3,0
-2,3,0
-1.6,3,0
-1.2,3,0
-0.8,3,0
-0.4,3,0
0,3,0
0.4,3,0
0.8,3,0
1.2,3,0
1.6,3,0
2,3,0
2.4,3,0
2.8,3,0
3.2,3,0
3.6,3,0
4,3,0
4.4,3,0
4.8,3,0
5.2,3,0
5.6,3,0
6,3,0
6.4,3,1
6.8,3,1
7.2,3,1
7.6,3,1
8,3,1
8.4,3,1
8.8,3,1
9.2,3,1
9.6,3,1
10,3,1
10.4,3,1
10.8,3,1
11.2,3,1
11.6,3,1
12,3,1
12.4,3,1
12.8,3,1
13.2,3,1
13.6,3,1
14,3,1
14.4,3,1
14.8,3,1
15.2,3,1
15.6,3,1
16,3,1
16.4,3,1
16.8,3,1
17.2,3,1
17.6,3,1
18,3,1
18.4,3,1
18.8,3,1
19.2,3,1
19.6,3,1
20,3,1
20.4,3,1
20.8,3,1
21.2,3,1
21.6,3,1
22,3,1
22.4,3,1
22.8,3,1
23.2,3,1
23.6,3,1
24,3,1
24.4,3,1
24.8,3,1
25.2,3,1
25.6,3,1
26,3,1
26.4,3,1
26.8,3,1
27.2,3,1
27.6,3,1
28,3,1
28.4,3,1
28.8,3,1
29.2,3,1
29.6,3,1
30,3,1
30.4,3,1
30.8,3,1
31.2,3,1
31.6,3,1
32,3,1
32.4,3,1
32.8,3,1
33.2,3,1
33.6,3,1
34,3,1
34.4,3,1
34.8,3,1
35.2,3,1
35.6,3,1
36,3,1
36.4,3,1
36.8,3,1
37.2,3,1
37.6,3,1
38,3,1
38.4,3,1
38.8,3,1
39.2,3,1
39.6,3,0
40,3,0
-20,3.33333333333,0
-19.6,3.33333333333,0
-19.2,3.33333333333,0
-18.8,3.33333333333,0
-18.4,3.33333333333,0
-18,3.33333333333,0
-17.6,3.33333333333,0
-17.2,3.33333333333,0
-16.8,3.33333333333,0
-16.4,3.33333333333,0
-16,3.33333333333,0
-15.6,3.33333333333,0
-15.2,3.33333333333,0
-14.8,3.33333333333,0
-14.4,3.33333333333,0
-14,3.33333333333,0
-13.6,3.33333333333,0
-13.2,3.33333333333,0
-12.8,3.33333333333,0
-12.4,3.33333333333,0
-12,3.33333333333,0
-11.6,3.33333333333,0
-11.2,3.33333333333,0
-10.8,3.33333333333,0
-10.4,3.33333333333,0
-10,3.33333333333,0
-9.6,3.33333333333,0
-9.2,3.33333333333,0
-8.8,3.33333333333,0
-8.4,3.33333333333,0
-8,3.33333333333,0
-7.6,3.33333333333,0
-7.2,3.33333333333,0
-6.8,3.33333333333,0
-6.4,3.33333333333,0
-6,3.33333333333,0
-5.6,3.33333333333,0
-5.2,3.33333333333,0
-4.8,3.33333333333,0
-4.4,3.33333333333,0
-4,3.33333333333,0
-3.6,3.33333333333,0
-3.2,3.33333333333,0
-2.8,3.33333333333,0
-2.4,3.33333333333,0
-2,3.33333333333,0
-1.6,3.33333333333,0
-1.2,3.33333333333,0
-0.8,3.33333333333,0
-0.4,3.33333333333,0
0,3.33333333333,0
0.4,3.33333333333,0
0.8,3.33333333333,0
1.2,3.33333333333,0
1.6,3.33333333333,0
2,3.33333333333,0
2.4,3.33333333333,0
2.8,3.33333333333,0
3.2,3.33333333333,0
3.6,3.33333333333,0
4,3.33333333333,0
4.4,3.33333333333,0
4.8,3.33333333333,0
5.2,3.33333333333,0
5.6,3.33333333333,0
6,3.33333333333,1
6.4,3.33333333333,1
6.8,3.33333333333,1
7.2,3.33333333333,1
7.6,3.33333333333,1
8,3.33333333333,1
8.4,3.33333333333,1
8.8,3.33333333333,1
9.2,3.33333333333,1
9.6,3.33333333333,1
10,3.33333333333,1
10.4,3.33333333333,1
10.8,3.33333333333,1
11.2,3.33333333333,1
11.6,3.33333333333,1
12,3.33333333333,1
12.4,3.33333333333,1
12.8,3.33333333333,1
13.2,3.33333333333,1
13.6,3.33333333333,1
14,3.33333333333,1
14.4,3.33333333333,1
14.8,3.33333333333,1
15.2,3.33333333333,1
15.6,3.33333333333,1
16,3.33333333333,1
16.4,3.33333333333,1
16.8,3.33333333333,1
17.2,3.33333333333,1
17.6,3.33333333333,1
18,3.33333333333,1
18.4,3.33333333333,1
18.8,3.33333333333,1
19.2,3.33333333333,1
19.6,3.33333333333,1
20,3.33333333333,1
20.4,3.33333333333,1
20.8,3.33333333333,1
21.2,3.33333333333,1
21.6,3.33333333333,1
22,3.33333333333,1
22.4,3.33333333333,1
22.8,3.33333333333,1
23.2,3.33333333333,1
23.6,3.33333333333,1
24,3.33333333333,1
24.4,3.33333333333,1
24.8,3.33333333333,1
25.2,3.33333333333,1
25.6,3.33333333333,1
26,3.33333333333,1
26.4,3.33333333333,1
26.8,3.33333333333,1
27.2,3.33333333333,1
27.6,3.33333333333,1
28,3.33333333333,1
28.4,3.33333333333,1
28.8,3.33333333333,1
29.2,3.33333333333,1
29.6,3.33333333333,1
30,3.33333333333,1
30.4,3.33333333333,1
30.8,3.33333333333,1
31.2,3.33333333333,1
31.6,3.33333333333,1
32,3.33333333333,1
32.4,3.33333333333,1
32.8,3.33333333333,1
33.2,3.33333333333,1
33.6,3.33333333333,1
34,3.33333333333,1
34.4,3.33333333333,1
34.8,3.33333333333,1
35.2,3.33333333333,1
35.6,3.33333333333,1
36,3.33333333333,1
36.4,3.33333333333,1
36.8,3.33333333333,1
37.2,3.33333333333,1
37.6,3.33333333333,1
38,3.33333333333,1
38.4,3.33333333333,1
38.8,3.33333333333,1
39.2,3.33333333333,1
39.6,3.33333333333,0
40,3.33333333333,0
-20,3.66666666667,0
-19.6,3.66666666667,0
-19.2,3.66666666667,0
-18.8,3.66666666667,0
-18.4,3.66666666667,0
-18,3.66666666667,0
-17.6,3.66666666667,0
-17.2,3.66666666667,0
-16.8,3.66666666667,0
-16.4,3.66666666667,0
-16,3.66666666667,0
-15.6,3.66666666667,0
-15.2,3.66666666667,0
-14.8,3.66666666667,0
-14.4,3.66666666667,0
-14,3.66666666667,0
-13.6,3.66666666667,0
-13.2,3.66666666667,0
-12.8,3.66666666667,0
-12.4,3.66666666667,0
-12,3.66666666667,0
-11.6,3.66666666667,0
-11.2,3.66666666667,0
-10.8,3.66666666667,0
-10.4,3.66666666667,0
-10,3.66666666667,0
-9.6,3.66666666667,0
-9.2,3.66666666667,0
-8.8,3.66666666667,0
-8.4,3.66666666667,0
-8,3.66666666667,0
-7.6,3.66666666667,0
-7.2,3.66666666667,0
-6.8,3.66666666667,0
-6.4,3.66666666667,0
-6,3.66666666667,0
-5.6,3.66666666667,0
-5.2,3.66666666667,0
-4.8,3.66666666667,0
-4.4,3.66666666667,0
-4,3.66666666667,0
-3.6,3.66666666667,0
-3.2,3.66666666667,0
-2.8,3.66666666667,0
-2.4,3.66666666667,0
-2,3.66666666667,0
-1.6,3.66666666667,0
-1.2,3.66666666667,0
-0.8,3.66666666667,0
-0.4,3.66666666667,0
0,3.66666666667,0
0.4,3.66666666667,0
0.8,3.66666666667,0
1.2,3.66666666667,0
1.6,3.66666666667,0
2,3.66666666667,0
2.4,3.66666666667,0
2.8,3.66666666667,0
3.2,3.66666666667,0
3.6,3.66666666667,0
4,3.66666666667,0
4.4,3.66666666667,0
4.8,3.66666666667,0
5.2,3.66666666667,0
5.6,3.66666666667,1
6,3.66666666667,1
6.4,3.66666666667,1
6.8,3.66666666667,1
7.2,3.66666666667,1
7.6,3.66666666667,1
8,3.66666666667,1
8.4,3.66666666667,1
8.8,3.66666666667,1
9.2,3.66666666667,1
9.6,3.66666666667,1
10,3.66666666667,1
10.4,3.66666666667,1
10.8,3.66666666667,1
11.2,3.66666666667,1
11.6,3.66666666667,1
12,3.66666666667,1
12.4,3.66666666667,1
12.8,3.66666666667,1
13.2,3.66666666667,1
13.6,3.66666666667,1
14,3.66666666667,1
14.4,3.66666666667,1
14.8,3.66666666667,1
15.2,3.66666666667,1
15.6,3.66666666667,1
16,3.66666666667,1
16.4,3.66666666667,1
16.8,3.66666666667,1
17.2,3.66666666667,1
17.6,3.66666666667,1
18,3.66666666667,1
18.4,3.66666666667,1
18.8,3.66666666667,1
19.2,3.66666666667,1
19.6,3.66666666667,1
20,3.66666666667,1
20.4,3.66666666667,1
20.8,3.66666666667,1
21.2,3.66666666667,1
21.6,3.66666666667,1
22,3.66666666667,1
22.4,3.66666666667,1
22.8,3.66666666667,1
23.2,3.66666666667,1
23.6,3.66666666667,1
24,3.66666666667,1
24.4,3.66666666667,1
24.8,3.66666666667,1
25.2,3.66666666667,1
25.6,3.66666666667,1
26,3.66666666667,1
26.4,3.66666666667,1
26.8,3.66666666667,1
27.2,3.66666666667,1
27.6,3.66666666667,1
28,3.66666666667,1
28.4,3.66666666667,1
28.8,3.66666666667,1
29.2,3.66666666667,1
29.6,3.66666666667,1
30,3.66666666667,1
30.4,3.66666666667,1
30.8,3.66666666667,1
31.2,3.66666666667,1
31.6,3.66666666667,1
32,3.66666666667,1
32.4,3.66666666667,1
32.8,3.66666666667,1
33.2,3.66666666667,1
33.6,3.66666666667,1
34,3.66666666667,1
34.4,3.66666666667,1
34.8,3.66666666667,1
35.2,3.66666666667,1
35.6,3.66666666667,1
36,3.66666666667,1
36.4,3.66666666667,1
36.8,3.66666666667,1
37.2,3.66666666667,1
37.6,3.66666666667,1
38,3.66666666667,1
38.4,3.66666666667,1
38.8,3.66666666667,1
39.2,3.66666666667,0
39.6,3.66666666667,0
40,3.66666666667,0
-20,4,0
-19.6,4,0
-19.2,4,0
-18.8,4,0
-18.4,4,0
-18,4,0
-17.6,4,0
-17.2,4,0
-16.8,4,0
-16.4,4,0
-16,4,0
-15.6,4,0
-15.2,4,0
-14.8,4,0
-14.4,4,0
-14,4,0
-13.6,4,0
-13.2,4,0
-12.8,4,0
-12.4,4,0
-12,4,0
-11.6,4,0
-11.2,4,0
-10.8,4,0
-10.4,4,0
-10,4,0
-9.6,4,0
-9.2,4,0
-8.8,4,0
-8.4,4,0
-8,4,0
-7.6,4,0
-7.2,4,0
-6.8,4,0
-6.4,4,0
-6,4,0
-5.6,4,0
-5.2,4,0
-4.8,4,0
-4.4,4,0
-4,4,0
-3.6,4,0
-3.2,4,0
-2.8,4,0
-2.4,4,0
-2,4,0
-1.6,4,0
-1.2,4,0
-0.8,4,0
-0.4,4,0
0,4,0
0.4,4,0
0.8,4,0
1.2,4,0
1.6,4,0
2,4,0
2.4,4,0
2.8,4,0
3.2,4,0
3.6,4,0
4,4,0
4.4,4,0
4.8,4,0
5.2,4,1
5.6,4,1
6,4,1
6.4,4,1
6.8,4,1
7.2,4,1
7.6,4,1
8,4,1
8.4,4,1
8.8,4,1
9.2,4,1
9.6,4,1
10,4,1
10.4,4,1
10.8,4,1
11.2,4,1
11.6,4,1
12,4,1
12.4,4,1
12.8,4,1
13.2,4,1
13.6,4,1
14,4,1
14.4,4,1
14.8,4,1
15.2,4,1
15.6,4,1
16,4,1
16.4,4,1
16.8,4,1
17.2,4,1
17.6,4,1
18,4,1
18.4,4,1
18.8,4,1
19.2,4,1
19.6,4,1
20,4,1
20.4,4,1
20.8,4,1
21.2,4,1
21.6,4,1
22,4,1
22.4,4,1
22.8,4,1
23.2,4,1
23.6,4,1
24,4,1
24.4,4,1
24.8,4,1
25.2,4,1
25.6,4,1
26,4,1
26.4,4,1
26.8,4,1
27.2,4,1
27.6,4,1
28,4,1
28.4,4,1
28.8,4,1
29.2,4,1
29.6,4,1
30,4,1
30.4,4,1
30.8,4,1
31.2,4,1
31.6,4,1
32,4,1
32.4,4,1
32.8,4,1
33.2,4,1
33.6,4,1
34,4,1
34.4,4,1
34.8,4,1
35.2,4,1
35.6,4,1
36,4,1
36.4,4,1
36.8,4,1
37.2,4,1
37.6,4,1
38,4,1
38.4,4,1
38.8,4,1
39.2,4,0
39.6,4,0
40,4,0
-20,4.33333333333,0
-19.6,4.33333333333,0
-19.2,4.33333333333,0
-18.8,4.33333333333,0
-18.4,4.33333333333,0
-18,4.33333333333,0
-17.6,4.33333333333,0
-17.2,4.33333333333,0
-16.8,4.33333333333,0
-16.4,4.33333333333,0
-16,4.33333333333,0
-15.6,4.33333333333,0
-15.2,4.33333333333,0
-14.8,4.33333333333,0
-14.4,4.33333333333,0
-14,4.33333333333,0
-13.6,4.33333333333,0
-13.2,4.33333333333,0
-12.8,4.33333333333,0
-12.4,4.33333333333,0
-12,4.33333333333,0
-11.6,4.33333333333,0
-11.2,4.33333333333,0
-10.8,4.33333333333,0
-10.4,4.33333333333,0
-10,4.33333333333,0
-9.6,4.33333333333,0
-9.2,4.33333333333,0
-8.8,4.33333333333,0
-8.4,4.33333333333,0
-8,4.33333333333,0
-7.6,4.33333333333,0
-7.2,4.33333333333,0
-6.8,4.33333333333,0
-6.4,4.33333333333,0
-6,4.33333333333,0
-5.6,4.33333333333,0
-5.2,4.33333333333,0
-4.8,4.33333333333,0
-4.4,4.33333333333,0
-4,4.33333333333,0
-3.6,4.33333333333,0
-3.2,4.33333333333,0
-2.8,4.33333333333,0
-2.4,4.33333333333,0
-2,4.33333333333,0
-1.6,4.33333333333,0
-1.2,4.33333333333,0
-0.8,4.33333333333,0
-0.4,4.33333333333,0
0,4.33333333333,0
0.4,4.33333333333,0
0.8,4.33333333333,0
1.2,4.33333333333,0
1.6,4.33333333333,0
2,4.33333333333,0
2.4,4.33333333333,0
2.8,4.33333333333,0
3.2,4.33333333333,0
3.6,4.33333333333,0
4,4.33333333333,0
4.4,4.33333333333,0
4.8,4.33333333333,1
5.2,4.33333333333,1
5.6,4.33333333333,1
6,4.33333333333,1
6.4,4.33333333333,1
6.8,4.33333333333,1
7.2,4.33333333333,1
7.6,4.33333333333,1
8,4.33333333333,1
8.4,4.33333333333,1
8.8,4.33333333333,1
9.2,4.33333333333,1
9.6,4.33333333333,1
10,4.33333333333,1
10.4,4.33333333333,1
10.8,4.33333333333,1
11.2,4.33333333333,1
11.6,4.33333333333,1
12,4.33333333333,1
12.4,4.33333333333,1
12.8,4.33333333333,1
13.2,4.33333333333,1
13.6,4.33333333333,1
14,4.33333333333,1
14.4,4.33333333333,1
14.8,4.33333333333,1
15.2,4.33333333333,1
15.6,4.33333333333,1
16,4.33333333333,1
16.4,4.33333333333,1
16.8,4.33333333333,1
17.2,4.33333333333,1
17.6,4.33333333333,1
18,4.33333333333,1
18.4,4.33333333333,1
18.8,4.33333333333,1
19.2,4.33333333333,1
19.6,4.33333333333,1
20,4.33333333333,1
20.4,4.33333333333,1
20.8,4.33333333333,1
21.2,4.33333333333,1
21.6,4.33333333333,1
22,4.33333333333,1
22.4,4.33333333333,1
22.8,4.33333333333,1
23.2,4.33333333333,1
23.6,4.33333333333,1
24,4.33333333333,1
24.4,4.33333333333,1
24.8,4.33333333333,1
25.2,4.33333333333,1
25.6,4.33333333333,1
26,4.33333333333,1
26.4,4.33333333333,1
26.8,4.33333333333,1
27.2,4.33333333333,1
27.6,4.33333333333,1
28,4.33333333333,1
28.4,4.33333333333,1
28.8,4.33333333333,1
29.2,4.33333333333,1
29.6,4.33333333333,1
30,4.33333333333,1
30.4,4.33333333333,1
30.8,4.33333333333,1
31.2,4.33333333333,1
31.6,4.33333333333,1
32,4.33333333333,1
32.4,4.33333333333,1
32.8,4.33333333333,1
33.2,4.33333333333,1
33.6,4.33333333333,1
34,4.33333333333,1
34.4,4.33333333333,1
34.8,4.33333333333,1
35.2,4.33333333333,1
35.6,4.33333333333,1
36,4.33333333333,1
36.4,4.33333333333,1
36.8,4.33333333333,1
37.2,4.33333333333,1
37.6,4.33333333333,1
38,4.33333333333,1
38.4,4.33333333333,1
38.8,4.33333333333,1
39.2,4.33333333333,0
39.6,4.33333333333,0
40,4.33333333333,0
-20,4.66666666667,0
-19.6,4.66666666667,0
-19.2,4.66666666667,0
-18.8,4.66666666667,0
-18.4,4.66666666667,0
-18,4.66666666667,0
-17.6,4.66666666667,0
-17.2,4.66666666667,0
-16.8,4.66666666667,0
-16.4,4.66666666667,0
-16,4.66666666667,0
-15.6,4.66666666667,0
-15.2,4.66666666667,0
-14.8,4.66666666667,0
-14.4,4.66666666667,0
-14,4.66666666667,0
-13.6,4.66666666667,0
-13.2,4.66666666667,0
-12.8,4.66666666667,0
-12.4,4.66666666667,0
-12,4.66666666667,0
-11.6,4.66666666667,0
-11.2,4.66666666667,0
-10.8,4.66666666667,0
-10.4,4.66666666667,0
-10,4.66666666667,0
-9.6,4.66666666667,0
-9.2,4.66666666667,0
-8.8,4.66666666667,0
-8.4,4.66666666667,0
-8,4.66666666667,0
-7.6,4.66666666667,0
-7.2,4.66666666667,0
-6.8,4.66666666667,0
-6.4,4.66666666667,0
-6,4.66666666667,0
-5.6,4.66666666667,0
-5.2,4.66666666667,0
-4.8,4.66666666667,0
-4.4,4.66666666667,0
-4,4.66666666667,0
-3.6,4.66666666667,0
-3.2,4.66666666667,0
-2.8,4.66666666667,0
-2.4,4.66666666667,0
-2,4.66666666667,0
-1.6,4.66666666667,0
-1.2,4.66666666667,0
-0.8,4.66666666667,0
-0.4,4.66666666667,0
0,4.66666666667,0
0.4,4.66666666667,0
0.8,4.66666666667,0
1.2,4.66666666667,0
1.6,4.66666666667,0
2,4.66666666667,0
2.4,4.66666666667,0
2.8,4.66666666667,0
3.2,4.66666666667,0
3.6,4.66666666667,0
4,4.66666666667,0
4.4,4.66666666667,0
4.8,4.66666666667,1
5.2,4.66666666667,1
5.6,4.66666666667,1
6,4.66666666667,1
6.4,4.66666666667,1
6.8,4.66666666667,1
7.2,4.66666666667,1
7.6,4.66666666667,1
8,4.66666666667,1
8.4,4.66666666667,1
8.8,4.66666666667,1
9.2,4.66666666667,1
9.6,4.66666666667,1
10,4.66666666667,1
10.4,4.66666666667,1
10.8,4.66666666667,1
11.2,4.66666666667,1
11.6,4.66666666667,1
12,4.66666666667,1
12.4,4.66666666667,1
12.8,4.66666666667,1
13.2,4.66666666667,1
13.6,4.66666666667,1
14,4.66666666667,1
14.4,4.66666666667,1
14.8,4.66666666667,1
15.2,4.66666666667,1
15.6,4.66666666667,1
16,4.66666666667,1
16.4,4.66666666667,1
16.8,4.66666666667,1
17.2,4.66666666667,1
17.6,4.66666666667,1
18,4.66666666667,1
18.4,4.66666666667,1
18.8,4.66666666667,1
19.2,4.66666666667,1
19.6,4.66666666667,1
20,4.66666666667,1
20.4,4.66666666667,1
20.8,4.66666666667,1
21.2,4.66666666667,1
21.6,4.66666666667,1
22,4.66666666667,1
22.4,4.66666666667,1
22.8,4.66666666667,1
23.2,4.66666666667,1
23.6,4.66666666667,1
24,4.66666666667,1
24.4,4.66666666667,1
24.8,4.66666666667,1
25.2,4.66666666667,1
25.6,4.66666666667,1
26,4.66666666667,1
26.4,4.66666666667,1
26.8,4.66666666667,1
27.2,4.66666666667,1
27.6,4.66666666667,1
28,4.66666666667,1
28.4,4.66666666667,1
28.8,4.66666666667,1
29.2,4.66666666667,1
29.6,4.66666666667,1
30,4.66666666667,1
30.4,4.66666666667,1
30.8,4.66666666667,1
31.2,4.66666666667,1
31.6,4.66666666667,1
32,4.66666666667,1
32.4,4.66666666667,1
32.8,4.66666666667,1
33.2,4.66666666667,1
33.6,4.66666666667,1
34,4.66666666667,1
34.4,4.66666666667,1
34.8,4.66666666667,1
35.2,4.66666666667,1
35.6,4.66666666667,1
36,4.66666666667,1
36.4,4.66666666667,1
36.8,4.66666666667,1
37.2,4.66666666667,1
37.6,4.66666666667,1
38,4.66666666667,1
38.4,4.66666666667,1
38.8,4.66666666667,1
39.2,4.66666666667,0
39.6,4.66666666667,0
40,4.66666666667,0
-20,5,0
-19.6,5,0
-19.2,5,0
-18.8,5,0
-18.4,5,0
-18,5,0
-17.6,5,0
-17.2,5,0
-16.8,5,0
-16.4,5,0
-16,5,0
-15.6,5,0
-15.2,5,0
-14.8,5,0
-14.4,5,0
-14,5,0
-13.6,5,0
-13.2,5,0
-12.8,5,0
-12.4,5,0
-12,5,0
-11.6,5,0
-11.2,5,0
-10.8,5,0
-10.4,5,0
-10,5,0
-9.6,5,0
-9.2,5,0
-8.8,5,0
-8.4,5,0
-8,5,0
-7.6,5,0
-7.2,5,0
-6.8,5,0
-6.4,5,0
-6,5,0
-5.6,5,0
-5.2,5,0
-4.8,5,0
-4.4,5,0
-4,5,0
-3.6,5,0
-3.2,5,0
-2.8,5,0
-2.4,5,0
-2,5,0
-1.6,5,0
-1.2,5,0
-0.8,5,0
-0.4,5,0
0,5,0
0.4,5,0
0.8,5,0
1.2,5,0
1.6,5,0
2,5,0
2.4,5,0
2.8,5,0
3.2,5,0
3.6,5,0
4,5,0
4.4,5,1
4.8,5,1
5.2,5,1
5.6,5,1
6,5,1
6.4,5,1
6.8,5,1
7.2,5,1
7.6,5,1
8,5,1
8.4,5,1
8.8,5,1
9.2,5,1
9.6,5,1
10,5,1
10.4,5,1
10.8,5,1
11.2,5,1
11.6,5,1
12,5,1
12.4,5,1
12.8,5,1
13.2,5,1
13.6,5,1
14,5,1
14.4,5,1
14.8,5,1
15.2,5,1
15.6,5,1
16,5,1
16.4,5,1
16.8,5,1
17.2,5,1
17.6,5,1
18,5,1
18.4,5,1
18.8,5,1
19.2,5,1
19.6,5,1
20,5,1
20.4,5,1
20.8,5,1
21.2,5,1
21.6,5,1
22,5,1
22.4,5,1
22.8,5,1
23.2,5,1
23.6,5,1
24,5,1
24.4,5,1
24.8,5,1
25.2,5,1
25.6,5,1
26,5,1
26.4,5,1
26.8,5,1
27.2,5,1
27.6,5,1
28,5,1
28.4,5,1
28.8,5,1
29.2,5,1
29.6,5,1
30,5,1
30.4,5,1
30.8,5,1
31.2,5,1
31.6,5,1
32,5,1
32.4,5,1
32.8,5,1
33.2,5,1
33.6,5,1
34,5,1
34.4,5,1
34.8,5,1
35.2,5,1
35.6,5,1
36,5,1
36.4,5,1
36.8,5,1
37.2,5,1
37.6,5,1
38,5,1
38.4,5,1
38.8,5,1
39.2,5,0
39.6,5,0
40,5,0
-20,5.33333333333,0
-19.6,5.33333333333,0
-19.2,5.33333333333,0
-18.8,5.33333333333,0
-18.4,5.33333333333,0
-18,5.33333333333,0
-17.6,5.33333333333,0
-17.2,5.33333333333,0
-16.8,5.33333333333,0
-16.4,5.33333333333,0
-16,5.33333333333,0
-15.6,5.33333333333,0
-15.2,5.33333333333,0
-14.8,5.33333333333,0
-14.4,5.33333333333,0
-14,5.33333333333,0
-13.6,5.33333333333,0
-13.2,5.33333333333,0
-12.8,5.33333333333,0
-12.4,5.33333333333,0
-12,5.33333333333,0
-11.6,5.33333333333,0
-11.2,5.33333333333,0
-10.8,5.33333333333,0
-10.4,5.33333333333,0
-10,5.33333333333,0
-9.6,5.33333333333,0
-9.2,5.33333333333,0
-8.8,5.33333333333,0
-8.4,5.33333333333,0
-8,5.33333333333,0
-7.6,5.33333333333,0
-7.2,5.33333333333,0
-6.8,5.33333333333,0
-6.4,5.33333333333,0
-6,5.33333333333,0
-5.6,5.33333333333,0
-5.2,5.33333333333,0
-4.8,5.33333333333,0
-4.4,5.33333333333,0
-4,5.33333333333,0
-3.6,5.33333333333,0
-3.2,5.33333333333,0
-2.8,5.33333333333,0
-2.4,5.33333333333,0
-2,5.33333333333,0
-1.6,5.33333333333,0
-1.2,5.33333333333,0
-0.8,5.33333333333,0
-0.4,5.33333333333,0
0,5.33333333333,0
0.4,5.33333333333,0
0.8,5.33333333333,0
1.2,5.33333333333,0
1.6,5.33333333333,0
2,5.33333333333,0
2.4,5.33333333333,0
2.8,5.33333333333,0
3.2,5.33333333333,0
3.6,5.33333333333,0
4,5.33333333333,1
4.4,5.33333333333,1
4.8,5.33333333333,1
5.2,5.33333333333,1
5.6,5.33333333333,1
6,5.33333333333,1
6.4,5.33333333333,1
6.8,5.33333333333,1
7.2,5.33333333333,1
7.6,5.33333333333,1
8,5.33333333333,1
8.4,5.33333333333,1
8.8,5.33333333333,1
9.2,5.33333333333,1
9.6,5.33333333333,1
10,5.33333333333,1
10.4,5.33333333333,1
10.8,5.33333333333,1
11.2,5.33333333333,1
11.6,5.33333333333,1
12,5.33333333333,1
12.4,5.33333333333,1
12.8,5.33333333333,1
13.2,5.33333333333,1
13.6,5.33333333333,1
14,5.33333333333,1
14.4,5.33333333333,1
14.8,5.33333333333,1
15.2,5.33333333333,1
15.6,5.33333333333,1
16,5.33333333333,1
16.4,5.33333333333,1
16.8,5.33333333333,1
17.2,5.33333333333,1
17.6,5.33333333333,1
18,5.33333333333,1
18.4,5.33333333333,1
18.8,5.33333333333,1
19.2,5.33333333333,1
19.6,5.33333333333,1
20,5.33333333333,1
20.4,5.33333333333,1
20.8,5.33333333333,1
21.2,5.33333333333,1
21.6,5.33333333333,1
22,5.33333333333,1
22.4,5.33333333333,1
22.8,5.33333333333,1
23.2,5.33333333333,1
23.6,5.33333333333,1
24,5.33333333333,1
24.4,5.33333333333,1
24.8,5.33333333333,1
25.2,5.33333333333,1
25.6,5.33333333333,1
26,5.33333333333,1
26.4,5.33333333333,1
26.8,5.33333333333,1
27.2,5.33333333333,1
27.6,5.33333333333,1
28,5.33333333333,1
28.4,5.33333333333,1
28.8,5.33333333333,1
29.2,5.33333333333,1
29.6,5.33333333333,1
30,5.33333333333,1
30.4,5.33333333333,1
30.8,5.33333333333,1
31.2,5.33333333333,1
31.6,5.33333333333,1
32,5.33333333333,1
32.4,5.33333333333,1
32.8,5.33333333333,1
33.2,5.33333333333,1
33.6,5.33333333333,1
34,5.33333333333,1
34.4,5.33333333333,1
34.8,5.33333333333,1
35.2,5.33333333333,1
35.6,5.33333333333,1
36,5.33333333333,1
36.4,5.33333333333,1
36.8,5.33333333333,1
37.2,5.33333333333,1
37.6,5.33333333333,1
38,5.33333333333,1
38.4,5.33333333333,1
38.8,5.33333333333,0
39.2,5.33333333333,0
39.6,5.33333333333,0
40,5.33333333333,0
-20,5.66666666667,0
-19.6,5.66666666667,0
-19.2,5.66666666667,0
-18.8,5.66666666667,0
-18.4,5.66666666667,0
-18,5.66666666667,0
-17.6,5.66666666667,0
-17.2,5.66666666667,0
-16.8,5.66666666667,0
-16.4,5.66666666667,0
-16,5.66666666667,0
-15.6,5.66666666667,0
-15.2,5.66666666667,0
-14.8,5.66666666667,0
-14.4,5.66666666667,0
-14,5.66666666667,0
-13.6,5.66666666667,0
-13.2,5.66666666667,0
-12.8,5.66666666667,0
-12.4,5.66666666667,0
-12,5.66666666667,0
-11.6,5.66666666667,0
-11.2,5.66666666667,0
-10.8,5.66666666667,0
-10.4,5.66666666667,0
-10,5.66666666667,0
-9.6,5.66666666667,0
-9.2,5.66666666667,0
-8.8,5.66666666667,0
-8.4,5.66666666667,0
-8,5.66666666667,0
-7.6,5.66666666667,0
-7.2,5.66666666667,0
-6.8,5.66666666667,0
-6.4,5.66666666667,0
-6,5.66666666667,0
-5.6,5.66666666667,0
-5.2,5.66666666667,0
-4.8,5.66666666667,0
-4.4,5.66666666667,0
-4,5.66666666667,0
-3.6,5.66666666667,0
-3.2,5.66666666667,0
-2.8,5.66666666667,0
-2.4,5.66666666667,0
-2,5.66666666667,0
-1.6,5.66666666667,0
-1.2,5.66666666667,0
-0.8,5.66666666667,0
-0.4,5.66666666667,0
0,5.66666666667,0
0.4,5.66666666667,0
0.8,5.66666666667,0
1.2,5.66666666667,0
1.6,5.66666666667,0
2,5.66666666667,0
2.4,5.66666666667,0
2.8,5.66666666667,0
3.2,5.66666666667,0
3.6,5.66666666667,1
4,5.66666666667,1
4.4,5.66666666667,1
4.8,5.66666666667,1
5.2,5.66666666667,1
5.6,5.66666666667,1
6,5.66666666667,1
6.4,5.66666666667,1
6.8,5.66666666667,1
7.2,5.66666666667,1
7.6,5.66666666667,1
8,5.66666666667,1
8.4,5.66666666667,1
8.8,5.66666666667,1
9.2,5.66666666667,1
9.6,5.66666666667,1
10,5.66666666667,1
10.4,5.66666666667,1
10.8,5.66666666667,1
11.2,5.66666666667,1
11.6,5.66666666667,1
12,5.66666666667,1
12.4,5.66666666667,1
12.8,5.66666666667,1
13.2,5.66666666667,1
13.6,5.66666666667,1
14,5.66666666667,1
14.4,5.66666666667,1
14.8,5.66666666667,1
15.2,5.66666666667,1
15.6,5.66666666667,1
16,5.66666666667,1
16.4,5.66666666667,1
16.8,5.66666666667,1
17.2,5.66666666667,1
17.6,5.66666666667,1
18,5.66666666667,1
18.4,5.66666666667,1
18.8,5.66666666667,1
19.2,5.66666666667,1
19.6,5.66666666667,1
20,5.66666666667,1
20.4,5.66666666667,1
20.8,5.66666666667,1
21.2,5.66666666667,1
21.6,5.66666666667,1
22,5.66666666667,1
22.4,5.66666666667,1
22.8,5.66666666667,1
23.2,5.66666666667,1
23.6,5.66666666667,1
24,5.66666666667,1
24.4,5.66666666667,1
24.8,5.66666666667,1
25.2,5.66666666667,1
25.6,5.66666666667,1
26,5.66666666667,1
26.4,5.66666666667,1
26.8,5.66666666667,1
27.2,5.66666666667,1
27.6,5.66666666667,1
28,5.66666666667,1
28.4,5.66666666667,1
28.8,5.66666666667,1
29.2,5.66666666667,1
29.6,5.66666666667,1
30,5.66666666667,1
30.4,5.66666666667,1
30.8,5.66666666667,1
31.2,5.66666666667,1
31.6,5.66666666667,1
32,5.66666666667,1
32.4,5.66666666667,1
32.8,5.66666666667,1
33.2,5.66666666667,1
33.6,5.66666666667,1
34,5.66666666667,1
34.4,5.66666666667,1
34.8,5.66666666667,1
35.2,5.66666666667,1
35.6,5.66666666667,1
36,5.66666666667,1
36.4,5.66666666667,1
36.8,5.66666666667,1
37.2,5.66666666667,1
37.6,5.66666666667,1
38,5.66666666667,1
38.4,5.66666666667,1
38.8,5.66666666667,0
39.2,5.66666666667,0
39.6,5.66666666667,0
40,5.66666666667,0
-20,6,0
-19.6,6,0
-19.2,6,0
-18.8,6,0
-18.4,6,0
-18,6,0
-17.6,6,0
-17.2,6,0
-16.8,6,0
-16.4,6,0
-16,6,0
-15.6,6,0
-15.2,6,0
-14.8,6,0
-14.4,6,0
-14,6,0
-13.6,6,0
-13.2,6,0
-12.8,6,0
-12.4,6,0
-12,6,0
-11.6,6,0
-11.2,6,0
-10.8,6,0
-10.4,6,0
-10,6,0
-9.6,6,0
-9.2,6,0
-8.8,6,0
-8.4,6,0
-8,6,0
-7.6,6,0
-7.2,6,0
-6.8,6,0
-6.4,6,0
-6,6,0
-5.6,6,0
-5.2,6,0
-4.8,6,0
-4.4,6,0
-4,6,0
-3.6,6,0
-3.2,6,0
-2.8,6,0
-2.4,6,0
-2,6,0
-1.6,6,0
-1.2,6,0
-0.8,6,0
-0.4,6,0
0,6,0
0.4,6,0
0.8,6,0
1.2,6,0
1.6,6,0
2,6,0
2.4,6,0
2.8,6,0
3.2,6,0
3.6,6,1
4,6,1
4.4,6,1
4.8,6,1
5.2,6,1
5.6,6,1
6,6,1
6.4,6,1
6.8,6,1
7.2,6,1
7.6,6,1
8,6,1
8.4,6,1
8.8,6,1
9.2,6,1
9.6,6,1
10,6,1
10.4,6,1
10.8,6,1
11.2,6,1
11.6,6,1
12,6,1
12.4,6,1
12.8,6,1
13.2,6,1
13.6,6,1
14,6,1
14.4,6,1
14.8,6,1
15.2,6,1
15.6,6,1
16,6,1
16.4,6,1
16.8,6,1
17.2,6,1
17.6,6,1
18,6,1
18.4,6,1
18.8,6,1
19.2,6,1
19.6,6,1
20,6,1
20.4,6,1
20.8,6,1
21.2,6,1
21.6,6,1
22,6,1
22.4,6,1
22.8,6,1
23.2,6,1
23.6,6,1
24,6,1
24.4,6,1
24.8,6,1
25.2,6,1
25.6,6,1
26,6,1
26.4,6,1
26.8,6,1
27.2,6,1
27.6,6,1
28,6,1
28.4,6,1
28.8,6,1
29.2,6,1
29.6,6,1
30,6,1
30.4,6,1
30.8,6,1
31.2,6,1
31.6,6,1
32,6,1
32.4,6,1
32.8,6,1
33.2,6,1
33.6,6,1
34,6,1
34.4,6,1
34.8,6,1
35.2,6,1
35.6,6,1
36,6,1
36.4,6,1
36.8,6,1
37.2,6,1
37.6,6,1
38,6,1
38.4,6,1
38.8,6,0
39.2,6,0
39.6,6,0
40,6,0
-20,6.33333333333,0
-19.6,6.33333333333,0
-19.2,6.33333333333,0
-18.8,6.33333333333,0
-18.4,6.33333333333,0
-18,6.33333333333,0
-17.6,6.33333333333,0
-17.2,6.33333333333,0
-16.8,6.33333333333,0
-16.4,6.33333333333,0
-16,6.33333333333,0
-15.6,6.33333333333,0
-15.2,6.33333333333,0
-14.8,6.33333333333,0
-14.4,6.33333333333,0
-14,6.33333333333,0
-13.6,6.33333333333,0
-13.2,6.33333333333,0
-12.8,6.33333333333,0
-12.4,6.33333333333,0
-12,6.33333333333,0
-11.6,6.33333333333,0
-11.2,6.33333333333,0
-10.8,6.33333333333,0
-10.4,6.33333333333,0
-10,6.33333333333,0
-9.6,6.33333333333,0
-9.2,6.33333333333,0
-8.8,6.33333333333,0
-8.4,6.33333333333,0
-8,6.33333333333,0
-7.6,6.33333333333,0
-7.2,6.33333333333,0
-6.8,6.33333333333,0
-6.4,6.33333333333,0
-6,6.33333333333,0
-5.6,6.33333333333,0
-5.2,6.33333333333,0
-4.8,6.33333333333,0
-4.4,6.33333333333,0
-4,6.33333333333,0
-3.6,6.33333333333,0
-3.2,6.33333333333,0
-2.8,6.33333333333,0
-2.4,6.33333333333,0
-2,6.33333333333,0
-1.6,6.33333333333,0
-1.2,6.33333333333,0
-0.8,6.33333333333,0
-0.4,6.33333333333,0
0,6.33333333333,0
0.4,6.33333333333,0
0.8,6.33333333333,0
1.2,6.33333333333,0
1.6,6.33333333333,0
2,6.33333333333,0
2.4,6.33333333333,0
2.8,6.33333333333,0
3.2,6.33333333333,1
3.6,6.33333333333,1
4,6.33333333333,1
4.4,6.33333333333,1
4.8,6.33333333333,1
5.2,6.33333333333,1
5.6,6.33333333333,1
6,6.33333333333,1
6.4,6.33333333333,1
6.8,6.33333333333,1
7.2,6.33333333333,1
7.6,6.33333333333,1
8,6.33333333333,1
8.4,6.33333333333,1
8.8,6.33333333333,1
9.2,6.33333333333,1
9.6,6.33333333333,1
10,6.33333333333,1
10.4,6.33333333333,1
10.8,6.33333333333,1
11.2,6.33333333333,1
11.6,6.33333333333,1
12,6.33333333333,1
12.4,6.33333333333,1
12.8,6.33333333333,1
13.2,6.33333333333,1
13.6,6.33333333333,1
14,6.33333333333,1
14.4,6.33333333333,1
14.8,6.33333333333,1
15.2,6.33333333333,1
15.6,6.33333333333,1
16,6.33333333333,1
16.4,6.33333333333,1
16.8,6.33333333333,1
17.2,6.33333333333,1
17.6,6.33333333333,1
18,6.33333333333,1
18.4,6.33333333333,1
18.8,6.33333333333,1
19.2,6.33333333333,1
19.6,6.33333333333,1
20,6.33333333333,1
20.4,6.33333333333,1
20.8,6.33333333333,1
21.2,6.33333333333,1
21.6,6.33333333333,1
22,6.33333333333,1
22.4,6.33333333333,1
22.8,6.33333333333,1
23.2,6.33333333333,1
23.6,6.33333333333,1
24,6.33333333333,1
24.4,6.33333333333,1
24.8,6.33333333333,1
25.2,6.33333333333,1
25.6,6.33333333333,1
26,6.33333333333,1
26.4,6.33333333333,1
26.8,6.33333333333,1
27.2,6.33333333333,1
27.6,6.33333333333,1
28,6.33333333333,1
28.4,6.33333333333,1
28.8,6.33333333333,1
29.2,6.33333333333,1
29.6,6.33333333333,1
30,6.33333333333,1
30.4,6.33333333333,1
30.8,6.33333333333,1
31.2,6.33333333333,1
31.6,6.33333333333,1
32,6.33333333333,1
32.4,6.33333333333,1
32.8,6.33333333333,1
33.2,6.33333333333,1
33.6,6.33333333333,1
34,6.33333333333,1
34.4,6.33333333333,1
34.8,6.33333333333,1
35.2,6.33333333333,1
35.6,6.33333333333,1
36,6.33333333333,1
36.4,6.33333333333,1
36.8,6.33333333333,1
37.2,6.33333333333,1
37.6,6.33333333333,1
38,6.33333333333,1
38.4,6.33333333333,1
38.8,6.33333333333,0
39.2,6.33333333333,0
39.6,6.33333333333,0
40,6.33333333333,0
-20,6.66666666667,0
-19.6,6.66666666667,0
-19.2,6.66666666667,0
-18.8,6.66666666667,0
-18.4,6.66666666667,0
-18,6.66666666667,0
-17.6,6.66666666667,0
-17.2,6.66666666667,0
-16.8,6.66666666667,0
-16.4,6.66666666667,0
-16,6.66666666667,0
-15.6,6.66666666667,0
-15.2,6.66666666667,0
-14.8,6.66666666667,0
-14.4,6.66666666667,0
-14,6.66666666667,0
-13.6,6.66666666667,0
-13.2,6.66666666667,0
-12.8,6.66666666667,0
-12.4,6.66666666667,0
-12,6.66666666667,0
-11.6,6.66666666667,0
-11.2,6.66666666667,0
-10.8,6.66666666667,0
-10.4,6.66666666667,0
-10,6.66666666667,0
-9.6,6.66666666667,0
-9.2,6.66666666667,0
-8.8,6.66666666667,0
-8.4,6.66666666667,0
-8,6.66666666667,0
-7.6,6.66666666667,0
-7.2,6.66666666667,0
-6.8,6.66666666667,0
-6.4,6.66666666667,0
-6,6.66666666667,0
-5.6,6.66666666667,0
-5.2,6.66666666667,0
-4.8,6.66666666667,0
-4.4,6.66666666667,0
-4,6.66666666667,0
-3.6,6.66666666667,0
-3.2,6.66666666667,0
-2.8,6.66666666667,0
-2.4,6.66666666667,0
-2,6.66666666667,0
-1.6,6.66666666667,0
-1.2,6.66666666667,0
-0.8,6.66666666667,0
-0.4,6.66666666667,0
0,6.66666666667,0
0.4,6.66666666667,0
0.8,6.66666666667,0
1.2,6.66666666667,0
1.6,6.66666666667,0
2,6.66666666667,0
2.4,6.66666666667,0
2.8,6.66666666667,1
3.2,6.66666666667,1
3.6,6.66666666667,1
4,6.66666666667,1
4.4,6.66666666667,1
4.8,6.66666666667,1
5.2,6.66666666667,1
5.6,6.66666666667,1
6,6.66666666667,1
6.4,6.66666666667,1
6.8,6.66666666667,1
7.2,6.66666666667,1
7.6,6.66666666667,1
8,6.66666666667,1
8.4,6.66666666667,1
8.8,6.66666666667,1
9.2,6.66666666667,1
9.6,6.66666666667,1
10,6.66666666667,1
10.4,6.66666666667,1
10.8,6.66666666667,1
11.2,6.66666666667,1
11.6,6.66666666667,1
12,6.66666666667,1
12.4,6.66666666667,1
12.8,6.66666666667,1
13.2,6.66666666667,1
13.6,6.66666666667,1
14,6.66666666667,1
14.4,6.66666666667,1
14.8,6.66666666667,1
15.2,6.66666666667,1
15.6,6.66666666667,1
16,6.66666666667,1
16.4,6.66666666667,1
16.8,6.66666666667,1
17.2,6.66666666667,1
17.6,6.66666666667,1
18,6.66666666667,1
18.4,6.66666666667,1
18.8,6.66666666667,1
19.2,6.66666666667,1
19.6,6.66666666667,1
20,6.66666666667,1
20.4,6.66666666667,1
20.8,6.66666666667,1
21.2,6.66666666667,1
21.6,6.66666666667,1
22,6.66666666667,1
22.4,6.66666666667,1
22.8,6.66666666667,1
23.2,6.66666666667,1
23.6,6.66666666667,1
24,6.66666666667,1
24.4,6.66666666667,1
24.8,6.66666666667,1
25.2,6.66666666667,1
25.6,6.66666666667,1
26,6.66666666667,1
26.4,6.66666666667,1
26.8,6.66666666667,1
27.2,6.66666666667,1
27.6,6.66666666667,1
28,6.66666666667,1
28.4,6.66666666667,1
28.8,6.66666666667,1
29.2,6.66666666667,1
29.6,6.66666666667,1
30,6.66666666667,1
30.4,6.66666666667,1
30.8,6.66666666667,1
31.2,6.66666666667,1
31.6,6.66666666667,1
32,6.66666666667,1
32.4,6.66666666667,1
32.8,6.66666666667,1
33.2,6.66666666667,1
33.6,6.66666666667,1
34,6.66666666667,1
34.4,6.66666666667,1
34.8,6.66666666667,1
35.2,6.66666666667,1
35.6,6.66666666667,1
36,6.66666666667,1
36.4,6.66666666667,1
36.8,6.66666666667,1
37.2,6.66666666667,1
37.6,6.66666666667,1
38,6.66666666667,1
38.4,6.66666666667,0
38.8,6.66666666667,0
39.2,6.66666666667,0
39.6,6.66666666667,0
40,6.66666666667,0
-20,7,0
-19.6,7,0
-19.2,7,0
-18.8,7,0
-18.4,7,0
-18,7,0
-17.6,7,0
-17.2,7,0
-16.8,7,0
-16.4,7,0
-16,7,0
-15.6,7,0
-15.2,7,0
-14.8,7,0
-14.4,7,0
-14,7,0
-13.6,7,0
-13.2,7,0
-12.8,7,0
-12.4,7,0
-12,7,0
-11.6,7,0
-11.2,7,0
-10.8,7,0
-10.4,7,0
-10,7,0
-9.6,7,0
-9.2,7,0
-8.8,7,0
-8.4,7,0
-8,7,0
-7.6,7,0
-7.2,7,0
-6.8,7,0
-6.4,7,0
-6,7,0
-5.6,7,0
-5.2,7,0
-4.8,7,0
-4.4,7,0
-4,7,0
-3.6,7,0
-3.2,7,0
-2.8,7,0
-2.4,7,0
-2,7,0
-1.6,7,0
-1.2,7,0
-0.8,7,0
-0.4,7,0
0,7,0
0.4,7,0
0.8,7,0
1.2,7,0
1.6,7,0
2,7,0
2.4,7,1
2.8,7,1
3.2,7,1
3.6,7,1
4,7,1
4.4,7,1
4.8,7,1
5.2,7,1
5.6,7,1
6,7,1
6.4,7,1
6.8,7,1
7.2,7,1
7.6,7,1
8,7,1
8.4,7,1
8.8,7,1
9.2,7,1
9.6,7,1
10,7,1
10.4,7,1
10.8,7,1
11.2,7,1
11.6,7,1
12,7,1
12.4,7,1
12.8,7,1
13.2,7,1
13.6,7,1
14,7,1
14.4,7,1
14.8,7,1
15.2,7,1
15.6,7,1
16,7,1
16.4,7,1
16.8,7,1
17.2,7,1
17.6,7,1
18,7,1
18.4,7,1
18.8,7,1
19.2,7,1
19.6,7,1
20,7,1
20.4,7,1
20.8,7,1
21.2,7,1
21.6,7,1
22,7,1
22.4,7,1
22.8,7,1
23.2,7,1
23.6,7,1
24,7,1
24.4,7,1
24.8,7,1
25.2,7,1
25.6,7,1
26,7,1
26.4,7,1
26.8,7,1
27.2,7,1
27.6,7,1
28,7,1
28.4,7,1
28.8,7,1
29.2,7,1
29.6,7,1
30,7,1
30.4,7,1
30.8,7,1
31.2,7,1
31.6,7,1
32,7,1
32.4,7,1
32.8,7,1
33.2,7,1
33.6,7,1
34,7,1
34.4,7,1
34.8,7,1
35.2,7,1
35.6,7,1
36,7,1
36.4,7,1
36.8,7,1
37.2,7,1
37.6,7,1
38,7,1
38.4,7,0
38.8,7,0
39.2,7,0
39.6,7,0
40,7,0
-20,7.33333333333,0
-19.6,7.33333333333,0
-19.2,7.33333333333,0
-18.8,7.33333333333,0
-18.4,7.33333333333,0
-18,7.33333333333,0
-17.6,7.33333333333,0
-17.2,7.33333333333,0
-16.8,7.33333333333,0
-16.4,7.33333333333,0
-16,7.33333333333,0
-15.6,7.33333333333,0
-15.2,7.33333333333,0
-14.8,7.33333333333,0
-14.4,7.33333333333,0
-14,7.33333333333,0
-13.6,7.33333333333,0
-13.2,7.33333333333,0
-12.8,7.33333333333,0
-12.4,7.33333333333,0
-12,7.33333333333,0
-11.6,7.33333333333,0
-11.2,7.33333333333,0
-10.8,7.33333333333,0
-10.4,7.33333333333,0
-10,7.33333333333,0
-9.6,7.33333333333,0
-9.2,7.33333333333,0
-8.8,7.33333333333,0
-8.4,7.33333333333,0
-8,7.33333333333,0
-7.6,7.33333333333,0
-7.2,7.33333333333,0
-6.8,7.33333333333,0
-6.4,7.33333333333,0
-6,7.33333333333,0
-5.6,7.33333333333,0
-5.2,7.33333333333,0
-4.8,7.33333333333,0
-4.4,7.33333333333,0
-4,7.33333333333,0
-3.6,7.33333333333,0
-3.2,7.33333333333,0
-2.8,7.33333333333,0
-2.4,7.33333333333,0
-2,7.33333333333,0
-1.6,7.33333333333,0
-1.2,7.33333333333,0
-0.8,7.33333333333,0
-0.4,7.33333333333,0
0,7.33333333333,0
0.4,7.33333333333,0
0.8,7.33333333333,0
1.2,7.33333333333,0
1.6,7.33333333333,0
2,7.33333333333,0
2.4,7.33333333333,1
2.8,7.33333333333,1
3.2,7.33333333333,1
3.6,7.33333333333,1
4,7.33333333333,1
4.4,7.33333333333,1
4.8,7.33333333333,1
5.2,7.33333333333,1
5.6,7.33333333333,1
6,7.33333333333,1
6.4,7.33333333333,1
6.8,7.33333333333,1
7.2,7.33333333333,1
7.6,7.33333333333,1
8,7.33333333333,1
8.4,7.33333333333,1
8.8,7.33333333333,1
9.2,7.33333333333,1
9.6,7.33333333333,1
10,7.33333333333,1
10.4,7.33333333333,1
10.8,7.33333333333,1
11.2,7.33333333333,1
11.6,7.33333333333,1
12,7.33333333333,1
12.4,7.33333333333,1
12.8,7.33333333333,1
13.2,7.33333333333,1
13.6,7.33333333333,1
14,7.33333333333,1
14.4,7.33333333333,1
14.8,7.33333333333,1
15.2,7.33333333333,1
15.6,7.33333333333,1
16,7.33333333333,1
16.4,7.33333333333,1
16.8,7.33333333333,1
17.2,7.33333333333,1
17.6,7.33333333333,1
18,7.33333333333,1
18.4,7.33333333333,1
18.8,7.33333333333,1
19.2,7.33333333333,1
19.6,7.33333333333,1
20,7.33333333333,1
20.4,7.33333333333,1
20.8,7.33333333333,1
21.2,7.33333333333,1
21.6,7.33333333333,1
22,7.33333333333,1
22.4,7.33333333333,1
22.8,7.33333333333,1
23.2,7.33333333333,1
23.6,7.33333333333,1
24,7.33333333333,1
24.4,7.33333333333,1
24.8,7.33333333333,1
25.2,7.33333333333,1
25.6,7.33333333333,1
26,7.33333333333,1
26.4,7.33333333333,1
26.8,7.33333333333,1
27.2,7.33333333333,1
27.6,7.33333333333,1
28,7.33333333333,1
28.4,7.33333333333,1
28.8,7.33333333333,1
29.2,7.33333333333,1
29.6,7.33333333333,1
30,7.33333333333,1
30.4,7.33333333333,1
30.8,7.33333333333,1
31.2,7.33333333333,1
31.6,7.33333333333,1
32,7.33333333333,1
32.4,7.33333333333,1
32.8,7.33333333333,1
33.2,7.33333333333,1
33.6,7.33333333333,1
34,7.33333333333,1
34.4,7.33333333333,1
34.8,7.33333333333,1
35.2,7.33333333333,1
35.6,7.33333333333,1
36,7.33333333333,1
36.4,7.33333333333,1
36.8,7.33333333333,1
37.2,7.33333333333,1
37.6,7.33333333333,1
38,7.33333333333,0
38.4,7.33333333333,0
38.8,7.33333333333,0
39.2,7.33333333333,0
39.6,7.33333333333,0
40,7.33333333333,0
-20,7.66666666667,0
-19.6,7.66666666667,0
-19.2,7.66666666667,0
-18.8,7.66666666667,0
-18.4,7.66666666667,0
-18,7.66666666667,0
-17.6,7.66666666667,0
-17.2,7.66666666667,0
-16.8,7.66666666667,0
-16.4,7.66666666667,0
-16,7.66666666667,0
-15.6,7.66666666667,0
-15.2,7.66666666667,0
-14.8,7.66666666667,0
-14.4,7.66666666667,0
-14,7.66666666667,0
-13.6,7.66666666667,0
-13.2,7.66666666667,0
-12.8,7.66666666667,0
-12.4,7.66666666667,0
-12,7.66666666667,0
-11.6,7.66666666667,0
-11.2,7.66666666667,0
-10.8,7.66666666667,0
-10.4,7.66666666667,0
-10,7.66666666667,0
-9.6,7.66666666667,0
-9.2,7.66666666667,0
-8.8,7.66666666667,0
-8.4,7.66666666667,0
-8,7.66666666667,0
-7.6,7.66666666667,0
-7.2,7.66666666667,0
-6.8,7.66666666667,0
-6.4,7.66666666667,0
-6,7.66666666667,0
-5.6,7.66666666667,0
-5.2,7.66666666667,0
-4.8,7.66666666667,0
-4.4,7.66666666667,0
-4,7.66666666667,0
-3.6,7.66666666667,0
-3.2,7.66666666667,0
-2.8,7.66666666667,0
-2.4,7.66666666667,0
-2,7.66666666667,0
-1.6,7.66666666667,0
-1.2,7.66666666667,0
-0.8,7.66666666667,0
-0.4,7.66666666667,0
0,7.66666666667,0
0.4,7.66666666667,0
0.8,7.66666666667,0
1.2,7.66666666667,0
1.6,7.66666666667,0
2,7.66666666667,1
2.4,7.66666666667,1
2.8,7.66666666667,1
3.2,7.66666666667,1
3.6,7.66666666667,1
4,7.66666666667,1
4.4,7.66666666667,1
4.8,7.66666666667,1
5.2,7.66666666667,1
5.6,7.66666666667,1
6,7.66666666667,1
6.4,7.66666666667,1
6.8,7.66666666667,1
7.2,7.66666666667,1
7.6,7.66666666667,1
8,7.66666666667,1
8.4,7.66666666667,1
8.8,7.66666666667,1
9.2,7.66666666667,1
9.6,7.66666666667,1
10,7.66666666667,1
10.4,7.66666666667,1
10.8,7.66666666667,1
11.2,7.66666666667,1
11.6,7.66666666667,1
12,7.66666666667,1
12.4,7.66666666667,1
12.8,7.66666666667,1
13.2,7.66666666667,1
13.6,7.66666666667,1
14,7.66666666667,1
14.4,7.66666666667,1
14.8,7.66666666667,1
15.2,7.66666666667,1
15.6,7.66666666667,1
16,7.66666666667,1
16.4,7.66666666667,1
16.8,7.66666666667,1
17.2,7.66666666667,1
17.6,7.66666666667,1
18,7.66666666667,1
18.4,7.66666666667,1
18.8,7.66666666667,1
19.2,7.66666666667,1
19.6,7.66666666667,1
20,7.66666666667,1
20.4,7.66666666667,1
20.8,7.66666666667,1
21.2,7.66666666667,1
21.6,7.66666666667,1
22,7.66666666667,1
22.4,7.66666666667,1
22.8,7.66666666667,1
23.2,7.66666666667,1
23.6,7.66666666667,1
24,7.66666666667,1
24.4,7.66666666667,1
24.8,7.66666666667,1
25.2,7.66666666667,1
25.6,7.66666666667,1
26,7.66666666667,1
26.4,7.66666666667,1
26.8,7.66666666667,1
27.2,7.66666666667,1
27.6,7.66666666667,1
28,7.66666666667,1
28.4,7.66666666667,1
28.8,7.66666666667,1
29.2,7.66666666667,1
29.6,7.66666666667,1
30,7.66666666667,1
30.4,7.66666666667,1
30.8,7.66666666667,1
31.2,7.66666666667,1
31.6,7.66666666667,1
32,7.66666666667,1
32.4,7.66666666667,1
32.8,7.66666666667,1
33.2,7.66666666667,1
33.6,7.66666666667,1
34,7.66666666667,1
34.4,7.66666666667,1
34.8,7.66666666667,1
35.2,7.66666666667,1
35.6,7.66666666667,1
36,7.66666666667,1
36.4,7.66666666667,1
36.8,7.66666666667,1
37.2,7.66666666667,1
37.6,7.66666666667,1
38,7.66666666667,0
38.4,7.66666666667,0
38.8,7.66666666667,0
39.2,7.66666666667,0
39.6,7.66666666667,0
40,7.66666666667,0
-20,8,0
-19.6,8,0
-19.2,8,0
-18.8,8,0
-18.4,8,0
-18,8,0
-17.6,8,0
-17.2,8,0
-16.8,8,0
-16.4,8,0
-16,8,0
-15.6,8,0
-15.2,8,0
-14.8,8,0
-14.4,8,0
-14,8,0
-13.6,8,0
-13.2,8,0
-12.8,8,0
-12.4,8,0
-12,8,0
-11.6,8,0
-11.2,8,0
-10.8,8,0
-10.4,8,0
-10,8,0
-9.6,8,0
-9.2,8,0
-8.8,8,0
-8.4,8,0
-8,8,0
-7.6,8,0
-7.2,8,0
-6.8,8,0
-6.4,8,0
-6,8,0
-5.6,8,0
-5.2,8,0
-4.8,8,0
-4.4,8,0
-4,8,0
-3.6,8,0
-3.2,8,0
-2.8,8,0
-2.4,8,0
-2,8,0
-1.6,8,0
-1.2,8,0
-0.8,8,0
-0.4,8,0
0,8,0
0.4,8,0
0.8,8,0
1.2,8,0
1.6,8,1
2,8,1
2.4,8,1
2.8,8,1
3.2,8,1
3.6,8,1
4,8,1
4.4,8,1
4.8,8,1
5.2,8,1
5.6,8,1
6,8,1
6.4,8,1
6.8,8,1
7.2,8,1
7.6,8,1
8,8,1
8.4,8,1
8.8,8,1
9.2,8,1
9.6,8,1
10,8,1
10.4,8,1
10.8,8,1
11.2,8,1
11.6,8,1
12,8,1
12.4,8,1
12.8,8,1
13.2,8,1
13.6,8,1
14,8,1
14.4,8,1
14.8,8,1
15.2,8,1
15.6,8,1
16,8,1
16.4,8,1
16.8,8,1
17.2,8,1
17.6,8,1
18,8,1
18.4,8,1
18.8,8,1
19.2,8,1
19.6,8,1
20,8,1
20.4,8,1
20.8,8,1
21.2,8,1
21.6,8,1
22,8,1
22.4,8,1
22.8,8,1
23.2,8,1
23.6,8,1
24,8,1
24.4,8,1
24.8,8,1
25.2,8,1
25.6,8,1
26,8,1
26.4,8,1
26.8,8,1
27.2,8,1
27.6,8,1
28,8,1
28.4,8,1
28.8,8,1
29.2,8,1
29.6,8,1
30,8,1
30.4,8,1
30.8,8,1
31.2,8,1
31.6,8,1
32,8,1
32.4,8,1
32.8,8,1
33.2,8,1
33.6,8,1
34,8,1
34.4,8,1
34.8,8,1
35.2,8,1
35.6,8,1
36,8,1
36.4,8,1
36.8,8,1
37.2,8,1
37.6,8,0
38,8,0
38.4,8,0
38.8,8,0
39.2,8,0
39.6,8,0
40,8,0
-20,8.33333333333,0
-19.6,8.33333333333,0
-19.2,8.33333333333,0
-18.8,8.33333333333,0
-18.4,8.33333333333,0
-18,8.33333333333,0
-17.6,8.33333333333,0
-17.2,8.33333333333,0
-16.8,8.33333333333,0
-16.4,8.33333333333,0
-16,8.33333333333,0
-15.6,8.33333333333,0
-15.2,8.33333333333,0
-14.8,8.33333333333,0
-14.4,8.33333333333,0
-14,8.33333333333,0
-13.6,8.33333333333,0
-13.2,8.33333333333,0
-12.8,8.33333333333,0
-12.4,8.33333333333,0
-12,8.33333333333,0
-11.6,8.33333333333,0
-11.2,8.33333333333,0
-10.8,8.33333333333,0
-10.4,8.33333333333,0
-10,8.33333333333,0
-9.6,8.33333333333,0
-9.2,8.33333333333,0
-8.8,8.33333333333,0
-8.4,8.33333333333,0
-8,8.33333333333,0
-7.6,8.33333333333,0
-7.2,8.33333333333,0
-6.8,8.33333333333,0
-6.4,8.33333333333,0
-6,8.33333333333,0
-5.6,8.33333333333,0
-5.2,8.33333333333,0
-4.8,8.33333333333,0
-4.4,8.33333333333,0
-4,8.33333333333,0
-3.6,8.33333333333,0
-3.2,8.33333333333,0
-2.8,8.33333333333,0
-2.4,8.33333333333,0
-2,8.33333333333,0
-1.6,8.33333333333,0
-1.2,8.33333333333,0
-0.8,8.33333333333,0
-0.4,8.33333333333,0
0,8.33333333333,0
0.4,8.33333333333,0
0.8,8.33333333333,0
1.2,8.33333333333,0
1.6,8.33333333333,1
2,8.33333333333,1
2.4,8.33333333333,1
2.8,8.33333333333,1
3.2,8.33333333333,1
3.6,8.33333333333,1
4,8.33333333333,1
4.4,8.33333333333,1
4.8,8.33333333333,1
5.2,8.33333333333,1
5.6,8.33333333333,1
6,8.33333333333,1
6.4,8.33333333333,1
6.8,8.33333333333,1
7.2,8.33333333333,1
7.6,8.33333333333,1
8,8.33333333333,1
8.4,8.33333333333,1
8.8,8.33333333333,1
9.2,8.33333333333,1
9.6,8.33333333333,1
10,8.33333333333,1
10.4,8.33333333333,1
10.8,8.33333333333,1
11.2,8.33333333333,1
11.6,8.33333333333,1
12,8.33333333333,1
12.4,8.33333333333,1
12.8,8.33333333333,1
13.2,8.33333333333,1
13.6,8.33333333333,1
14,8.33333333333,1
14.4,8.33333333333,1
14.8,8.33333333333,1
15.2,8.33333333333,1
15.6,8.33333333333,1
16,8.33333333333,1
16.4,8.33333333333,1
16.8,8.33333333333,1
17.2,8.33333333333,1
17.6,8.33333333333,1
18,8.33333333333,1
18.4,8.33333333333,1
18.8,8.33333333333,1
19.2,8.33333333333,1
19.6,8.33333333333,1
20,8.33333333333,1
20.4,8.33333333333,1
20.8,8.33333333333,1
21.2,8.33333333333,1
21.6,8.33333333333,1
22,8.33333333333,1
22.4,8.33333333333,1
22.8,8.33333333333,1
23.2,8.33333333333,1
23.6,8.33333333333,1
24,8.33333333333,1
24.4,8.33333333333,1
24.8,8.33333333333,1
25.2,8.33333333333,1
25.6,8.33333333333,1
26,8.33333333333,1
26.4,8.33333333333,1
26.8,8.33333333333,1
27.2,8.33333333333,1
27.6,8.33333333333,1
28,8.33333333333,1
28.4,8.33333333333,1
28.8,8.33333333333,1
29.2,8.33333333333,1
29.6,8.33333333333,1
30,8.33333333333,1
30.4,8.33333333333,1
30.8,8.33333333333,1
31.2,8.33333333333,1
31.6,8.33333333333,1
32,8.33333333333,1
32.4,8.33333333333,1
32.8,8.33333333333,1
33.2,8.33333333333,1
33.6,8.33333333333,1
34,8.33333333333,1
34.4,8.33333333333,1
34.8,8.33333333333,1
35.2,8.33333333333,1
35.6,8.33333333333,1
36,8.33333333333,1
36.4,8.33333333333,1
36.8,8.33333333333,1
37.2,8.33333333333,1
37.6,8.33333333333,0
38,8.33333333333,0
38.4,8.33333333333,0
38.8,8.33333333333,0
39.2,8.33333333333,0
39.6,8.33333333333,0
40,8.33333333333,0
-20,8.66666666667,0
-19.6,8.66666666667,0
-19.2,8.66666666667,0
-18.8,8.66666666667,0
-18.4,8.66666666667,0
-18,8.66666666667,0
-17.6,8.66666666667,0
-17.2,8.66666666667,0
-16.8,8.66666666667,0
-16.4,8.66666666667,0
-16,8.66666666667,0
-15.6,8.66666666667,0
-15.2,8.66666666667,0
-14.8,8.66666666667,0
-14.4,8.66666666667,0
-14,8.66666666667,0
-13.6,8.66666666667,0
-13.2,8.66666666667,0
-12.8,8.66666666667,0
-12.4,8.66666666667,0
-12,8.66666666667,0
-11.6,8.66666666667,0
-11.2,8.66666666667,0
-10.8,8.66666666667,0
-10.4,8.66666666667,0
-10,8.66666666667,0
-9.6,8.66666666667,0
-9.2,8.66666666667,0
-8.8,8.66666666667,0
-8.4,8.66666666667,0
-8,8.66666666667,0
-7.6,8.66666666667,0
-7.2,8.66666666667,0
-6.8,8.66666666667,0
-6.4,8.66666666667,0
-6,8.66666666667,0
-5.6,8.66666666667,0
-5.2,8.66666666667,0
-4.8,8.66666666667,0
-4.4,8.66666666667,0
-4,8.66666666667,0
-3.6,8.66666666667,0
-3.2,8.66666666667,0
-2.8,8.66666666667,0
-2.4,8.66666666667,0
-2,8.66666666667,0
-1.6,8.66666666667,0
-1.2,8.66666666667,0
-0.8,8.66666666667,0
-0.4,8.66666666667,0
0,8.66666666667,0
0.4,8.66666666667,0
0.8,8.66666666667,0
1.2,8.66666666667,1
1.6,8.66666666667,1
2,8.66666666667,1
2.4,8.66666666667,1
2.8,8.66666666667,1
3.2,8.66666666667,1
3.6,8.66666666667,1
4,8.66666666667,1
4.4,8.66666666667,1
4.8,8.66666666667,1
5.2,8.66666666667,1
5.6,8.66666666667,1
6,8.66666666667,1
6.4,8.66666666667,1
6.8,8.66666666667,1
7.2,8.66666666667,1
7.6,8.66666666667,1
8,8.66666666667,1
8.4,8.66666666667,1
8.8,8.66666666667,1
9.2,8.66666666667,1
9.6,8.66666666667,1
10,8.66666666667,1
10.4,8.66666666667,1
10.8,8.66666666667,1
11.2,8.66666666667,1
11.6,8.66666666667,1
12,8.66666666667,1
12.4,8.66666666667,1
12.8,8.66666666667,1
13.2,8.66666666667,1
13.6,8.66666666667,1
14,8.66666666667,1
14.4,8.66666666667,1
14.8,8.66666666667,1
15.2,8.66666666667,1
15.6,8.66666666667,1
16,8.66666666667,1
16.4,8.66666666667,1
16.8,8.66666666667,1
17.2,8.66666666667,1
17.6,8.66666666667,1
18,8.66666666667,1
18.4,8.66666666667,1
18.8,8.66666666667,1
19.2,8.66666666667,1
19.6,8.66666666667,1
20,8.66666666667,1
20.4,8.66666666667,1
20.8,8.66666666667,1
21.2,8.66666666667,1
21.6,8.66666666667,1
22,8.66666666667,1
22.4,8.66666666667,1
22.8,8.66666666667,1
23.2,8.66666666667,1
23.6,8.66666666667,1
24,8.66666666667,1
24.4,8.66666666667,1
24.8,8.66666666667,1
25.2,8.66666666667,1
25.6,8.66666666667,1
26,8.66666666667,1
26.4,8.66666666667,1
26.8,8.66666666667,1
27.2,8.66666666667,1
27.6,8.66666666667,1
28,8.66666666667,1
28.4,8.66666666667,1
28.8,8.66666666667,1
29.2,8.66666666667,1
29.6,8.66666666667,1
30,8.66666666667,1
30.4,8.66666666667,1
30.8,8.66666666667,1
31.2,8.66666666667,1
31.6,8.66666666667,1
32,8.66666666667,1
32.4,8.66666666667,1
32.8,8.66666666667,1
33.2,8.66666666667,1
33.6,8.66666666667,1
34,8.66666666667,1
34.4,8.66666666667,1
34.8,8.66666666667,1
35.2,8.66666666667,1
35.6,8.66666666667,1
36,8.66666666667,1
36.4,8.66666666667,1
36.8,8.66666666667,1
37.2,8.66666666667,0
37.6,8.66666666667,0
38,8.66666666667,0
38.4,8.66666666667,0
38.8,8.66666666667,0
39.2,8.66666666667,0
39.6,8.66666666667,0
40,8.66666666667,0
-20,9,0
-19.6,9,0
-19.2,9,0
-18.8,9,0
-18.4,9,0
-18,9,0
-17.6,9,0
-17.2,9,0
-16.8,9,0
-16.4,9,0
-16,9,0
-15.6,9,0
-15.2,9,0
-14.8,9,0
-14.4,9,0
-14,9,0
-13.6,9,0
-13.2,9,0
-12.8,9,0
-12.4,9,0
-12,9,0
-11.6,9,0
-11.2,9,0
-10.8,9,0
-10.4,9,0
-10,9,0
-9.6,9,0
-9.2,9,0
-8.8,9,0
-8.4,9,0
-8,9,0
-7.6,9,0
-7.2,9,0
-6.8,9,0
-6.4,9,0
-6,9,0
-5.6,9,0
-5.2,9,0
-4.8,9,0
-4.4,9,0
-4,9,0
-3.6,9,0
-3.2,9,0
-2.8,9,0
-2.4,9,0
-2,9,0
-1.6,9,0
-1.2,9,0
-0.8,9,0
-0.4,9,0
0,9,0
0.4,9,0
0.8,9,1
1.2,9,1
1.6,9,1
2,9,1
2.4,9,1
2.8,9,1
3.2,9,1
3.6,9,1
4,9,1
4.4,9,1
4.8,9,1
5.2,9,1
5.6,9,1
6,9,1
6.4,9,1
6.8,9,1
7.2,9,1
7.6,9,1
8,9,1
8.4,9,1
8.8,9,1
9.2,9,1
9.6,9,1
10,9,1
10.4,9,1
10.8,9,1
11.2,9,1
11.6,9,1
12,9,1
12.4,9,1
12.8,9,1
13.2,9,1
13.6,9,1
14,9,1
14.4,9,1
14.8,9,1
15.2,9,1
15.6,9,1
16,9,1
16.4,9,1
16.8,9,1
17.2,9,1
17.6,9,1
18,9,1
18.4,9,1
18.8,9,1
19.2,9,1
19.6,9,1
20,9,1
20.4,9,1
20.8,9,1
21.2,9,1
21.6,9,1
22,9,1
22.4,9,1
22.8,9,1
23.2,9,1
23.6,9,1
24,9,1
24.4,9,1
24.8,9,1
25.2,9,1
25.6,9,1
26,9,1
26.4,9,1
26.8,9,1
27.2,9,1
27.6,9,1
28,9,1
28.4,9,1
28.8,9,1
29.2,9,1
29.6,9,1
30,9,1
30.4,9,1
30.8,9,1
31.2,9,1
31.6,9,1
32,9,1
32.4,9,1
32.8,9,1
33.2,9,1
33.6,9,1
34,9,1
34.4,9,1
34.8,9,1
35.2,9,1
35.6,9,1
36,9,1
36.4,9,1
36.8,9,0
37.2,9,0
37.6,9,0
38,9,0
38.4,9,0
38.8,9,0
39.2,9,0
39.6,9,0
40,9,0
-20,9.33333333333,0
-19.6,9.33333333333,0
-19.2,9.33333333333,0
-18.8,9.33333333333,0
-18.4,9.33333333333,0
-18,9.33333333333,0
-17.6,9.33333333333,0
-17.2,9.33333333333,0
-16.8,9.33333333333,0
-16.4,9.33333333333,0
-16,9.33333333333,0
-15.6,9.33333333333,0
-15.2,9.33333333333,0
-14.8,9.33333333333,0
-14.4,9.33333333333,0
-14,9.33333333333,0
-13.6,9.33333333333,0
-13.2,9.33333333333,0
-12.8,9.33333333333,0
-12.4,9.33333333333,0
-12,9.33333333333,0
-11.6,9.33333333333,0
-11.2,9.33333333333,0
-10.8,9.33333333333,0
-10.4,9.33333333333,0
-10,9.33333333333,0
-9.6,9.33333333333,0
-9.2,9.33333333333,0
-8.8,9.33333333333,0
-8.4,9.33333333333,0
-8,9.33333333333,0
-7.6,9.33333333333,0
-7.2,9.33333333333,0
-6.8,9.33333333333,0
-6.4,9.33333333333,0
-6,9.33333333333,0
-5.6,9.33333333333,0
-5.2,9.33333333333,0
-4.8,9.33333333333,0
-4.4,9.33333333333,0
-4,9.33333333333,0
-3.6,9.33333333333,0
-3.2,9.33333333333,0
-2.8,9.33333333333,0
-2.4,9.33333333333,0
-2,9.33333333333,0
-1.6,9.33333333333,0
-1.2,9.33333333333,0
-0.8,9.33333333333,0
-0.4,9.33333333333,0
0,9.33333333333,0
0.4,9.33333333333,0
0.8,9.33333333333,1
1.2,9.33333333333,1
1.6,9.33333333333,1
2,9.33333333333,1
2.4,9.33333333333,1
2.8,9.33333333333,1
3.2,9.33333333333,1
3.6,9.33333333333,1
4,9.33333333333,1
4.4,9.33333333333,1
4.8,9.33333333333,1
5.2,9.33333333333,1
5.6,9.33333333333,1
6,9.33333333333,1
6.4,9.33333333333,1
6.8,9.33333333333,1
7.2,9.33333333333,1
7.6,9.33333333333,1
8,9.33333333333,1
8.4,9.33333333333,1
8.8,9.33333333333,1
9.2,9.33333333333,1
9.6,9.33333333333,1
10,9.33333333333,1
10.4,9.33333333333,1
10.8,9.33333333333,1
11.2,9.33333333333,1
11.6,9.33333333333,1
12,9.33333333333,1
12.4,9.33333333333,1
12.8,9.33333333333,1
13.2,9.33333333333,1
13.6,9.33333333333,1
14,9.33333333333,1
14.4,9.33333333333,1
14.8,9.33333333333,1
15.2,9.33333333333,1
15.6,9.33333333333,1
16,9.33333333333,1
16.4,9.33333333333,1
16.8,9.33333333333,1
17.2,9.33333333333,1
17.6,9.33333333333,1
18,9.33333333333,1
18.4,9.33333333333,1
18.8,9.33333333333,1
19.2,9.33333333333,1
19.6,9.33333333333,1
20,9.33333333333,1
20.4,9.33333333333,1
20.8,9.33333333333,1
21.2,9.33333333333,1
21.6,9.33333333333,1
22,9.33333333333,1
22.4,9.33333333333,1
22.8,9.33333333333,1
23.2,9.33333333333,1
23.6,9.33333333333,1
24,9.33333333333,1
24.4,9.33333333333,1
24.8,9.33333333333,1
25.2,9.33333333333,1
25.6,9.33333333333,1
26,9.33333333333,1
26.4,9.33333333333,1
26.8,9.33333333333,1
27.2,9.33333333333,1
27.6,9.33333333333,1
28,9.33333333333,1
28.4,9.33333333333,1
28.8,9.33333333333,1
29.2,9.33333333333,1
29.6,9.33333333333,1
30,9.33333333333,1
30.4,9.33333333333,1
30.8,9.33333333333,1
31.2,9.33333333333,1
31.6,9.33333333333,1
32,9.33333333333,1
32.4,9.33333333333,1
32.8,9.33333333333,1
33.2,9.33333333333,1
33.6,9.33333333333,1
34,9.33333333333,1
34.4,9.33333333333,1
34.8,9.33333333333,1
35.2,9.33333333333,1
35.6,9.33333333333,1
36,9.33333333333,1
36.4,9.33333333333,1
36.8,9.33333333333,0
37.2,9.33333333333,0
37.6,9.33333333333,0
38,9.33333333333,0
38.4,9.33333333333,0
38.8,9.33333333333,0
39.2,9.33333333333,0
39.6,9.33333333333,0
40,9.33333333333,0
-20,9.66666666667,0
-19.6,9.66666666667,0
-19.2,9.66666666667,0
-18.8,9.66666666667,0
-18.4,9.66666666667,0
-18,9.66666666667,0
-17.6,9.66666666667,0
-17.2,9.66666666667,0
-16.8,9.66666666667,0
-16.4,9.66666666667,0
-16,9.66666666667,0
-15.6,9.66666666667,0
-15.2,9.66666666667,0
-14.8,9.66666666667,0
-14.4,9.66666666667,0
-14,9.66666666667,0
-13.6,9.66666666667,0
-13.2,9.66666666667,0
-12.8,9.66666666667,0
-12.4,9.66666666667,0
-12,9.66666666667,0
-11.6,9.66666666667,0
-11.2,9.66666666667,0
-10.8,9.66666666667,0
-10.4,9.66666666667,0
-10,9.66666666667,0
-9.6,9.66666666667,0
-9.2,9.66666666667,0
-8.8,9.66666666667,0
-8.4,9.66666666667,0
-8,9.66666666667,0
-7.6,9.66666666667,0
-7.2,9.66666666667,0
-6.8,9.66666666667,0
-6.4,9.66666666667,0
-6,9.66666666667,0
-5.6,9.66666666667,0
-5.2,9.66666666667,0
-4.8,9.66666666667,0
-4.4,9.66666666667,0
-4,9.66666666667,0
-3.6,9.66666666667,0
-3.2,9.66666666667,0
-2.8,9.66666666667,0
-2.4,9.66666666667,0
-2,9.66666666667,0
-1.6,9.66666666667,0
-1.2,9.66666666667,0
-0.8,9.66666666667,0
-0.4,9.66666666667,0
0,9.66666666667,0
0.4,9.66666666667,1
0.8,9.66666666667,1
1.2,9.66666666667,1
1.6,9.66666666667,1
2,9.66666666667,1
2.4,9.66666666667,1
2.8,9.66666666667,1
3.2,9.66666666667,1
3.6,9.66666666667,1
4,9.66666666667,1
4.4,9.66666666667,1
4.8,9.66666666667,1
5.2,9.66666666667,1
5.6,9.66666666667,1
6,9.66666666667,1
6.4,9.66666666667,1
6.8,9.66666666667,1
7.2,9.66666666667,1
7.6,9.66666666667,1
8,9.66666666667,1
8.4,9.66666666667,1
8.8,9.66666666667,1
9.2,9.66666666667,1
9.6,9.66666666667,1
10,9.66666666667,1
10.4,9.66666666667,1
10.8,9.66666666667,1
11.2,9.66666666667,1
11.6,9.66666666667,1
12,9.66666666667,1
12.4,9.66666666667,1
12.8,9.66666666667,1
13.2,9.66666666667,1
13.6,9.66666666667,1
14,9.66666666667,1
14.4,9.66666666667,1
14.8,9.66666666667,1
15.2,9.66666666667,1
15.6,9.66666666667,1
16,9.66666666667,1
16.4,9.66666666667,1
16.8,9.66666666667,1
17.2,9.66666666667,1
17.6,9.66666666667,1
18,9.66666666667,1
18.4,9.66666666667,1
18.8,9.66666666667,1
19.2,9.66666666667,1
19.6,9.66666666667,1
20,9.66666666667,1
20.4,9.66666666667,1
20.8,9.66666666667,1
21.2,9.66666666667,1
21.6,9.66666666667,1
22,9.66666666667,1
22.4,9.66666666667,1
22.8,9.66666666667,1
23.2,9.66666666667,1
23.6,9.66666666667,1
24,9.66666666667,1
24.4,9.66666666667,1
24.8,9.66666666667,1
25.2,9.66666666667,1
25.6,9.66666666667,1
26,9.66666666667,1
26.4,9.66666666667,1
26.8,9.66666666667,1
27.2,9.66666666667,1
27.6,9.66666666667,1
28,9.66666666667,1
28.4,9.66666666667,1
28.8,9.66666666667,1
29.2,9.66666666667,1
29.6,9.66666666667,1
30,9.66666666667,1
30.4,9.66666666667,1
30.8,9.66666666667,1
31.2,9.66666666667,1
31.6,9.66666666667,1
32,9.66666666667,1
32.4,9.66666666667,1
32.8,9.66666666667,1
33.2,9.66666666667,1
33.6,9.66666666667,1
34,9.66666666667,1
34.4,9.66666666667,1
34.8,9.66666666667,1
35.2,9.66666666667,1
35.6,9.66666666667,1
36,9.66666666667,1
36.4,9.66666666667,0
36.8,9.66666666667,0
37.2,9.66666666667,0
37.6,9.66666666667,0
38,9.66666666667,0
38.4,9.66666666667,0
38.8,9.66666666667,0
39.2,9.66666666667,0
39.6,9.66666666667,0
40,9.66666666667,0
-20,10,0
-19.6,10,0
-19.2,10,0
-18.8,10,0
-18.4,10,0
-18,10,0
-17.6,10,0
-17.2,10,0
-16.8,10,0
-16.4,10,0
-16,10,0
-15.6,10,0
-15.2,10,0
-14.8,10,0
-14.4,10,0
-14,10,0
-13.6,10,0
-13.2,10,0
-12.8,10,0
-12.4,10,0
-12,10,0
-11.6,10,0
-11.2,10,0
-10.8,10,0
-10.4,10,0
-10,10,0
-9.6,10,0
-9.2,10,0
-8.8,10,0
-8.4,10,0
-8,10,0
-7.6,10,0
-7.2,10,0
-6.8,10,0
-6.4,10,0
-6,10,0
-5.6,10,0
-5.2,10,0
-4.8,10,0
-4.4,10,0
-4,10,0
-3.6,10,0
-3.2,10,0
-2.8,10,0
-2.4,10,0
-2,10,0
-1.6,10,0
-1.2,10,0
-0.8,10,0
-0.4,10,0
0,10,1
0.4,10,1
0.8,10,1
1.2,10,1
1.6,10,1
2,10,1
2.4,10,1
2.8,10,1
3.2,10,1
3.6,10,1
4,10,1
4.4,10,1
4.8,10,1
5.2,10,1
5.6,10,1
6,10,1
6.4,10,1
6.8,10,1
7.2,10,1
7.6,10,1
8,10,1
8.4,10,1
8.8,10,1
9.2,10,1
9.6,10,1
10,10,1
10.4,10,1
10.8,10,1
11.2,10,1
11.6,10,1
12,10,1
12.4,10,1
12.8,10,1
13.2,10,1
13.6,10,1
14,10,1
14.4,10,1
14.8,10,1
15.2,10,1
15.6,10,1
16,10,1
16.4,10,1
16.8,10,1
17.2,10,1
17.6,10,1
18,10,1
18.4,10,1
18.8,10,1
19.2,10,1
19.6,10,1
20,10,1
20.4,10,1
20.8,10,1
21.2,10,1
21.6,10,1
22,10,1
22.4,10,1
22.8,10,1
23.2,10,1
23.6,10,1
24,10,1
24.4,10,1
24.8,10,1
25.2,10,1
25.6,10,1
26,10,1
26.4,10,1
26.8,10,1
27.2,10,1
27.6,10,1
28,10,1
28.4,10,1
28.8,10,1
29.2,10,1
29.6,10,1
30,10,1
30.4,10,1
30.8,10,1
31.2,10,1
31.6,10,1
32,10,1
32.4,10,1
32.8,10,1
33.2,10,1
33.6,10,1
34,10,1
34.4,10,1
34.8,10,1
35.2,10,1
35.6,10,1
36,10,1
36.4,10,0
36.8,10,0
37.2,10,0
37.6,10,0
38,10,0
38.4,10,0
38.8,10,0
39.2,10,0
39.6,10,0
40,10,0
-20,10.3333333333,0
-19.6,10.3333333333,0
-19.2,10.3333333333,0
-18.8,10.3333333333,0
-18.4,10.3333333333,0
-18,10.3333333333,0
-17.6,10.3333333333,0
-17.2,10.3333333333,0
-16.8,10.3333333333,0
-16.4,10.3333333333,0
-16,10.3333333333,0
-15.6,10.3333333333,0
-15.2,10.3333333333,0
-14.8,10.3333333333,0
-14.4,10.3333333333,0
-14,10.3333333333,0
-13.6,10.3333333333,0
-13.2,10.3333333333,0
-12.8,10.3333333333,0
-12.4,10.3333333333,0
-12,10.3333333333,0
-11.6,10.3333333333,0
-11.2,10.3333333333,0
-10.8,10.3333333333,0
-10.4,10.3333333333,0
-10,10.3333333333,0
-9.6,10.3333333333,0
-9.2,10.3333333333,0
-8.8,10.3333333333,0
-8.4,10.3333333333,0
-8,10.3333333333,0
-7.6,10.3333333333,0
-7.2,10.3333333333,0
-6.8,10.3333333333,0
-6.4,10.3333333333,0
-6,10.3333333333,0
-5.6,10.3333333333,0
-5.2,10.3333333333,0
-4.8,10.3333333333,0
-4.4,10.3333333333,0
-4,10.3333333333,0
-3.6,10.3333333333,0
-3.2,10.3333333333,0
-2.8,10.3333333333,0
-2.4,10.3333333333,0
-2,10.3333333333,0
-1.6,10.3333333333,0
-1.2,10.3333333333,0
-0.8,10.3333333333,0
-0.4,10.3333333333,0
0,10.3333333333,1
0.4,10.3333333333,1
0.8,10.3333333333,1
1.2,10.3333333333,1
1.6,10.3333333333,1
2,10.3333333333,1
2.4,10.3333333333,1
2.8,10.3333333333,1
3.2,10.3333333333,1
3.6,10.3333333333,1
4,10.3333333333,1
4.4,10.3333333333,1
4.8,10.3333333333,1
5.2,10.3333333333,1
5.6,10.3333333333,1
6,10.3333333333,1
6.4,10.3333333333,1
6.8,10.3333333333,1
7.2,10.3333333333,1
7.6,10.3333333333,1
8,10.3333333333,1
8.4,10.3333333333,1
8.8,10.3333333333,1
9.2,10.3333333333,1
9.6,10.3333333333,1
10,10.3333333333,1
10.4,10.3333333333,1
10.8,10.3333333333,1
11.2,10.3333333333,1
11.6,10.3333333333,1
12,10.3333333333,1
12.4,10.3333333333,1
12.8,10.3333333333,1
13.2,10.3333333333,1
13.6,10.3333333333,1
14,10.3333333333,1
14.4,10.3333333333,1
14.8,10.3333333333,1
15.2,10.3333333333,1
15.6,10.3333333333,1
16,10.3333333333,1
16.4,10.3333333333,1
16.8,10.3333333333,1
17.2,10.3333333333,1
17.6,10.3333333333,1
18,10.3333333333,1
18.4,10.3333333333,1
18.8,10.3333333333,1
19.2,10.3333333333,1
19.6,10.3333333333,1
20,10.3333333333,1
20.4,10.3333333333,1
20.8,10.3333333333,1
21.2,10.3333333333,1
21.6,10.3333333333,1
22,10.3333333333,1
22.4,10.3333333333,1
22.8,10.3333333333,1
23.2,10.3333333333,1
23.6,10.3333333333,1
24,10.3333333333,1
24.4,10.3333333333,1
24.8,10.3333333333,1
25.2,10.3333333333,1
25.6,10.3333333333,1
26,10.3333333333,1
26.4,10.3333333333,1
26.8,10.3333333333,1
27.2,10.3333333333,1
27.6,10.3333333333,1
28,10.3333333333,1
28.4,10.3333333333,1
28.8,10.3333333333,1
29.2,10.3333333333,1
29.6,10.3333333333,1
30,10.3333333333,1
30.4,10.3333333333,1
30.8,10.3333333333,1
31.2,10.3333333333,1
31.6,10.3333333333,1
32,10.3333333333,1
32.4,10.3333333333,1
32.8,10.3333333333,1
33.2,10.3333333333,1
33.6,10.3333333333,1
34,10.3333333333,1
34.4,10.3333333333,1
34.8,10.3333333333,1
35.2,10.3333333333,1
35.6,10.3333333333,1
36,10.3333333333,0
36.4,10.3333333333,0
36.8,10.3333333333,0
37.2,10.3333333333,0
37.6,10.3333333333,0
38,10.3333333333,0
38.4,10.3333333333,0
38.8,10.3333333333,0
39.2,10.3333333333,0
39.6,10.3333333333,0
40,10.3333333333,0
-20,10.6666666667,0
-19.6,10.6666666667,0
-19.2,10.6666666667,0
-18.8,10.6666666667,0
-18.4,10.6666666667,0
-18,10.6666666667,0
-17.6,10.6666666667,0
-17.2,10.6666666667,0
-16.8,10.6666666667,0
-16.4,10.6666666667,0
-16,10.6666666667,0
-15.6,10.6666666667,0
-15.2,10.6666666667,0
-14.8,10.6666666667,0
-14.4,10.6666666667,0
-14,10.6666666667,0
-13.6,10.6666666667,0
-13.2,10.6666666667,0
-12.8,10.6666666667,0
-12.4,10.6666666667,0
-12,10.6666666667,0
-11.6,10.6666666667,0
-11.2,10.6666666667,0
-10.8,10.6666666667,0
-10.4,10.6666666667,0
-10,10.6666666667,0
-9.6,10.6666666667,0
-9.2,10.6666666667,0
-8.8,10.6666666667,0
-8.4,10.6666666667,0
-8,10.6666666667,0
-7.6,10.6666666667,0
-7.2,10.6666666667,0
-6.8,10.6666666667,0
-6.4,10.6666666667,0
-6,10.6666666667,0
-5.6,10.6666666667,0
-5.2,10.6666666667,0
-4.8,10.6666666667,0
-4.4,10.6666666667,0
-4,10.6666666667,0
-3.6,10.6666666667,0
-3.2,10.6666666667,0
-2.8,10.6666666667,0
-2.4,10.6666666667,0
-2,10.6666666667,0
-1.6,10.6666666667,0
-1.2,10.6666666667,0
-0.8,10.6666666667,0
-0.4,10.6666666667,1
0,10.6666666667,1
0.4,10.6666666667,1
0.8,10.6666666667,1
1.2,10.6666666667,1
1.6,10.6666666667,1
2,10.6666666667,1
2.4,10.6666666667,1
2.8,10.6666666667,1
3.2,10.6666666667,1
3.6,10.6666666667,1
4,10.6666666667,1
4.4,10.6666666667,1
4.8,10.6666666667,1
5.2,10.6666666667,1
5.6,10.6666666667,1
6,10.6666666667,1
6.4,10.6666666667,1
6.8,10.6666666667,1
7.2,10.6666666667,1
7.6,10.6666666667,1
8,10.6666666667,1
8.4,10.6666666667,1
8.8,10.6666666667,1
9.2,10.6666666667,1
9.6,10.6666666667,1
10,10.6666666667,1
10.4,10.6666666667,1
10.8,10.6666666667,1
11.2,10.6666666667,1
11.6,10.6666666667,1
12,10.6666666667,1
12.4,10.6666666667,1
12.8,10.6666666667,1
13.2,10.6666666667,1
13.6,10.6666666667,1
14,10.6666666667,1
14.4,10.6666666667,1
14.8,10.6666666667,1
15.2,10.6666666667,1
15.6,10.6666666667,1
16,10.6666666667,1
16.4,10.6666666667,1
16.8,10.6666666667,1
17.2,10.6666666667,1
17.6,10.6666666667,1
18,10.6666666667,1
18.4,10.6666666667,1
18.8,10.6666666667,1
19.2,10.6666666667,1
19.6,10.6666666667,1
20,10.6666666667,1
20.4,10.6666666667,1
20.8,10.6666666667,1
21.2,10.6666666667,1
21.6,10.6666666667,1
22,10.6666666667,1
22.4,10.6666666667,1
22.8,10.6666666667,1
23.2,10.6666666667,1
23.6,10.6666666667,1
24,10.6666666667,1
24.4,10.6666666667,1
24.8,10.6666666667,1
25.2,10.6666666667,1
25.6,10.6666666667,1
26,10.6666666667,1
26.4,10.6666666667,1
26.8,10.6666666667,1
27.2,10.6666666667,1
27.6,10.6666666667,1
28,10.6666666667,1
28.4,10.6666666667,1
28.8,10.6666666667,1
29.2,10.6666666667,1
29.6,10.6666666667,1
30,10.6666666667,1
30.4,10.6666666667,1
30.8,10.6666666667,1
31.2,10.6666666667,1
31.6,10.6666666667,1
32,10.6666666667,1
32.4,10.6666666667,1
32.8,10.6666666667,1
33.2,10.6666666667,1
33.6,10.6666666667,1
34,10.6666666667,1
34.4,10.6666666667,1
34.8,10.6666666667,1
35.2,10.6666666667,1
35.6,10.6666666667,0
36,10.6666666667,0
36.4,10.6666666667,0
36.8,10.6666666667,0
37.2,10.6666666667,0
37.6,10.6666666667,0
38,10.6666666667,0
38.4,10.6666666667,0
38.8,10.6666666667,0
39.2,10.6666666667,0
39.6,10.6666666667,0
40,10.6666666667,0
-20,11,0
-19.6,11,0
-19.2,11,0
-18.8,11,0
-18.4,11,0
-18,11,0
-17.6,11,0
-17.2,11,0
-16.8,11,0
-16.4,11,0
-16,11,0
-15.6,11,0
-15.2,11,0
-14.8,11,0
-14.4,11,0
-14,11,0
-13.6,11,0
-13.2,11,0
-12.8,11,0
-12.4,11,0
-12,11,0
-11.6,11,0
-11.2,11,0
-10.8,11,0
-10.4,11,0
-10,11,0
-9.6,11,0
-9.2,11,0
-8.8,11,0
-8.4,11,0
-8,11,0
-7.6,11,0
-7.2,11,0
-6.8,11,0
-6.4,11,0
-6,11,0
-5.6,11,0
-5.2,11,0
-4.8,11,0
-4.4,11,0
-4,11,0
-3.6,11,0
-3.2,11,0
-2.8,11,0
-2.4,11,0
-2,11,0
-1.6,11,0
-1.2,11,0
-0.8,11,0
-0.4,11,1
0,11,1
0.4,11,1
0.8,11,1
1.2,11,1
1.6,11,1
2,11,1
2.4,11,1
2.8,11,1
3.2,11,1
3.6,11,1
4,11,1
4.4,11,1
4.8,11,1
5.2,11,1
5.6,11,1
6,11,1
6.4,11,1
6.8,11,1
7.2,11,1
7.6,11,1
8,11,1
8.4,11,1
8.8,11,1
9.2,11,1
9.6,11,1
10,11,1
10.4,11,1
10.8,11,1
11.2,11,1
11.6,11,1
12,11,1
12.4,11,1
12.8,11,1
13.2,11,1
13.6,11,1
14,11,1
14.4,11,1
14.8,11,1
15.2,11,1
15.6,11,1
16,11,1
16.4,11,1
16.8,11,1
17.2,11,1
17.6,11,1
18,11,1
18.4,11,1
18.8,11,1
19.2,11,1
19.6,11,1
20,11,1
20.4,11,1
20.8,11,1
21.2,11,1
21.6,11,1
22,11,1
22.4,11,1
22.8,11,1
23.2,11,1
23.6,11,1
24,11,1
24.4,11,1
24.8,11,1
25.2,11,1
25.6,11,1
26,11,1
26.4,11,1
26.8,11,1
27.2,11,1
27.6,11,1
28,11,1
28.4,11,1
28.8,11,1
29.2,11,1
29.6,11,1
30,11,1
30.4,11,1
30.8,11,1
31.2,11,1
31.6,11,1
32,11,1
32.4,11,1
32.8,11,1
33.2,11,1
33.6,11,1
34,11,1
34.4,11,1
34.8,11,1
35.2,11,1
35.6,11,0
36,11,0
36.4,11,0
36.8,11,0
37.2,11,0
37.6,11,0
38,11,0
38.4,11,0
38.8,11,0
39.2,11,0
39.6,11,0
40,11,0
-20,11.3333333333,0
-19.6,11.3333333333,0
-19.2,11.3333333333,0
-18.8,11.3333333333,0
-18.4,11.3333333333,0
-18,11.3333333333,0
-17.6,11.3333333333,0
-17.2,11.3333333333,0
-16.8,11.3333333333,0
-16.4,11.3333333333,0
-16,11.3333333333,0
-15.6,11.3333333333,0
-15.2,11.3333333333,0
-14.8,11.3333333333,0
-14.4,11.3333333333,0
-14,11.3333333333,0
-13.6,11.3333333333,0
-13.2,11.3333333333,0
-12.8,11.3333333333,0
-12.4,11.3333333333,0
-12,11.3333333333,0
-11.6,11.3333333333,0
-11.2,11.3333333333,0
-10.8,11.3333333333,0
-10.4,11.3333333333,0
-10,11.3333333333,0
-9.6,11.3333333333,0
-9.2,11.3333333333,0
-8.8,11.3333333333,0
-8.4,11.3333333333,0
-8,11.3333333333,0
-7.6,11.3333333333,0
-7.2,11.3333333333,0
-6.8,11.3333333333,0
-6.4,11.3333333333,0
-6,11.3333333333,0
-5.6,11.3333333333,0
-5.2,11.3333333333,0
-4.8,11.3333333333,0
-4.4,11.3333333333,0
-4,11.3333333333,0
-3.6,11.3333333333,0
-3.2,11.3333333333,0
-2.8,11.3333333333,0
-2.4,11.3333333333,0
-2,11.3333333333,0
-1.6,11.3333333333,0
-1.2,11.3333333333,0
-0.8,11.3333333333,1
-0.4,11.3333333333,1
0,11.3333333333,1
0.4,11.3333333333,1
0.8,11.3333333333,1
1.2,11.3333333333,1
1.6,11.3333333333,1
2,11.3333333333,1
2.4,11.3333333333,1
2.8,11.3333333333,1
3.2,11.3333333333,1
3.6,11.3333333333,1
4,11.3333333333,1
4.4,11.3333333333,1
4.8,11.3333333333,1
5.2,11.3333333333,1
5.6,11.3333333333,1
6,11.3333333333,1
6.4,11.3333333333,1
6.8,11.3333333333,1
7.2,11.3333333333,1
7.6,11.3333333333,1
8,11.3333333333,1
8.4,11.3333333333,1
8.8,11.3333333333,1
9.2,11.3333333333,1
9.6,11.3333333333,1
10,11.3333333333,1
10.4,11.3333333333,1
10.8,11.3333333333,1
11.2,11.3333333333,1
11.6,11.3333333333,1
12,11.3333333333,1
12.4,11.3333333333,1
12.8,11.3333333333,1
13.2,11.3333333333,1
13.6,11.3333333333,1
14,11.3333333333,1
14.4,11.3333333333,1
14.8,11.3333333333,1
15.2,11.3333333333,1
15.6,11.3333333333,1
16,11.3333333333,1
16.4,11.3333333333,1
16.8,11.3333333333,1
17.2,11.3333333333,1
17.6,11.3333333333,1
18,11.3333333333,1
18.4,11.3333333333,1
18.8,11.3333333333,1
19.2,11.3333333333,1
19.6,11.3333333333,1
20,11.3333333333,1
20.4,11.3333333333,1
20.8,11.3333333333,1
21.2,11.3333333333,1
21.6,11.3333333333,1
22,11.3333333333,1
22.4,11.3333333333,1
22.8,11.3333333333,1
23.2,11.3333333333,1
23.6,11.3333333333,1
24,11.3333333333,1
24.4,11.3333333333,1
24.8,11.3333333333,1
25.2,11.3333333333,1
25.6,11.3333333333,1
26,11.3333333333,1
26.4,11.3333333333,1
26.8,11.3333333333,1
27.2,11.3333333333,1
27.6,11.3333333333,1
28,11.3333333333,1
28.4,11.3333333333,1
28.8,11.3333333333,1
29.2,11.3333333333,1
29.6,11.3333333333,1
30,11.3333333333,1
30.4,11.3333333333,1
30.8,11.3333333333,1
31.2,11.3333333333,1
31.6,11.3333333333,1
32,11.3333333333,1
32.4,11.3333333333,1
32.8,11.3333333333,1
33.2,11.3333333333,1
33.6,11.3333333333,1
34,11.3333333333,1
34.4,11.3333333333,1
34.8,11.3333333333,1
35.2,11.3333333333,0
35.6,11.3333333333,0
36,11.3333333333,0
36.4,11.3333333333,0
36.8,11.3333333333,0
37.2,11.3333333333,0
37.6,11.3333333333,0
38,11.3333333333,0
38.4,11.3333333333,0
38.8,11.3333333333,0
39.2,11.3333333333,0
39.6,11.3333333333,0
40,11.3333333333,0
-20,11.6666666667,0
-19.6,11.6666666667,0
-19.2,11.6666666667,0
-18.8,11.6666666667,0
-18.4,11.6666666667,0
-18,11.6666666667,0
-17.6,11.6666666667,0
-17.2,11.6666666667,0
-16.8,11.6666666667,0
-16.4,11.6666666667,0
-16,11.6666666667,0
-15.6,11.6666666667,0
-15.2,11.6666666667,0
-14.8,11.6666666667,0
-14.4,11.6666666667,0
-14,11.6666666667,0
-13.6,11.6666666667,0
-13.2,11.6666666667,0
-12.8,11.6666666667,0
-12.4,11.6666666667,0
-12,11.6666666667,0
-11.6,11.6666666667,0
-11.2,11.6666666667,0
-10.8,11.6666666667,0
-10.4,11.6666666667,0
-10,11.6666666667,0
-9.6,11.6666666667,0
-9.2,11.6666666667,0
-8.8,11.6666666667,0
-8.4,11.6666666667,0
-8,11.6666666667,0
-7.6,11.6666666667,0
-7.2,11.6666666667,0
-6.8,11.6666666667,0
-6.4,11.6666666667,0
-6,11.6666666667,0
-5.6,11.6666666667,0
-5.2,11.6666666667,0
-4.8,11.6666666667,0
-4.4,11.6666666667,0
-4,11.6666666667,0
-3.6,11.6666666667,0
-3.2,11.6666666667,0
-2.8,11.6666666667,0
-2.4,11.6666666667,0
-2,11.6666666667,0
-1.6,11.6666666667,0
-1.2,11.6666666667,0
-0.8,11.6666666667,1
-0.4,11.6666666667,1
0,11.6666666667,1
0.4,11.6666666667,1
0.8,11.6666666667,1
1.2,11.6666666667,1
1.6,11.6666666667,1
2,11.6666666667,1
2.4,11.6666666667,1
2.8,11.6666666667,1
3.2,11.6666666667,1
3.6,11.6666666667,1
4,11.6666666667,1
4.4,11.6666666667,1
4.8,11.6666666667,1
5.2,11.6666666667,1
5.6,11.6666666667,1
6,11.6666666667,1
6.4,11.6666666667,1
6.8,11.6666666667,1
7.2,11.6666666667,1
7.6,11.6666666667,1
8,11.6666666667,1
8.4,11.6666666667,1
8.8,11.6666666667,1
9.2,11.6666666667,1
9.6,11.6666666667,1
10,11.6666666667,1
10.4,11.6666666667,1
10.8,11.6666666667,1
11.2,11.6666666667,1
11.6,11.6666666667,1
12,11.6666666667,1
12.4,11.6666666667,1
12.8,11.6666666667,1
13.2,11.6666666667,1
13.6,11.6666666667,1
14,11.6666666667,1
14.4,11.6666666667,1
14.8,11.6666666667,1
15.2,11.6666666667,1
15.6,11.6666666667,1
16,11.6666666667,1
16.4,11.6666666667,1
16.8,11.6666666667,1
17.2,11.6666666667,1
17.6,11.6666666667,1
18,11.6666666667,1
18.4,11.6666666667,1
18.8,11.6666666667,1
19.2,11.6666666667,1
19.6,11.6666666667,1
20,11.6666666667,1
20.4,11.6666666667,1
20.8,11.6666666667,1
21.2,11.6666666667,1
21.6,11.6666666667,1
22,11.6666666667,1
22.4,11.6666666667,1
22.8,11.6666666667,1
23.2,11.6666666667,1
23.6,11.6666666667,1
24,11.6666666667,1
24.4,11.6666666667,1
24.8,11.6666666667,1
25.2,11.6666666667,1
25.6,11.6666666667,1
26,11.6666666667,1
26.4,11.6666666667,1
26.8,11.6666666667,1
27.2,11.6666666667,1
27.6,11.6666666667,1
28,11.6666666667,1
28.4,11.6666666667,1
28.8,11.6666666667,1
29.2,11.6666666667,1
29.6,11.6666666667,1
30,11.6666666667,1
30.4,11.6666666667,1
30.8,11.6666666667,1
31.2,11.6666666667,1
31.6,11.6666666667,1
32,11.6666666667,1
32.4,11.6666666667,1
32.8,11.6666666667,1
33.2,11.6666666667,1
33.6,11.6666666667,1
34,11.6666666667,1
34.4,11.6666666667,1
34.8,11.6666666667,0
35.2,11.6666666667,0
35.6,11.6666666667,0
36,11.6666666667,0
36.4,11.6666666667,0
36.8,11.6666666667,0
37.2,11.6666666667,0
37.6,11.6666666667,0
38,11.6666666667,0
38.4,11.6666666667,0
38.8,11.6666666667,0
39.2,11.6666666667,0
39.6,11.6666666667,0
40,11.6666666667,0
-20,12,0
-19.6,12,0
-19.2,12,0
-18.8,12,0
-18.4,12,0
-18,12,0
-17.6,12,0
-17.2,12,0
-16.8,12,0
-16.4,12,0
-16,12,0
-15.6,12,0
-15.2,12,0
-14.8,12,0
-14.4,12,0
-14,12,0
-13.6,12,0
-13.2,12,0
-12.8,12,0
-12.4,12,0
-12,12,0
-11.6,12,0
-11.2,12,0
-10.8,12,0
-10.4,12,0
-10,12,0
-9.6,12,0
-9.2,12,0
-8.8,12,0
-8.4,12,0
-8,12,0
-7.6,12,0
-7.2,12,0
-6.8,12,0
-6.4,12,0
-6,12,0
-5.6,12,0
-5.2,12,0
-4.8,12,0
-4.4,12,0
-4,12,0
-3.6,12,0
-3.2,12,0
-2.8,12,0
-2.4,12,0
-2,12,0
-1.6,12,0
-1.2,12,1
-0.8,12,1
-0.4,12,1
0,12,1
0.4,12,1
0.8,12,1
1.2,12,1
1.6,12,1
2,12,1
2.4,12,1
2.8,12,1
3.2,12,1
3.6,12,1
4,12,1
4.4,12,1
4.8,12,1
5.2,12,1
5.6,12,1
6,12,1
6.4,12,1
6.8,12,1
7.2,12,1
7.6,12,1
8,12,1
8.4,12,1
8.8,12,1
9.2,12,1
9.6,12,1
10,12,1
10.4,12,1
10.8,12,1
11.2,12,1
11.6,12,1
12,12,1
12.4,12,1
12.8,12,1
13.2,12,1
13.6,12,1
14,12,1
14.4,12,1
14.8,12,1
15.2,12,1
15.6,12,1
16,12,1
16.4,12,1
16.8,12,1
17.2,12,1
17.6,12,1
18,12,1
18.4,12,1
18.8,12,1
19.2,12,1
19.6,12,1
20,12,1
20.4,12,1
20.8,12,1
21.2,12,1
21.6,12,1
22,12,1
22.4,12,1
22.8,12,1
23.2,12,1
23.6,12,1
24,12,1
24.4,12,1
24.8,12,1
25.2,12,1
25.6,12,1
26,12,1
26.4,12,1
26.8,12,1
27.2,12,1
27.6,12,1
28,12,1
28.4,12,1
28.8,12,1
29.2,12,1
29.6,12,1
30,12,1
30.4,12,1
30.8,12,1
31.2,12,1
31.6,12,1
32,12,1
32.4,12,1
32.8,12,1
33.2,12,1
33.6,12,1
34,12,1
34.4,12,1
34.8,12,0
35.2,12,0
35.6,12,0
36,12,0
36.4,12,0
36.8,12,0
37.2,12,0
37.6,12,0
38,12,0
38.4,12,0
38.8,12,0
39.2,12,0
39.6,12,0
40,12,0
-20,12.3333333333,0
-19.6,12.3333333333,0
-19.2,12.3333333333,0
-18.8,12.3333333333,0
-18.4,12.3333333333,0
-18,12.3333333333,0
-17.6,12.3333333333,0
-17.2,12.3333333333,0
-16.8,12.3333333333,0
-16.4,12.3333333333,0
-16,12.3333333333,0
-15.6,12.3333333333,0
-15.2,12.3333333333,0
-14.8,12.3333333333,0
-14.4,12.3333333333,0
-14,12.3333333333,0
-13.6,12.3333333333,0
-13.2,12.3333333333,0
-12.8,12.3333333333,0
-12.4,12.3333333333,0
-12,12.3333333333,0
-11.6,12.3333333333,0
-11.2,12.3333333333,0
-10.8,12.3333333333,0
-10.4,12.3333333333,0
-10,12.3333333333,0
-9.6,12.3333333333,0
-9.2,12.3333333333,0
-8.8,12.3333333333,0
-8.4,12.3333333333,0
-8,12.3333333333,0
-7.6,12.3333333333,0
-7.2,12.3333333333,0
-6.8,12.3333333333,0
-6.4,12.3333333333,0
-6,12.3333333333,0
-5.6,12.3333333333,0
-5.2,12.3333333333,0
-4.8,12.3333333333,0
-4.4,12.3333333333,0
-4,12.3333333333,0
-3.6,12.3333333333,0
-3.2,12.3333333333,0
-2.8,12.3333333333,0
-2.4,12.3333333333,0
-2,12.3333333333,0
-1.6,12.3333333333,0
-1.2,12.3333333333,1
-0.8,12.3333333333,1
-0.4,12.3333333333,1
0,12.3333333333,1
0.4,12.3333333333,1
0.8,12.3333333333,1
1.2,12.3333333333,1
1.6,12.3333333333,1
2,12.3333333333,1
2.4,12.3333333333,1
2.8,12.3333333333,1
3.2,12.3333333333,1
3.6,12.3333333333,1
4,12.3333333333,1
4.4,12.3333333333,1
4.8,12.3333333333,1
5.2,12.3333333333,1
5.6,12.3333333333,1
6,12.3333333333,1
6.4,12.3333333333,1
6.8,12.3333333333,1
7.2,12.3333333333,1
7.6,12.3333333333,1
8,12.3333333333,1
8.4,12.3333333333,1
8.8,12.3333333333,1
9.2,12.3333333333,1
9.6,12.3333333333,1
10,12.3333333333,1
10.4,12.3333333333,1
10.8,12.3333333333,1
11.2,12.3333333333,1
11.6,12.3333333333,1
12,12.3333333333,1
12.4,12.3333333333,1
12.8,12.3333333333,1
13.2,12.3333333333,1
13.6,12.3333333333,1
14,12.3333333333,1
14.4,12.3333333333,1
14.8,12.3333333333,1
15.2,12.3333333333,1
15.6,12.3333333333,1
16,12.3333333333,1
16.4,12.3333333333,1
16.8,12.3333333333,1
17.2,12.3333333333,1
17.6,12.3333333333,1
18,12.3333333333,1
18.4,12.3333333333,1
18.8,12.3333333333,1
19.2,12.3333333333,1
19.6,12.3333333333,1
20,12.3333333333,1
20.4,12.3333333333,1
20.8,12.3333333333,1
21.2,12.3333333333,1
21.6,12.3333333333,1
22,12.3333333333,1
22.4,12.3333333333,1
22.8,12.3333333333,1
23.2,12.3333333333,1
23.6,12.3333333333,1
24,12.3333333333,1
24.4,12.3333333333,1
24.8,12.3333333333,1
25.2,12.3333333333,1
25.6,12.3333333333,1
26,12.3333333333,1
26.4,12.3333333333,1
26.8,12.3333333333,1
27.2,12.3333333333,1
27.6,12.3333333333,1
28,12.3333333333,1
28.4,12.3333333333,1
28.8,12.3333333333,1
29.2,12.3333333333,1
29.6,12.3333333333,1
30,12.3333333333,1
30.4,12.3333333333,1
30.8,12.3333333333,1
31.2,12.3333333333,1
31.6,12.3333333333,1
32,12.3333333333,1
32.4,12.3333333333,1
32.8,12.3333333333,1
33.2,12.3333333333,1
33.6,12.3333333333,1
34,12.3333333333,1
34.4,12.3333333333,0
34.8,12.3333333333,0
35.2,12.3333333333,0
35.6,12.3333333333,0
36,12.3333333333,0
36.4,12.3333333333,0
36.8,12.3333333333,0
37.2,12.3333333333,0
37.6,12.3333333333,0
38,12.3333333333,0
38.4,12.3333333333,0
38.8,12.3333333333,0
39.2,12.3333333333,0
39.6,12.3333333333,0
40,12.3333333333,0
-20,12.6666666667,0
-19.6,12.6666666667,0
-19.2,12.6666666667,0
-18.8,12.6666666667,0
-18.4,12.6666666667,0
-18,12.6666666667,0
-17.6,12.6666666667,0
-17.2,12.6666666667,0
-16.8,12.6666666667,0
-16.4,12.6666666667,0
-16,12.6666666667,0
-15.6,12.6666666667,0
-15.2,12.6666666667,0
-14.8,12.6666666667,0
-14.4,12.6666666667,0
-14,12.6666666667,0
-13.6,12.6666666667,0
-13.2,12.6666666667,0
-12.8,12.6666666667,0
-12.4,12.6666666667,0
-12,12.6666666667,0
-11.6,12.6666666667,0
-11.2,12.6666666667,0
-10.8,12.6666666667,0
-10.4,12.6666666667,0
-10,12.6666666667,0
-9.6,12.6666666667,0
-9.2,12.6666666667,0
-8.8,12.6666666667,0
-8.4,12.6666666667,0
-8,12.6666666667,0
-7.6,12.6666666667,0
-7.2,12.6666666667,0
-6.8,12.6666666667,0
-6.4,12.6666666667,0
-6,12.6666666667,0
-5.6,12.6666666667,0
-5.2,12.6666666667,0
-4.8,12.6666666667,0
-4.4,12.6666666667,0
-4,12.6666666667,0
-3.6,12.6666666667,0
-3.2,12.6666666667,0
-2.8,12.6666666667,0
-2.4,12.6666666667,0
-2,12.6666666667,0
-1.6,12.6666666667,1
-1.2,12.6666666667,1
-0.8,12.6666666667,1
-0.4,12.6666666667,1
0,12.6666666667,1
0.4,12.6666666667,1
0.8,12.6666666667,1
1.2,12.6666666667,1
1.6,12.6666666667,1
2,12.6666666667,1
2.4,12.6666666667,1
2.8,12.6666666667,1
3.2,12.6666666667,1
3.6,12.6666666667,1
4,12.6666666667,1
4.4,12.6666666667,1
4.8,12.6666666667,1
5.2,12.6666666667,1
5.6,12.6666666667,1
6,12.6666666667,1
6.4,12.6666666667,1
6.8,12.6666666667,1
7.2,12.6666666667,1
7.6,12.6666666667,1
8,12.6666666667,1
8.4,12.6666666667,1
8.8,12.6666666667,1
9.2,12.6666666667,1
9.6,12.6666666667,1
10,12.6666666667,1
10.4,12.6666666667,1
10.8,12.6666666667,1
11.2,12.6666666667,1
11.6,12.6666666667,1
12,12.6666666667,1
12.4,12.6666666667,1
12.8,12.6666666667,1
13.2,12.6666666667,1
13.6,12.6666666667,1
14,12.6666666667,1
14.4,12.6666666667,1
14.8,12.6666666667,1
15.2,12.6666666667,1
15.6,12.6666666667,1
16,12.6666666667,1
16.4,12.6666666667,1
16.8,12.6666666667,1
17.2,12.6666666667,1
17.6,12.6666666667,1
18,12.6666666667,1
18.4,12.6666666667,1
18.8,12.6666666667,1
19.2,12.6666666667,1
19.6,12.6666666667,1
20,12.6666666667,1
20.4,12.6666666667,1
20.8,12.6666666667,1
21.2,12.6666666667,1
21.6,12.6666666667,1
22,12.6666666667,1
22.4,12.6666666667,1
22.8,12.6666666667,1
23.2,12.6666666667,1
23.6,12.6666666667,1
24,12.6666666667,1
24.4,12.6666666667,1
24.8,12.6666666667,1
25.2,12.6666666667,1
25.6,12.6666666667,1
26,12.6666666667,1
26.4,12.6666666667,1
26.8,12.6666666667,1
27.2,12.6666666667,1
27.6,12.6666666667,1
28,12.6666666667,1
28.4,12.6666666667,1
28.8,12.6666666667,1
29.2,12.6666666667,1
29.6,12.6666666667,1
30,12.6666666667,1
30.4,12.6666666667,1
30.8,12.6666666667,1
31.2,12.6666666667,1
31.6,12.6666666667,1
32,12.6666666667,1
32.4,12.6666666667,1
32.8,12.6666666667,1
33.2,12.6666666667,1
33.6,12.6666666667,1
34,12.6666666667,0
34.4,12.6666666667,0
34.8,12.6666666667,0
35.2,12.6666666667,0
35.6,12.6666666667,0
36,12.6666666667,0
36.4,12.6666666667,0
36.8,12.6666666667,0
37.2,12.6666666667,0
37.6,12.6666666667,0
38,12.6666666667,0
38.4,12.6666666667,0
38.8,12.6666666667,0
39.2,12.6666666667,0
39.6,12.6666666667,0
40,12.6666666667,0
-20,13,0
-19.6,13,0
-19.2,13,0
-18.8,13,0
-18.4,13,0
-18,13,0
-17.6,13,0
-17.2,13,0
-16.8,13,0
-16.4,13,0
-16,13,0
-15.6,13,0
-15.2,13,0
-14.8,13,0
-14.4,13,0
-14,13,0
-13.6,13,0
-13.2,13,0
-12.8,13,0
-12.4,13,0
-12,13,0
-11.6,13,0
-11.2,13,0
-10.8,13,0
-10.4,13,0
-10,13,0
-9.6,13,0
-9.2,13,0
-8.8,13,0
-8.4,13,0
-8,13,0
-7.6,13,0
-7.2,13,0
-6.8,13,0
-6.4,13,0
-6,13,0
-5.6,13,0
-5.2,13,0
-4.8,13,0
-4.4,13,0
-4,13,0
-3.6,13,0
-3.2,13,0
-2.8,13,0
-2.4,13,0
-2,13,0
-1.6,13,1
-1.2,13,1
-0.8,13,1
-0.4,13,1
0,13,1
0.4,13,1
0.8,13,1
1.2,13,1
1.6,13,1
2,13,1
2.4,13,1
2.8,13,1
3.2,13,1
3.6,13,1
4,13,1
4.4,13,1
4.8,13,1
5.2,13,1
5.6,13,1
6,13,1
6.4,13,1
6.8,13,1
7.2,13,1
7.6,13,1
8,13,1
8.4,13,1
8.8,13,1
9.2,13,1
9.6,13,1
10,13,1
10.4,13,1
10.8,13,1
11.2,13,1
11.6,13,1
12,13,1
12.4,13,1
12.8,13,1
13.2,13,1
13.6,13,1
14,13,1
14.4,13,1
14.8,13,1
15.2,13,1
15.6,13,1
16,13,1
16.4,13,1
16.8,13,1
17.2,13,1
17.6,13,1
18,13,1
18.4,13,1
18.8,13,1
19.2,13,1
19.6,13,1
20,13,1
20.4,13,1
20.8,13,1
21.2,13,1
21.6,13,1
22,13,1
22.4,13,1
22.8,13,1
23.2,13,1
23.6,13,1
24,13,1
24.4,13,1
24.8,13,1
25.2,13,1
25.6,13,1
26,13,1
26.4,13,1
26.8,13,1
27.2,13,1
27.6,13,1
28,13,1
28.4,13,1
28.8,13,1
29.2,13,1
29.6,13,1
30,13,1
30.4,13,1
30.8,13,1
31.2,13,1
31.6,13,1
32,13,1
32.4,13,1
32.8,13,1
33.2,13,1
33.6,13,1
34,13,0
34.4,13,0
34.8,13,0
35.2,13,0
35.6,13,0
36,13,0
36.4,13,0
36.8,13,0
37.2,13,0
37.6,13,0
38,13,0
38.4,13,0
38.8,13,0
39.2,13,0
39.6,13,0
40,13,0
-20,13.3333333333,0
-19.6,13.3333333333,0
-19.2,13.3333333333,0
-18.8,13.3333333333,0
-18.4,13.3333333333,0
-18,13.3333333333,0
-17.6,13.3333333333,0
-17.2,13.3333333333,0
-16.8,13.3333333333,0
-16.4,13.3333333333,0
-16,13.3333333333,0
-15.6,13.3333333333,0
-15.2,13.3333333333,0
-14.8,13.3333333333,0
-14.4,13.3333333333,0
-14,13.3333333333,0
-13.6,13.3333333333,0
-13.2,13.3333333333,0
-12.8,13.3333333333,0
-12.4,13.3333333333,0
-12,13.3333333333,0
-11.6,13.3333333333,0
-11.2,13.3333333333,0
-10.8,13.3333333333,0
-10.4,13.3333333333,0
-10,13.3333333333,0
-9.6,13.3333333333,0
-9.2,13.3333333333,0
-8.8,13.3333333333,0
-8.4,13.3333333333,0
-8,13.3333333333,0
-7.6,13.3333333333,0
-7.2,13.3333333333,0
-6.8,13.3333333333,0
-6.4,13.3333333333,0
-6,13.3333333333,0
-5.6,13.3333333333,0
-5.2,13.3333333333,0
-4.8,13.3333333333,0
-4.4,13.3333333333,0
-4,13.3333333333,0
-3.6,13.3333333333,0
-3.2,13.3333333333,0
-2.8,13.3333333333,0
-2.4,13.3333333333,0
-2,13.3333333333,1
-1.6,13.3333333333,1
-1.2,13.3333333333,1
-0.8,13.3333333333,1
-0.4,13.3333333333,1
0,13.3333333333,1
0.4,13.3333333333,1
0.8,13.3333333333,1
1.2,13.3333333333,1
1.6,13.3333333333,1
2,13.3333333333,1
2.4,13.3333333333,1
2.8,13.3333333333,1
3.2,13.3333333333,1
3.6,13.3333333333,1
4,13.3333333333,1
4.4,13.3333333333,1
4.8,13.3333333333,1
5.2,13.3333333333,1
5.6,13.3333333333,1
6,13.3333333333,1
6.4,13.3333333333,1
6.8,13.3333333333,1
7.2,13.3333333333,1
7.6,13.3333333333,1
8,13.3333333333,1
8.4,13.3333333333,1
8.8,13.3333333333,1
9.2,13.3333333333,1
9.6,13.3333333333,1
10,13.3333333333,1
10.4,13.3333333333,1
10.8,13.3333333333,1
11.2,13.3333333333,1
11.6,13.3333333333,1
12,13.3333333333,1
12.4,13.3333333333,1
12.8,13.3333333333,1
13.2,13.3333333333,1
13.6,13.3333333333,1
14,13.3333333333,1
14.4,13.3333333333,1
14.8,13.3333333333,1
15.2,13.3333333333,1
15.6,13.3333333333,1
16,13.3333333333,1
16.4,13.3333333333,1
16.8,13.3333333333,1
17.2,13.3333333333,1
17.6,13.3333333333,1
18,13.3333333333,1
18.4,13.3333333333,1
18.8,13.3333333333,1
19.2,13.3333333333,1
19.6,13.3333333333,1
20,13.3333333333,1
20.4,13.3333333333,1
20.8,13.3333333333,1
21.2,13.3333333333,1
21.6,13.3333333333,1
22,13.3333333333,1
22.4,13.3333333333,1
22.8,13.3333333333,1
23.2,13.3333333333,1
23.6,13.3333333333,1
24,13.3333333333,1
24.4,13.3333333333,1
24.8,13.3333333333,1
25.2,13.3333333333,1
25.6,13.3333333333,1
26,13.3333333333,1
26.4,13.3333333333,1
26.8,13.3333333333,1
27.2,13.3333333333,1
27.6,13.3333333333,1
28,13.3333333333,1
28.4,13.3333333333,1
28.8,13.3333333333,1
29.2,13.3333333333,1
29.6,13.3333333333,1
30,13.3333333333,1
30.4,13.3333333333,1
30.8,13.3333333333,1
31.2,13.3333333333,1
31.6,13.3333333333,1
32,13.3333333333,1
32.4,13.3333333333,1
32.8,13.3333333333,1
33.2,13.3333333333,1
33.6,13.3333333333,0
34,13.3333333333,0
34.4,13.3333333333,0
34.8,13.3333333333,0
35.2,13.3333333333,0
35.6,13.3333333333,0
36,13.3333333333,0
36.4,13.3333333333,0
36.8,13.3333333333,0
37.2,13.3333333333,0
37.6,13.3333333333,0
38,13.3333333333,0
38.4,13.3333333333,0
38.8,13.3333333333,0
39.2,13.3333333333,0
39.6,13.3333333333,0
40,13.3333333333,0
-20,13.6666666667,0
-19.6,13.6666666667,0
-19.2,13.6666666667,0
-18.8,13.6666666667,0
-18.4,13.6666666667,0
-18,13.6666666667,0
-17.6,13.6666666667,0
-17.2,13.6666666667,0
-16.8,13.6666666667,0
-16.4,13.6666666667,0
-16,13.6666666667,0
-15.6,13.6666666667,0
-15.2,13.6666666667,0
-14.8,13.6666666667,0
-14.4,13.6666666667,0
-14,13.6666666667,0
-13.6,13.6666666667,0
-13.2,13.6666666667,0
-12.8,13.6666666667,0
-12.4,13.6666666667,0
-12,13.6666666667,0
-11.6,13.6666666667,0
-11.2,13.6666666667,0
-10.8,13.6666666667,0
-10.4,13.6666666667,0
-10,13.6666666667,0
-9.6,13.6666666667,0
-9.2,13.6666666667,0
-8.8,13.6666666667,0
-8.4,13.6666666667,0
-8,13.6666666667,0
-7.6,13.6666666667,0
-7.2,13.6666666667,0
-6.8,13.6666666667,0
-6.4,13.6666666667,0
-6,13.6666666667,0
-5.6,13.6666666667,0
-5.2,13.6666666667,0
-4.8,13.6666666667,0
-4.4,13.6666666667,0
-4,13.6666666667,0
-3.6,13.6666666667,0
-3.2,13.6666666667,0
-2.8,13.6666666667,0
-2.4,13.6666666667,0
-2,13.6666666667,1
-1.6,13.6666666667,1
-1.2,13.6666666667,1
-0.8,13.6666666667,1
-0.4,13.6666666667,1
0,13.6666666667,1
0.4,13.6666666667,1
0.8,13.6666666667,1
1.2,13.6666666667,1
1.6,13.6666666667,1
2,13.6666666667,1
2.4,13.6666666667,1
2.8,13.6666666667,1
3.2,13.6666666667,1
3.6,13.6666666667,1
4,13.6666666667,1
4.4,13.6666666667,1
4.8,13.6666666667,1
5.2,13.6666666667,1
5.6,13.6666666667,1
6,13.6666666667,1
6.4,13.6666666667,1
6.8,13.6666666667,1
7.2,13.6666666667,1
7.6,13.6666666667,1
8,13.6666666667,1
8.4,13.6666666667,1
8.8,13.6666666667,1
9.2,13.6666666667,1
9.6,13.6666666667,1
10,13.6666666667,1
10.4,13.6666666667,1
10.8,13.6666666667,1
11.2,13.6666666667,1
11.6,13.6666666667,1
12,13.6666666667,1
12.4,13.6666666667,1
12.8,13.6666666667,1
13.2,13.6666666667,1
13.6,13.6666666667,1
14,13.6666666667,1
14.4,13.6666666667,1
14.8,13.6666666667,1
15.2,13.6666666667,1
15.6,13.6666666667,1
16,13.6666666667,1
16.4,13.6666666667,1
16.8,13.6666666667,1
17.2,13.6666666667,1
17.6,13.6666666667,1
18,13.6666666667,1
18.4,13.6666666667,1
18.8,13.6666666667,1
19.2,13.6666666667,1
19.6,13.6666666667,1
20,13.6666666667,1
20.4,13.6666666667,1
20.8,13.6666666667,1
21.2,13.6666666667,1
21.6,13.6666666667,1
22,13.6666666667,1
22.4,13.6666666667,1
22.8,13.6666666667,1
23.2,13.6666666667,1
23.6,13.6666666667,1
24,13.6666666667,1
24.4,13.6666666667,1
24.8,13.6666666667,1
25.2,13.6666666667,1
25.6,13.6666666667,1
26,13.6666666667,1
26.4,13.6666666667,1
26.8,13.6666666667,1
27.2,13.6666666667,1
27.6,13.6666666667,1
28,13.6666666667,1
28.4,13.6666666667,1
28.8,13.6666666667,1
29.2,13.6666666667,1
29.6,13.6666666667,1
30,13.6666666667,1
30.4,13.6666666667,1
30.8,13.6666666667,1
31.2,13.6666666667,1
31.6,13.6666666667,1
32,13.6666666667,1
32.4,13.6666666667,1
32.8,13.6666666667,1
33.2,13.6666666667,0
33.6,13.6666666667,0
34,13.6666666667,0
34.4,13.6666666667,0
34.8,13.6666666667,0
35.2,13.6666666667,0
35.6,13.6666666667,0
36,13.6666666667,0
36.4,13.6666666667,0
36.8,13.6666666667,0
37.2,13.6666666667,0
37.6,13.6666666667,0
38,13.6666666667,0
38.4,13.6666666667,0
38.8,13.6666666667,0
39.2,13.6666666667,0
39.6,13.6666666667,0
40,13.6666666667,0
-20,14,0
-19.6,14,0
-19.2,14,0
-18.8,14,0
-18.4,14,0
-18,14,0
-17.6,14,0
-17.2,14,0
-16.8,14,0
-16.4,14,0
-16,14,0
-15.6,14,0
-15.2,14,0
-14.8,14,0
-14.4,14,0
-14,14,0
-13.6,14,0
-13.2,14,0
-12.8,14,0
-12.4,14,0
-12,14,0
-11.6,14,0
-11.2,14,0
-10.8,14,0
-10.4,14,0
-10,14,0
-9.6,14,0
-9.2,14,0
-8.8,14,0
-8.4,14,0
-8,14,0
-7.6,14,0
-7.2,14,0
-6.8,14,0
-6.4,14,0
-6,14,0
-5.6,14,0
-5.2,14,0
-4.8,14,0
-4.4,14,0
-4,14,0
-3.6,14,0
-3.2,14,0
-2.8,14,0
-2.4,14,1
-2,14,1
-1.6,14,1
-1.2,14,1
-0.8,14,1
-0.4,14,1
0,14,1
0.4,14,1
0.8,14,1
1.2,14,1
1.6,14,1
2,14,1
2.4,14,1
2.8,14,1
3.2,14,1
3.6,14,1
4,14,1
4.4,14,1
4.8,14,1
5.2,14,1
5.6,14,1
6,14,1
6.4,14,1
6.8,14,1
7.2,14,1
7.6,14,1
8,14,1
8.4,14,1
8.8,14,1
9.2,14,1
9.6,14,1
10,14,1
10.4,14,1
10.8,14,1
11.2,14,1
11.6,14,1
12,14,1
12.4,14,1
12.8,14,1
13.2,14,1
13.6,14,1
14,14,1
14.4,14,1
14.8,14,1
15.2,14,1
15.6,14,1
16,14,1
16.4,14,1
16.8,14,1
17.2,14,1
17.6,14,1
18,14,1
18.4,14,1
18.8,14,1
19.2,14,1
19.6,14,1
20,14,1
20.4,14,1
20.8,14,1
21.2,14,1
21.6,14,1
22,14,1
22.4,14,1
22.8,14,1
23.2,14,1
23.6,14,1
24,14,1
24.4,14,1
24.8,14,1
25.2,14,1
25.6,14,1
26,14,1
26.4,14,1
26.8,14,1
27.2,14,1
27.6,14,1
28,14,1
28.4,14,1
28.8,14,1
29.2,14,1
29.6,14,1
30,14,1
30.4,14,1
30.8,14,1
31.2,14,1
31.6,14,1
32,14,1
32.4,14,1
32.8,14,1
33.2,14,0
33.6,14,0
34,14,0
34.4,14,0
34.8,14,0
35.2,14,0
35.6,14,0
36,14,0
36.4,14,0
36.8,14,0
37.2,14,0
37.6,14,0
38,14,0
38.4,14,0
38.8,14,0
39.2,14,0
39.6,14,0
40,14,0
-20,14.3333333333,0
-19.6,14.3333333333,0
-19.2,14.3333333333,0
-18.8,14.3333333333,0
-18.4,14.3333333333,0
-18,14.3333333333,0
-17.6,14.3333333333,0
-17.2,14.3333333333,0
-16.8,14.3333333333,0
-16.4,14.3333333333,0
-16,14.3333333333,0
-15.6,14.3333333333,0
-15.2,14.3333333333,0
-14.8,14.3333333333,0
-14.4,14.3333333333,0
-14,14.3333333333,0
-13.6,14.3333333333,0
-13.2,14.3333333333,0
-12.8,14.3333333333,0
-12.4,14.3333333333,0
-12,14.3333333333,0
-11.6,14.3333333333,0
-11.2,14.3333333333,0
-10.8,14.3333333333,0
-10.4,14.3333333333,0
-10,14.3333333333,0
-9.6,14.3333333333,0
-9.2,14.3333333333,0
-8.8,14.3333333333,0
-8.4,14.3333333333,0
-8,14.3333333333,0
-7.6,14.3333333333,0
-7.2,14.3333333333,0
-6.8,14.3333333333,0
-6.4,14.3333333333,0
-6,14.3333333333,0
-5.6,14.3333333333,0
-5.2,14.3333333333,0
-4.8,14.3333333333,0
-4.4,14.3333333333,0
-4,14.3333333333,0
-3.6,14.3333333333,0
-3.2,14.3333333333,0
-2.8,14.3333333333,0
-2.4,14.3333333333,1
-2,14.3333333333,1
-1.6,14.3333333333,1
-1.2,14.3333333333,1
-0.8,14.3333333333,1
-0.4,14.3333333333,1
0,14.3333333333,1
0.4,14.3333333333,1
0.8,14.3333333333,1
1.2,14.3333333333,1
1.6,14.3333333333,1
2,14.3333333333,1
2.4,14.3333333333,1
2.8,14.3333333333,1
3.2,14.3333333333,1
3.6,14.3333333333,1
4,14.3333333333,1
4.4,14.3333333333,1
4.8,14.3333333333,1
5.2,14.3333333333,1
5.6,14.3333333333,1
6,14.3333333333,1
6.4,14.3333333333,1
6.8,14.3333333333,1
7.2,14.3333333333,1
7.6,14.3333333333,1
8,14.3333333333,1
8.4,14.3333333333,1
8.8,14.3333333333,1
9.2,14.3333333333,1
9.6,14.3333333333,1
10,14.3333333333,1
10.4,14.3333333333,1
10.8,14.3333333333,1
11.2,14.3333333333,1
11.6,14.3333333333,1
12,14.3333333333,1
12.4,14.3333333333,1
12.8,14.3333333333,1
13.2,14.3333333333,1
13.6,14.3333333333,1
14,14.3333333333,1
14.4,14.3333333333,1
14.8,14.3333333333,1
15.2,14.3333333333,1
15.6,14.3333333333,1
16,14.3333333333,1
16.4,14.3333333333,1
16.8,14.3333333333,1
17.2,14.3333333333,1
17.6,14.3333333333,1
18,14.3333333333,1
18.4,14.3333333333,1
18.8,14.3333333333,1
19.2,14.3333333333,1
19.6,14.3333333333,1
20,14.3333333333,1
20.4,14.3333333333,1
20.8,14.3333333333,1
21.2,14.3333333333,1
21.6,14.3333333333,1
22,14.3333333333,1
22.4,14.3333333333,1
22.8,14.3333333333,1
23.2,14.3333333333,1
23.6,14.3333333333,1
24,14.3333333333,1
24.4,14.3333333333,1
24.8,14.3333333333,1
25.2,14.3333333333,1
25.6,14.3333333333,1
26,14.3333333333,1
26.4,14.3333333333,1
26.8,14.3333333333,1
27.2,14.3333333333,1
27.6,14.3333333333,1
28,14.3333333333,1
28.4,14.3333333333,1
28.8,14.3333333333,1
29.2,14.3333333333,1
29.6,14.3333333333,1
30,14.3333333333,1
30.4,14.3333333333,1
30.8,14.3333333333,1
31.2,14.3333333333,1
31.6,14.3333333333,1
32,14.3333333333,1
32.4,14.3333333333,1
32.8,14.3333333333,0
33.2,14.3333333333,0
33.6,14.3333333333,0
34,14.3333333333,0
34.4,14.3333333333,0
34.8,14.3333333333,0
35.2,14.3333333333,0
35.6,14.3333333333,0
36,14.3333333333,0
36.4,14.3333333333,0
36.8,14.3333333333,0
37.2,14.3333333333,0
37.6,14.3333333333,0
38,14.3333333333,0
38.4,14.3333333333,0
38.8,14.3333333333,0
39.2,14.3333333333,0
39.6,14.3333333333,0
40,14.3333333333,0
-20,14.6666666667,0
-19.6,14.6666666667,0
-19.2,14.6666666667,0
-18.8,14.6666666667,0
-18.4,14.6666666667,0
-18,14.6666666667,0
-17.6,14.6666666667,0
-17.2,14.6666666667,0
-16.8,14.6666666667,0
-16.4,14.6666666667,0
-16,14.6666666667,0
-15.6,14.6666666667,0
-15.2,14.6666666667,0
-14.8,14.6666666667,0
-14.4,14.6666666667,0
-14,14.6666666667,0
-13.6,14.6666666667,0
-13.2,14.6666666667,0
-12.8,14.6666666667,0
-12.4,14.6666666667,0
-12,14.6666666667,0
-11.6,14.6666666667,0
-11.2,14.6666666667,0
-10.8,14.6666666667,0
-10.4,14.6666666667,0
-10,14.6666666667,0
-9.6,14.6666666667,0
-9.2,14.6666666667,0
-8.8,14.6666666667,0
-8.4,14.6666666667,0
-8,14.6666666667,0
-7.6,14.6666666667,0
-7.2,14.6666666667,0
-6.8,14.6666666667,0
-6.4,14.6666666667,0
-6,14.6666666667,0
-5.6,14.6666666667,0
-5.2,14.6666666667,0
-4.8,14.6666666667,0
-4.4,14.6666666667,0
-4,14.6666666667,0
-3.6,14.6666666667,0
-3.2,14.6666666667,0
-2.8,14.6666666667,1
-2.4,14.6666666667,1
-2,14.6666666667,1
-1.6,14.6666666667,1
-1.2,14.6666666667,1
-0.8,14.6666666667,1
-0.4,14.6666666667,1
0,14.6666666667,1
0.4,14.6666666667,1
0.8,14.6666666667,1
1.2,14.6666666667,1
1.6,14.6666666667,1
2,14.6666666667,1
2.4,14.6666666667,1
2.8,14.6666666667,1
3.2,14.6666666667,1
3.6,14.6666666667,1
4,14.6666666667,1
4.4,14.6666666667,1
4.8,14.6666666667,1
5.2,14.6666666667,1
5.6,14.6666666667,1
6,14.6666666667,1
6.4,14.6666666667,1
6.8,14.6666666667,1
7.2,14.6666666667,1
7.6,14.6666666667,1
8,14.6666666667,1
8.4,14.6666666667,1
8.8,14.6666666667,1
9.2,14.6666666667,1
9.6,14.6666666667,1
10,14.6666666667,1
10.4,14.6666666667,1
10.8,14.6666666667,1
11.2,14.6666666667,1
11.6,14.6666666667,1
12,14.6666666667,1
12.4,14.6666666667,1
12.8,14.6666666667,1
13.2,14.6666666667,1
13.6,14.6666666667,1
14,14.6666666667,1
14.4,14.6666666667,1
14.8,14.6666666667,1
15.2,14.6666666667,1
15.6,14.6666666667,1
16,14.6666666667,1
16.4,14.6666666667,1
16.8,14.6666666667,1
17.2,14.6666666667,1
17.6,14.6666666667,1
18,14.6666666667,1
18.4,14.6666666667,1
18.8,14.6666666667,1
19.2,14.6666666667,1
19.6,14.6666666667,1
20,14.6666666667,1
20.4,14.6666666667,1
20.8,14.6666666667,1
21.2,14.6666666667,1
21.6,14.6666666667,1
22,14.6666666667,1
22.4,14.6666666667,1
22.8,14.6666666667,1
23.2,14.6666666667,1
23.6,14.6666666667,1
24,14.6666666667,1
24.4,14.6666666667,1
24.8,14.6666666667,1
25.2,14.6666666667,1
25.6,14.6666666667,1
26,14.6666666667,1
26.4,14.6666666667,1
26.8,14.6666666667,1
27.2,14.6666666667,1
27.6,14.6666666667,1
28,14.6666666667,1
28.4,14.6666666667,1
28.8,14.6666666667,1
29.2,14.6666666667,1
29.6,14.6666666667,1
30,14.6666666667,1
30.4,14.6666666667,1
30.8,14.6666666667,1
31.2,14.6666666667,1
31.6,14.6666666667,1
32,14.6666666667,1
32.4,14.6666666667,0
32.8,14.6666666667,0
33.2,14.6666666667,0
33.6,14.6666666667,0
34,14.6666666667,0
34.4,14.6666666667,0
34.8,14.6666666667,0
35.2,14.6666666667,0
35.6,14.6666666667,0
36,14.6666666667,0
36.4,14.6666666667,0
36.8,14.6666666667,0
37.2,14.6666666667,0
37.6,14.6666666667,0
38,14.6666666667,0
38.4,14.6666666667,0
38.8,14.6666666667,0
39.2,14.6666666667,0
39.6,14.6666666667,0
40,14.6666666667,0
-20,15,0
-19.6,15,0
-19.2,15,0
-18.8,15,0
-18.4,15,0
-18,15,0
-17.6,15,0
-17.2,15,0
-16.8,15,0
-16.4,15,0
-16,15,0
-15.6,15,0
-15.2,15,0
-14.8,15,0
-14.4,15,0
-14,15,0
-13.6,15,0
-13.2,15,0
-12.8,15,0
-12.4,15,0
-12,15,0
-11.6,15,0
-11.2,15,0
-10.8,15,0
-10.4,15,0
-10,15,0
-9.6,15,0
-9.2,15,0
-8.8,15,0
-8.4,15,0
-8,15,0
-7.6,15,0
-7.2,15,0
-6.8,15,0
-6.4,15,0
-6,15,0
-5.6,15,0
-5.2,15,0
-4.8,15,0
-4.4,15,0
-4,15,0
-3.6,15,0
-3.2,15,0
-2.8,15,1
-2.4,15,1
-2,15,1
-1.6,15,1
-1.2,15,1
-0.8,15,1
-0.4,15,1
0,15,1
0.4,15,1
0.8,15,1
1.2,15,1
1.6,15,1
2,15,1
2.4,15,1
2.8,15,1
3.2,15,1
3.6,15,1
4,15,1
4.4,15,1
4.8,15,1
5.2,15,1
5.6,15,1
6,15,1
6.4,15,1
6.8,15,1
7.2,15,1
7.6,15,1
8,15,1
8.4,15,1
8.8,15,1
9.2,15,1
9.6,15,1
10,15,1
10.4,15,1
10.8,15,1
11.2,15,1
11.6,15,1
12,15,1
12.4,15,1
12.8,15,1
13.2,15,1
13.6,15,1
14,15,1
14.4,15,1
14.8,15,1
15.2,15,1
15.6,15,1
16,15,1
16.4,15,1
16.8,15,1
17.2,15,1
17.6,15,1
18,15,1
18.4,15,1
18.8,15,1
19.2,15,1
19.6,15,1
20,15,1
20.4,15,1
20.8,15,1
21.2,15,1
21.6,15,1
22,15,1
22.4,15,1
22.8,15,1
23.2,15,1
23.6,15,1
24,15,1
24.4,15,1
24.8,15,1
25.2,15,1
25.6,15,1
26,15,1
26.4,15,1
26.8,15,1
27.2,15,1
27.6,15,1
28,15,1
28.4,15,1
28.8,15,1
29.2,15,1
29.6,15,1
30,15,1
30.4,15,1
30.8,15,1
31.2,15,1
31.6,15,1
32,15,1
32.4,15,0
32.8,15,0
33.2,15,0
33.6,15,0
34,15,0
34.4,15,0
34.8,15,0
35.2,15,0
35.6,15,0
36,15,0
36.4,15,0
36.8,15,0
37.2,15,0
37.6,15,0
38,15,0
38.4,15,0
38.8,15,0
39.2,15,0
39.6,15,0
40,15,0
-20,15.3333333333,0
-19.6,15.3333333333,0
-19.2,15.3333333333,0
-18.8,15.3333333333,0
-18.4,15.3333333333,0
-18,15.3333333333,0
-17.6,15.3333333333,0
-17.2,15.3333333333,0
-16.8,15.3333333333,0
-16.4,15.3333333333,0
-16,15.3333333333,0
-15.6,15.3333333333,0
-15.2,15.3333333333,0
-14.8,15.3333333333,0
-14.4,15.3333333333,0
-14,15.3333333333,0
-13.6,15.3333333333,0
-13.2,15.3333333333,0
-12.8,15.3333333333,0
-12.4,15.3333333333,0
-12,15.3333333333,0
-11.6,15.3333333333,0
-11.2,15.3333333333,0
-10.8,15.3333333333,0
-10.4,15.3333333333,0
-10,15.3333333333,0
-9.6,15.3333333333,0
-9.2,15.3333333333,0
-8.8,15.3333333333,0
-8.4,15.3333333333,0
-8,15.3333333333,0
-7.6,15.3333333333,0
-7.2,15.3333333333,0
-6.8,15.3333333333,0
-6.4,15.3333333333,0
-6,15.3333333333,0
-5.6,15.3333333333,0
-5.2,15.3333333333,0
-4.8,15.3333333333,0
-4.4,15.3333333333,0
-4,15.3333333333,0
-3.6,15.3333333333,0
-3.2,15.3333333333,1
-2.8,15.3333333333,1
-2.4,15.3333333333,1
-2,15.3333333333,1
-1.6,15.3333333333,1
-1.2,15.3333333333,1
-0.8,15.3333333333,1
-0.4,15.3333333333,1
0,15.3333333333,1
0.4,15.3333333333,1
0.8,15.3333333333,1
1.2,15.3333333333,1
1.6,15.3333333333,1
2,15.3333333333,1
2.4,15.3333333333,1
2.8,15.3333333333,1
3.2,15.3333333333,1
3.6,15.3333333333,1
4,15.3333333333,1
4.4,15.3333333333,1
4.8,15.3333333333,1
5.2,15.3333333333,1
5.6,15.3333333333,1
6,15.3333333333,1
6.4,15.3333333333,1
6.8,15.3333333333,1
7.2,15.3333333333,1
7.6,15.3333333333,1
8,15.3333333333,1
8.4,15.3333333333,1
8.8,15.3333333333,1
9.2,15.3333333333,1
9.6,15.3333333333,1
10,15.3333333333,1
10.4,15.3333333333,1
10.8,15.3333333333,1
11.2,15.3333333333,1
11.6,15.3333333333,1
12,15.3333333333,1
12.4,15.3333333333,1
12.8,15.3333333333,1
13.2,15.3333333333,1
13.6,15.3333333333,1
14,15.3333333333,1
14.4,15.3333333333,1
14.8,15.3333333333,1
15.2,15.3333333333,1
15.6,15.3333333333,1
16,15.3333333333,1
16.4,15.3333333333,1
16.8,15.3333333333,1
17.2,15.3333333333,1
17.6,15.3333333333,1
18,15.3333333333,1
18.4,15.3333333333,1
18.8,15.3333333333,1
19.2,15.3333333333,1
19.6,15.3333333333,1
20,15.3333333333,1
20.4,15.3333333333,1
20.8,15.3333333333,1
21.2,15.3333333333,1
21.6,15.3333333333,1
22,15.3333333333,1
22.4,15.3333333333,1
22.8,15.3333333333,1
23.2,15.3333333333,1
23.6,15.3333333333,1
24,15.3333333333,1
24.4,15.3333333333,1
24.8,15.3333333333,1
25.2,15.3333333333,1
25.6,15.3333333333,1
26,15.3333333333,1
26.4,15.3333333333,1
26.8,15.3333333333,1
27.2,15.3333333333,1
27.6,15.3333333333,1
28,15.3333333333,1
28.4,15.3333333333,1
28.8,15.3333333333,1
29.2,15.3333333333,1
29.6,15.3333333333,1
30,15.3333333333,1
30.4,15.3333333333,1
30.8,15.3333333333,1
31.2,15.3333333333,1
31.6,15.3333333333,1
32,15.3333333333,0
32.4,15.3333333333,0
32.8,15.3333333333,0
33.2,15.3333333333,0
33.6,15.3333333333,0
34,15.3333333333,0
34.4,15.3333333333,0
34.8,15.3333333333,0
35.2,15.3333333333,0
35.6,15.3333333333,0
36,15.3333333333,0
36.4,15.3333333333,0
36.8,15.3333333333,0
37.2,15.3333333333,0
37.6,15.3333333333,0
38,15.3333333333,0
38.4,15.3333333333,0
38.8,15.3333333333,0
39.2,15.3333333333,0
39.6,15.3333333333,0
40,15.3333333333,0
-20,15.6666666667,0
-19.6,15.6666666667,0
-19.2,15.6666666667,0
-18.8,15.6666666667,0
-18.4,15.6666666667,0
-18,15.6666666667,0
-17.6,15.6666666667,0
-17.2,15.6666666667,0
-16.8,15.6666666667,0
-16.4,15.6666666667,0
-16,15.6666666667,0
-15.6,15.6666666667,0
-15.2,15.6666666667,0
-14.8,15.6666666667,0
-14.4,15.6666666667,0
-14,15.6666666667,0
-13.6,15.6666666667,0
-13.2,15.6666666667,0
-12.8,15.6666666667,0
-12.4,15.6666666667,0
-12,15.6666666667,0
-11.6,15.6666666667,0
-11.2,15.6666666667,0
-10.8,15.6666666667,0
-10.4,15.6666666667,0
-10,15.6666666667,0
-9.6,15.6666666667,0
-9.2,15.6666666667,0
-8.8,15.6666666667,0
-8.4,15.6666666667,0
-8,15.6666666667,0
-7.6,15.6666666667,0
-7.2,15.6666666667,0
-6.8,15.6666666667,0
-6.4,15.6666666667,0
-6,15.6666666667,0
-5.6,15.6666666667,0
-5.2,15.6666666667,0
-4.8,15.6666666667,0
-4.4,15.6666666667,0
-4,15.6666666667,0
-3.6,15.6666666667,0
-3.2,15.6666666667,1
-2.8,15.6666666667,1
-2.4,15.6666666667,1
-2,15.6666666667,1
-1.6,15.6666666667,1
-1.2,15.6666666667,1
-0.8,15.6666666667,1
-0.4,15.6666666667,1
0,15.6666666667,1
0.4,15.6666666667,1
0.8,15.6666666667,1
1.2,15.6666666667,1
1.6,15.6666666667,1
2,15.6666666667,1
2.4,15.6666666667,1
2.8,15.6666666667,1
3.2,15.6666666667,1
3.6,15.6666666667,1
4,15.6666666667,1
4.4,15.6666666667,1
4.8,15.6666666667,1
5.2,15.6666666667,1
5.6,15.6666666667,1
6,15.6666666667,1
6.4,15.6666666667,1
6.8,15.6666666667,1
7.2,15.6666666667,1
7.6,15.6666666667,1
8,15.6666666667,1
8.4,15.6666666667,1
8.8,15.6666666667,1
9.2,15.6666666667,1
9.6,15.6666666667,1
10,15.6666666667,1
10.4,15.6666666667,1
10.8,15.6666666667,1
11.2,15.6666666667,1
11.6,15.6666666667,1
12,15.6666666667,1
12.4,15.6666666667,1
12.8,15.6666666667,1
13.2,15.6666666667,1
13.6,15.6666666667,1
14,15.6666666667,1
14.4,15.6666666667,1
14.8,15.6666666667,1
15.2,15.6666666667,1
15.6,15.6666666667,1
16,15.6666666667,1
16.4,15.6666666667,1
16.8,15.6666666667,1
17.2,15.6666666667,1
17.6,15.6666666667,1
18,15.6666666667,1
18.4,15.6666666667,1
18.8,15.6666666667,1
19.2,15.6666666667,1
19.6,15.6666666667,1
20,15.6666666667,1
20.4,15.6666666667,1
20.8,15.6666666667,1
21.2,15.6666666667,1
21.6,15.6666666667,1
22,15.6666666667,1
22.4,15.6666666667,1
22.8,15.6666666667,1
23.2,15.6666666667,1
23.6,15.6666666667,1
24,15.6666666667,1
24.4,15.6666666667,1
24.8,15.6666666667,1
25.2,15.6666666667,1
25.6,15.6666666667,1
26,15.6666666667,1
26.4,15.6666666667,1
26.8,15.6666666667,1
27.2,15.6666666667,1
27.6,15.6666666667,1
28,15.6666666667,1
28.4,15.6666666667,1
28.8,15.6666666667,1
29.2,15.6666666667,1
29.6,15.6666666667,1
30,15.6666666667,1
30.4,15.6666666667,1
30.8,15.6666666667,1
31.2,15.6666666667,1
31.6,15.6666666667,0
32,15.6666666667,0
32.4,15.6666666667,0
32.8,15.6666666667,0
33.2,15.6666666667,0
33.6,15.6666666667,0
34,15.6666666667,0
34.4,15.6666666667,0
34.8,15.6666666667,0
35.2,15.6666666667,0
35.6,15.6666666667,0
36,15.6666666667,0
36.4,15.6666666667,0
36.8,15.6666666667,0
37.2,15.6666666667,0
37.6,15.6666666667,0
38,15.6666666667,0
38.4,15.6666666667,0
38.8,15.6666666667,0
39.2,15.6666666667,0
39.6,15.6666666667,0
40,15.6666666667,0
-20,16,0
-19.6,16,0
-19.2,16,0
-18.8,16,0
-18.4,16,0
-18,16,0
-17.6,16,0
-17.2,16,0
-16.8,16,0
-16.4,16,0
-16,16,0
-15.6,16,0
-15.2,16,0
-14.8,16,0
-14.4,16,0
-14,16,0
-13.6,16,0
-13.2,16,0
-12.8,16,0
-12.4,16,0
-12,16,0
-11.6,16,0
-11.2,16,0
-10.8,16,0
-10.4,16,0
-10,16,0
-9.6,16,0
-9.2,16,0
-8.8,16,0
-8.4,16,0
-8,16,0
-7.6,16,0
-7.2,16,0
-6.8,16,0
-6.4,16,0
-6,16,0
-5.6,16,0
-5.2,16,0
-4.8,16,0
-4.4,16,0
-4,16,0
-3.6,16,0
-3.2,16,1
-2.8,16,1
-2.4,16,1
-2,16,1
-1.6,16,1
-1.2,16,1
-0.8,16,1
-0.4,16,1
0,16,1
0.4,16,1
0.8,16,1
1.2,16,1
1.6,16,1
2,16,1
2.4,16,1
2.8,16,1
3.2,16,1
3.6,16,1
4,16,1
4.4,16,1
4.8,16,1
5.2,16,1
5.6,16,1
6,16,1
6.4,16,1
6.8,16,1
7.2,16,1
7.6,16,1
8,16,1
8.4,16,1
8.8,16,1
9.2,16,1
9.6,16,1
10,16,1
10.4,16,1
10.8,16,1
11.2,16,1
11.6,16,1
12,16,1
12.4,16,1
12.8,16,1
13.2,16,1
13.6,16,1
14,16,1
14.4,16,1
14.8,16,1
15.2,16,1
15.6,16,1
16,16,1
16.4,16,1
16.8,16,1
17.2,16,1
17.6,16,1
18,16,1
18.4,16,1
18.8,16,1
19.2,16,1
19.6,16,1
20,16,1
20.4,16,1
20.8,16,1
21.2,16,1
21.6,16,1
22,16,1
22.4,16,1
22.8,16,1
23.2,16,1
23.6,16,1
24,16,1
24.4,16,1
24.8,16,1
25.2,16,1
25.6,16,1
26,16,1
26.4,16,1
26.8,16,1
27.2,16,1
27.6,16,1
28,16,1
28.4,16,1
28.8,16,1
29.2,16,1
29.6,16,1
30,16,1
30.4,16,1
30.8,16,1
31.2,16,1
31.6,16,0
32,16,0
32.4,16,0
32.8,16,0
33.2,16,0
33.6,16,0
34,16,0
34.4,16,0
34.8,16,0
35.2,16,0
35.6,16,0
36,16,0
36.4,16,0
36.8,16,0
37.2,16,0
37.6,16,0
38,16,0
38.4,16,0
38.8,16,0
39.2,16,0
39.6,16,0
40,16,0
-20,16.3333333333,0
-19.6,16.3333333333,0
-19.2,16.3333333333,0
-18.8,16.3333333333,0
-18.4,16.3333333333,0
-18,16.3333333333,0
-17.6,16.3333333333,0
-17.2,16.3333333333,0
-16.8,16.3333333333,0
-16.4,16.3333333333,0
-16,16.3333333333,0
-15.6,16.3333333333,0
-15.2,16.3333333333,0
-14.8,16.3333333333,0
-14.4,16.3333333333,0
-14,16.3333333333,0
-13.6,16.3333333333,0
-13.2,16.3333333333,0
-12.8,16.3333333333,0
-12.4,16.3333333333,0
-12,16.3333333333,0
-11.6,16.3333333333,0
-11.2,16.3333333333,0
-10.8,16.3333333333,0
-10.4,16.3333333333,0
-10,16.3333333333,0
-9.6,16.3333333333,0
-9.2,16.3333333333,0
-8.8,16.3333333333,0
-8.4,16.3333333333,0
-8,16.3333333333,0
-7.6,16.3333333333,0
-7.2,16.3333333333,0
-6.8,16.3333333333,0
-6.4,16.3333333333,0
-6,16.3333333333,0
-5.6,16.3333333333,0
-5.2,16.3333333333,0
-4.8,16.3333333333,0
-4.4,16.3333333333,0
-4,16.3333333333,0
-3.6,16.3333333333,1
-3.2,16.3333333333,1
-2.8,16.3333333333,1
-2.4,16.3333333333,1
-2,16.3333333333,1
-1.6,16.3333333333,1
-1.2,16.3333333333,1
-0.8,16.3333333333,1
-0.4,16.3333333333,1
0,16.3333333333,1
0.4,16.3333333333,1
0.8,16.3333333333,1
1.2,16.3333333333,1
1.6,16.3333333333,1
2,16.3333333333,1
2.4,16.3333333333,1
2.8,16.3333333333,1
3.2,16.3333333333,1
3.6,16.3333333333,1
4,16.3333333333,1
4.4,16.3333333333,1
4.8,16.3333333333,1
5.2,16.3333333333,1
5.6,16.3333333333,1
6,16.3333333333,1
6.4,16.3333333333,1
6.8,16.3333333333,1
7.2,16.3333333333,1
7.6,16.3333333333,1
8,16.3333333333,1
8.4,16.3333333333,1
8.8,16.3333333333,1
9.2,16.3333333333,1
9.6,16.3333333333,1
10,16.3333333333,1
10.4,16.3333333333,1
10.8,16.3333333333,1
11.2,16.3333333333,1
11.6,16.3333333333,1
12,16.3333333333,1
12.4,16.3333333333,1
12.8,16.3333333333,1
13.2,16.3333333333,1
13.6,16.3333333333,1
14,16.3333333333,1
14.4,16.3333333333,1
14.8,16.3333333333,1
15.2,16.3333333333,1
15.6,16.3333333333,1
16,16.3333333333,1
16.4,16.3333333333,1
16.8,16.3333333333,1
17.2,16.3333333333,1
17.6,16.3333333333,1
18,16.3333333333,1
18.4,16.3333333333,1
18.8,16.3333333333,1
19.2,16.3333333333,1
19.6,16.3333333333,1
20,16.3333333333,1
20.4,16.3333333333,1
20.8,16.3333333333,1
21.2,16.3333333333,1
21.6,16.3333333333,1
22,16.3333333333,1
22.4,16.3333333333,1
22.8,16.3333333333,1
23.2,16.3333333333,1
23.6,16.3333333333,1
24,16.3333333333,1
24.4,16.3333333333,1
24.8,16.3333333333,1
25.2,16.3333333333,1
25.6,16.3333333333,1
26,16.3333333333,1
26.4,16.3333333333,1
26.8,16.3333333333,1
27.2,16.3333333333,1
27.6,16.3333333333,1
28,16.3333333333,1
28.4,16.3333333333,1
28.8,16.3333333333,1
29.2,16.3333333333,1
29.6,16.3333333333,1
30,16.3333333333,1
30.4,16.3333333333,1
30.8,16.3333333333,1
31.2,16.3333333333,0
31.6,16.3333333333,0
32,16.3333333333,0
32.4,16.3333333333,0
32.8,16.3333333333,0
33.2,16.3333333333,0
33.6,16.3333333333,0
34,16.3333333333,0
34.4,16.3333333333,0
34.8,16.3333333333,0
35.2,16.3333333333,0
35.6,16.3333333333,0
36,16.3333333333,0
36.4,16.3333333333,0
36.8,16.3333333333,0
37.2,16.3333333333,0
37.6,16.3333333333,0
38,16.3333333333,0
38.4,16.3333333333,0
38.8,16.3333333333,0
39.2,16.3333333333,0
39.6,16.3333333333,0
40,16.3333333333,0
-20,16.6666666667,0
-19.6,16.6666666667,0
-19.2,16.6666666667,0
-18.8,16.6666666667,0
-18.4,16.6666666667,0
-18,16.6666666667,0
-17.6,16.6666666667,0
-17.2,16.6666666667,0
-16.8,16.6666666667,0
-16.4,16.6666666667,0
-16,16.6666666667,0
-15.6,16.6666666667,0
-15.2,16.6666666667,0
-14.8,16.6666666667,0
-14.4,16.6666666667,0
-14,16.6666666667,0
-13.6,16.6666666667,0
-13.2,16.6666666667,0
-12.8,16.6666666667,0
-12.4,16.6666666667,0
-12,16.6666666667,0
-11.6,16.6666666667,0
-11.2,16.6666666667,0
-10.8,16.6666666667,0
-10.4,16.6666666667,0
-10,16.6666666667,0
-9.6,16.6666666667,0
-9.2,16.6666666667,0
-8.8,16.6666666667,0
-8.4,16.6666666667,0
-8,16.6666666667,0
-7.6,16.6666666667,0
-7.2,16.6666666667,0
-6.8,16.6666666667,0
-6.4,16.6666666667,0
-6,16.6666666667,0
-5.6,16.6666666667,0
-5.2,16.6666666667,0
-4.8,16.6666666667,0
-4.4,16.6666666667,0
-4,16.6666666667,0
-3.6,16.6666666667,1
-3.2,16.6666666667,1
-2.8,16.6666666667,1
-2.4,16.6666666667,1
-2,16.6666666667,1
-1.6,16.6666666667,1
-1.2,16.6666666667,1
-0.8,16.6666666667,1
-0.4,16.6666666667,1
0,16.6666666667,1
0.4,16.6666666667,1
0.8,16.6666666667,1
1.2,16.6666666667,1
1.6,16.6666666667,1
2,16.6666666667,1
2.4,16.6666666667,1
2.8,16.6666666667,1
3.2,16.6666666667,1
3.6,16.6666666667,1
4,16.6666666667,1
4.4,16.6666666667,1
4.8,16.6666666667,1
5.2,16.6666666667,1
5.6,16.6666666667,1
6,16.6666666667,1
6.4,16.6666666667,1
6.8,16.6666666667,1
7.2,16.6666666667,1
7.6,16.6666666667,1
8,16.6666666667,1
8.4,16.6666666667,1
8.8,16.6666666667,1
9.2,16.6666666667,1
9.6,16.6666666667,1
10,16.6666666667,1
10.4,16.6666666667,1
10.8,16.6666666667,1
11.2,16.6666666667,1
11.6,16.6666666667,1
12,16.6666666667,1
12.4,16.6666666667,1
12.8,16.6666666667,1
13.2,16.6666666667,1
13.6,16.6666666667,1
14,16.6666666667,1
14.4,16.6666666667,1
14.8,16.6666666667,1
15.2,16.6666666667,1
15.6,16.6666666667,1
16,16.6666666667,1
16.4,16.6666666667,1
16.8,16.6666666667,1
17.2,16.6666666667,1
17.6,16.6666666667,1
18,16.6666666667,1
18.4,16.6666666667,1
18.8,16.6666666667,1
19.2,16.6666666667,1
19.6,16.6666666667,1
20,16.6666666667,1
20.4,16.6666666667,1
20.8,16.6666666667,1
21.2,16.6666666667,1
21.6,16.6666666667,1
22,16.6666666667,1
22.4,16.6666666667,1
22.8,16.6666666667,1
23.2,16.6666666667,1
23.6,16.6666666667,1
24,16.6666666667,1
24.4,16.6666666667,1
24.8,16.6666666667,1
25.2,16.6666666667,1
25.6,16.6666666667,1
26,16.6666666667,1
26.4,16.6666666667,1
26.8,16.6666666667,1
27.2,16.6666666667,1
27.6,16.6666666667,1
28,16.6666666667,1
28.4,16.6666666667,1
28.8,16.6666666667,1
29.2,16.6666666667,1
29.6,16.6666666667,1
30,16.6666666667,1
30.4,16.6666666667,1
30.8,16.6666666667,0
31.2,16.6666666667,0
31.6,16.6666666667,0
32,16.6666666667,0
32.4,16.6666666667,0
32.8,16.6666666667,0
33.2,16.6666666667,0
33.6,16.6666666667,0
34,16.6666666667,0
34.4,16.6666666667,0
34.8,16.6666666667,0
35.2,16.6666666667,0
35.6,16.6666666667,0
36,16.6666666667,0
36.4,16.6666666667,0
36.8,16.6666666667,0
37.2,16.6666666667,0
37.6,16.6666666667,0
38,16.6666666667,0
38.4,16.6666666667,0
38.8,16.6666666667,0
39.2,16.6666666667,0
39.6,16.6666666667,0
40,16.6666666667,0
-20,17,0
-19.6,17,0
-19.2,17,0
-18.8,17,0
-18.4,17,0
-18,17,0
-17.6,17,0
-17.2,17,0
-16.8,17,0
-16.4,17,0
-16,17,0
-15.6,17,0
-15.2,17,0
-14.8,17,0
-14.4,17,0
-14,17,0
-13.6,17,0
-13.2,17,0
-12.8,17,0
-12.4,17,0
-12,17,0
-11.6,17,0
-11.2,17,0
-10.8,17,0
-10.4,17,0
-10,17,0
-9.6,17,0
-9.2,17,0
-8.8,17,0
-8.4,17,0
-8,17,0
-7.6,17,0
-7.2,17,0
-6.8,17,0
-6.4,17,0
-6,17,0
-5.6,17,0
-5.2,17,0
-4.8,17,0
-4.4,17,0
-4,17,1
-3.6,17,1
-3.2,17,1
-2.8,17,1
-2.4,17,1
-2,17,1
-1.6,17,1
-1.2,17,1
-0.8,17,1
-0.4,17,1
0,17,1
0.4,17,1
0.8,17,1
1.2,17,1
1.6,17,1
2,17,1
2.4,17,1
2.8,17,1
3.2,17,1
3.6,17,1
4,17,1
4.4,17,1
4.8,17,1
5.2,17,1
5.6,17,1
6,17,1
6.4,17,1
6.8,17,1
7.2,17,1
7.6,17,1
8,17,1
8.4,17,1
8.8,17,1
9.2,17,1
9.6,17,1
10,17,1
10.4,17,1
10.8,17,1
11.2,17,1
11.6,17,1
12,17,1
12.4,17,1
12.8,17,1
13.2,17,1
13.6,17,1
14,17,1
14.4,17,1
14.8,17,1
15.2,17,1
15.6,17,1
16,17,1
16.4,17,1
16.8,17,1
17.2,17,1
17.6,17,1
18,17,1
18.4,17,1
18.8,17,1
19.2,17,1
19.6,17,1
20,17,1
20.4,17,1
20.8,17,1
21.2,17,1
21.6,17,1
22,17,1
22.4,17,1
22.8,17,1
23.2,17,1
23.6,17,1
24,17,1
24.4,17,1
24.8,17,1
25.2,17,1
25.6,17,1
26,17,1
26.4,17,1
26.8,17,1
27.2,17,1
27.6,17,1
28,17,1
28.4,17,1
28.8,17,1
29.2,17,1
29.6,17,1
30,17,1
30.4,17,0
30.8,17,0
31.2,17,0
31.6,17,0
32,17,0
32.4,17,0
32.8,17,0
33.2,17,0
33.6,17,0
34,17,0
34.4,17,0
34.8,17,0
35.2,17,0
35.6,17,0
36,17,0
36.4,17,0
36.8,17,0
37.2,17,0
37.6,17,0
38,17,0
38.4,17,0
38.8,17,0
39.2,17,0
39.6,17,0
40,17,0
-20,17.3333333333,0
-19.6,17.3333333333,0
-19.2,17.3333333333,0
-18.8,17.3333333333,0
-18.4,17.3333333333,0
-18,17.3333333333,0
-17.6,17.3333333333,0
-17.2,17.3333333333,0
-16.8,17.3333333333,0
-16.4,17.3333333333,0
-16,17.3333333333,0
-15.6,17.3333333333,0
-15.2,17.3333333333,0
-14.8,17.3333333333,0
-14.4,17.3333333333,0
-14,17.3333333333,0
-13.6,17.3333333333,0
-13.2,17.3333333333,0
-12.8,17.3333333333,0
-12.4,17.3333333333,0
-12,17.3333333333,0
-11.6,17.3333333333,0
-11.2,17.3333333333,0
-10.8,17.3333333333,0
-10.4,17.3333333333,0
-10,17.3333333333,0
-9.6,17.3333333333,0
-9.2,17.3333333333,0
-8.8,17.3333333333,0
-8.4,17.3333333333,0
-8,17.3333333333,0
-7.6,17.3333333333,0
-7.2,17.3333333333,0
-6.8,17.3333333333,0
-6.4,17.3333333333,0
-6,17.3333333333,0
-5.6,17.3333333333,0
-5.2,17.3333333333,0
-4.8,17.3333333333,0
-4.4,17.3333333333,0
-4,17.3333333333,1
-3.6,17.3333333333,1
-3.2,17.3333333333,1
-2.8,17.3333333333,1
-2.4,17.3333333333,1
-2,17.3333333333,1
-1.6,17.3333333333,1
-1.2,17.3333333333,1
-0.8,17.3333333333,1
-0.4,17.3333333333,1
0,17.3333333333,1
0.4,17.3333333333,1
0.8,17.3333333333,1
1.2,17.3333333333,1
1.6,17.3333333333,1
2,17.3333333333,1
2.4,17.3333333333,1
2.8,17.3333333333,1
3.2,17.3333333333,1
3.6,17.3333333333,1
4,17.3333333333,1
4.4,17.3333333333,1
4.8,17.3333333333,1
5.2,17.3333333333,1
5.6,17.3333333333,1
6,17.3333333333,1
6.4,17.3333333333,1
6.8,17.3333333333,1
7.2,17.3333333333,1
7.6,17.3333333333,1
8,17.3333333333,1
8.4,17.3333333333,1
8.8,17.3333333333,1
9.2,17.3333333333,1
9.6,17.3333333333,1
10,17.3333333333,1
10.4,17.3333333333,1
10.8,17.3333333333,1
11.2,17.3333333333,1
11.6,17.3333333333,1
12,17.3333333333,1
12.4,17.3333333333,1
12.8,17.3333333333,1
13.2,17.3333333333,1
13.6,17.3333333333,1
14,17.3333333333,1
14.4,17.3333333333,1
14.8,17.3333333333,1
15.2,17.3333333333,1
15.6,17.3333333333,1
16,17.3333333333,1
16.4,17.3333333333,1
16.8,17.3333333333,1
17.2,17.3333333333,1
17.6,17.3333333333,1
18,17.3333333333,1
18.4,17.3333333333,1
18.8,17.3333333333,1
19.2,17.3333333333,1
19.6,17.3333333333,1
20,17.3333333333,1
20.4,17.3333333333,1
20.8,17.3333333333,1
21.2,17.3333333333,1
21.6,17.3333333333,1
22,17.3333333333,1
22.4,17.3333333333,1
22.8,17.3333333333,1
23.2,17.3333333333,1
23.6,17.3333333333,1
24,17.3333333333,1
24.4,17.3333333333,1
24.8,17.3333333333,1
25.2,17.3333333333,1
25.6,17.3333333333,1
26,17.3333333333,1
26.4,17.3333333333,1
26.8,17.3333333333,1
27.2,17.3333333333,1
27.6,17.3333333333,1
28,17.3333333333,1
28.4,17.3333333333,1
28.8,17.3333333333,1
29.2,17.3333333333,1
29.6,17.3333333333,1
30,17.3333333333,1
30.4,17.3333333333,0
30.8,17.3333333333,0
31.2,17.3333333333,0
31.6,17.3333333333,0
32,17.3333333333,0
32.4,17.3333333333,0
32.8,17.3333333333,0
33.2,17.3333333333,0
33.6,17.3333333333,0
34,17.3333333333,0
34.4,17.3333333333,0
34.8,17.3333333333,0
35.2,17.3333333333,0
35.6,17.3333333333,0
36,17.3333333333,0
36.4,17.3333333333,0
36.8,17.3333333333,0
37.2,17.3333333333,0
37.6,17.3333333333,0
38,17.3333333333,0
38.4,17.3333333333,0
38.8,17.3333333333,0
39.2,17.3333333333,0
39.6,17.3333333333,0
40,17.3333333333,0
-20,17.6666666667,0
-19.6,17.6666666667,0
-19.2,17.6666666667,0
-18.8,17.6666666667,0
-18.4,17.6666666667,0
-18,17.6666666667,0
-17.6,17.6666666667,0
-17.2,17.6666666667,0
-16.8,17.6666666667,0
-16.4,17.6666666667,0
-16,17.6666666667,0
-15.6,17.6666666667,0
-15.2,17.6666666667,0
-14.8,17.6666666667,0
-14.4,17.6666666667,0
-14,17.6666666667,0
-13.6,17.6666666667,0
-13.2,17.6666666667,0
-12.8,17.6666666667,0
-12.4,17.6666666667,0
-12,17.6666666667,0
-11.6,17.6666666667,0
-11.2,17.6666666667,0
-10.8,17.6666666667,0
-10.4,17.6666666667,0
-10,17.6666666667,0
-9.6,17.6666666667,0
-9.2,17.6666666667,0
-8.8,17.6666666667,0
-8.4,17.6666666667,0
-8,17.6666666667,0
-7.6,17.6666666667,0
-7.2,17.6666666667,0
-6.8,17.6666666667,0
-6.4,17.6666666667,0
-6,17.6666666667,0
-5.6,17.6666666667,0
-5.2,17.6666666667,0
-4.8,17.6666666667,0
-4.4,17.6666666667,0
-4,17.6666666667,1
-3.6,17.6666666667,1
-3.2,17.6666666667,1
-2.8,17.6666666667,1
-2.4,17.6666666667,1
-2,17.6666666667,1
-1.6,17.6666666667,1
-1.2,17.6666666667,1
-0.8,17.6666666667,1
-0.4,17.6666666667,1
0,17.6666666667,1
0.4,17.6666666667,1
0.8,17.6666666667,1
1.2,17.6666666667,1
1.6,17.6666666667,1
2,17.6666666667,1
2.4,17.6666666667,1
2.8,17.6666666667,1
3.2,17.6666666667,1
3.6,17.6666666667,1
4,17.6666666667,1
4.4,17.6666666667,1
4.8,17.6666666667,1
5.2,17.6666666667,1
5.6,17.6666666667,1
6,17.6666666667,1
6.4,17.6666666667,1
6.8,17.6666666667,1
7.2,17.6666666667,1
7.6,17.6666666667,1
8,17.6666666667,1
8.4,17.6666666667,1
8.8,17.6666666667,1
9.2,17.6666666667,1
9.6,17.6666666667,1
10,17.6666666667,1
10.4,17.6666666667,1
10.8,17.6666666667,1
11.2,17.6666666667,1
11.6,17.6666666667,1
12,17.6666666667,1
12.4,17.6666666667,1
12.8,17.6666666667,1
13.2,17.6666666667,1
13.6,17.6666666667,1
14,17.6666666667,1
14.4,17.6666666667,1
14.8,17.6666666667,1
15.2,17.6666666667,1
15.6,17.6666666667,1
16,17.6666666667,1
16.4,17.6666666667,1
16.8,17.6666666667,1
17.2,17.6666666667,1
17.6,17.6666666667,1
18,17.6666666667,1
18.4,17.6666666667,1
18.8,17.6666666667,1
19.2,17.6666666667,1
19.6,17.6666666667,1
20,17.6666666667,1
20.4,17.6666666667,1
20.8,17.6666666667,1
21.2,17.6666666667,1
21.6,17.6666666667,1
22,17.6666666667,1
22.4,17.6666666667,1
22.8,17.6666666667,1
23.2,17.6666666667,1
23.6,17.6666666667,1
24,17.6666666667,1
24.4,17.6666666667,1
24.8,17.6666666667,1
25.2,17.6666666667,1
25.6,17.6666666667,1
26,17.6666666667,1
26.4,17.6666666667,1
26.8,17.6666666667,1
27.2,17.6666666667,1
27.6,17.6666666667,1
28,17.6666666667,1
28.4,17.6666666667,1
28.8,17.6666666667,1
29.2,17.6666666667,1
29.6,17.6666666667,1
30,17.6666666667,0
30.4,17.6666666667,0
30.8,17.6666666667,0
31.2,17.6666666667,0
31.6,17.6666666667,0
32,17.6666666667,0
32.4,17.6666666667,0
32.8,17.6666666667,0
33.2,17.6666666667,0
33.6,17.6666666667,0
34,17.6666666667,0
34.4,17.6666666667,0
34.8,17.6666666667,0
35.2,17.6666666667,0
35.6,17.6666666667,0
36,17.6666666667,0
36.4,17.6666666667,0
36.8,17.6666666667,0
37.2,17.6666666667,0
37.6,17.6666666667,0
38,17.6666666667,0
38.4,17.6666666667,0
38.8,17.6666666667,0
39.2,17.6666666667,0
39.6,17.6666666667,0
40,17.6666666667,0
-20,18,0
-19.6,18,0
-19.2,18,0
-18.8,18,0
-18.4,18,0
-18,18,0
-17.6,18,0
-17.2,18,0
-16.8,18,0
-16.4,18,0
-16,18,0
-15.6,18,0
-15.2,18,0
-14.8,18,0
-14.4,18,0
-14,18,0
-13.6,18,0
-13.2,18,0
-12.8,18,0
-12.4,18,0
-12,18,0
-11.6,18,0
-11.2,18,0
-10.8,18,0
-10.4,18,0
-10,18,0
-9.6,18,0
-9.2,18,0
-8.8,18,0
-8.4,18,0
-8,18,0
-7.6,18,0
-7.2,18,0
-6.8,18,0
-6.4,18,0
-6,18,0
-5.6,18,0
-5.2,18,0
-4.8,18,0
-4.4,18,1
-4,18,1
-3.6,18,1
-3.2,18,1
-2.8,18,1
-2.4,18,1
-2,18,1
-1.6,18,1
-1.2,18,1
-0.8,18,1
-0.4,18,1
0,18,1
0.4,18,1
0.8,18,1
1.2,18,1
1.6,18,1
2,18,1
2.4,18,1
2.8,18,1
3.2,18,1
3.6,18,1
4,18,1
4.4,18,1
4.8,18,1
5.2,18,1
5.6,18,1
6,18,1
6.4,18,1
6.8,18,1
7.2,18,1
7.6,18,1
8,18,1
8.4,18,1
8.8,18,1
9.2,18,1
9.6,18,1
10,18,1
10.4,18,1
10.8,18,1
11.2,18,1
11.6,18,1
12,18,1
12.4,18,1
12.8,18,1
13.2,18,1
13.6,18,1
14,18,1
14.4,18,1
14.8,18,1
15.2,18,1
15.6,18,1
16,18,1
16.4,18,1
16.8,18,1
17.2,18,1
17.6,18,1
18,18,1
18.4,18,1
18.8,18,1
19.2,18,1
19.6,18,1
20,18,1
20.4,18,1
20.8,18,1
21.2,18,1
21.6,18,1
22,18,1
22.4,18,1
22.8,18,1
23.2,18,1
23.6,18,1
24,18,1
24.4,18,1
24.8,18,1
25.2,18,1
25.6,18,1
26,18,1
26.4,18,1
26.8,18,1
27.2,18,1
27.6,18,1
28,18,1
28.4,18,1
28.8,18,1
29.2,18,1
29.6,18,0
30,18,0
30.4,18,0
30.8,18,0
31.2,18,0
31.6,18,0
32,18,0
32.4,18,0
32.8,18,0
33.2,18,0
33.6,18,0
34,18,0
34.4,18,0
34.8,18,0
35.2,18,0
35.6,18,0
36,18,0
36.4,18,0
36.8,18,0
37.2,18,0
37.6,18,0
38,18,0
38.4,18,0
38.8,18,0
39.2,18,0
39.6,18,0
40,18,0
-20,18.3333333333,0
-19.6,18.3333333333,0
-19.2,18.3333333333,0
-18.8,18.3333333333,0
-18.4,18.3333333333,0
-18,18.3333333333,0
-17.6,18.3333333333,0
-17.2,18.3333333333,0
-16.8,18.3333333333,0
-16.4,18.3333333333,0
-16,18.3333333333,0
-15.6,18.3333333333,0
-15.2,18.3333333333,0
-14.8,18.3333333333,0
-14.4,18.3333333333,0
-14,18.3333333333,0
-13.6,18.3333333333,0
-13.2,18.3333333333,0
-12.8,18.3333333333,0
-12.4,18.3333333333,0
-12,18.3333333333,0
-11.6,18.3333333333,0
-11.2,18.3333333333,0
-10.8,18.3333333333,0
-10.4,18.3333333333,0
-10,18.3333333333,0
-9.6,18.3333333333,0
-9.2,18.3333333333,0
-8.8,18.3333333333,0
-8.4,18.3333333333,0
-8,18.3333333333,0
-7.6,18.3333333333,0
-7.2,18.3333333333,0
-6.8,18.3333333333,0
-6.4,18.3333333333,0
-6,18.3333333333,0
-5.6,18.3333333333,0
-5.2,18.3333333333,0
-4.8,18.3333333333,0
-4.4,18.3333333333,1
-4,18.3333333333,1
-3.6,18.3333333333,1
-3.2,18.3333333333,1
-2.8,18.3333333333,1
-2.4,18.3333333333,1
-2,18.3333333333,1
-1.6,18.3333333333,1
-1.2,18.3333333333,1
-0.8,18.3333333333,1
-0.4,18.3333333333,1
0,18.3333333333,1
0.4,18.3333333333,1
0.8,18.3333333333,1
1.2,18.3333333333,1
1.6,18.3333333333,1
2,18.3333333333,1
2.4,18.3333333333,1
2.8,18.3333333333,1
3.2,18.3333333333,1
3.6,18.3333333333,1
4,18.3333333333,1
4.4,18.3333333333,1
4.8,18.3333333333,1
5.2,18.3333333333,1
5.6,18.3333333333,1
6,18.3333333333,1
6.4,18.3333333333,1
6.8,18.3333333333,1
7.2,18.3333333333,1
7.6,18.3333333333,1
8,18.3333333333,1
8.4,18.3333333333,1
8.8,18.3333333333,1
9.2,18.3333333333,1
9.6,18.3333333333,1
10,18.3333333333,1
10.4,18.3333333333,1
10.8,18.3333333333,1
11.2,18.3333333333,1
11.6,18.3333333333,1
12,18.3333333333,1
12.4,18.3333333333,1
12.8,18.3333333333,1
13.2,18.3333333333,1
13.6,18.3333333333,1
14,18.3333333333,1
14.4,18.3333333333,1
14.8,18.3333333333,1
15.2,18.3333333333,1
15.6,18.3333333333,1
16,18.3333333333,1
16.4,18.3333333333,1
16.8,18.3333333333,1
17.2,18.3333333333,1
17.6,18.3333333333,1
18,18.3333333333,1
18.4,18.3333333333,1
18.8,18.3333333333,1
19.2,18.3333333333,1
19.6,18.3333333333,1
20,18.3333333333,1
20.4,18.3333333333,1
20.8,18.3333333333,1
21.2,18.3333333333,1
21.6,18.3333333333,1
22,18.3333333333,1
22.4,18.3333333333,1
22.8,18.3333333333,1
23.2,18.3333333333,1
23.6,18.3333333333,1
24,18.3333333333,1
24.4,18.3333333333,1
24.8,18.3333333333,1
25.2,18.3333333333,1
25.6,18.3333333333,1
26,18.3333333333,1
26.4,18.3333333333,1
26.8,18.3333333333,1
27.2,18.3333333333,1
27.6,18.3333333333,1
28,18.3333333333,1
28.4,18.3333333333,1
28.8,18.3333333333,1
29.2,18.3333333333,0
29.6,18.3333333333,0
30,18.3333333333,0
30.4,18.3333333333,0
30.8,18.3333333333,0
31.2,18.3333333333,0
31.6,18.3333333333,0
32,18.3333333333,0
32.4,18.3333333333,0
32.8,18.3333333333,0
33.2,18.3333333333,0
33.6,18.3333333333,0
34,18.3333333333,0
34.4,18.3333333333,0
34.8,18.3333333333,0
35.2,18.3333333333,0
35.6,18.3333333333,0
36,18.3333333333,0
36.4,18.3333333333,0
36.8,18.3333333333,0
37.2,18.3333333333,0
37.6,18.3333333333,0
38,18.3333333333,0
38.4,18.3333333333,0
38.8,18.3333333333,0
39.2,18.3333333333,0
39.6,18.3333333333,0
40,18.3333333333,0
-20,18.6666666667,0
-19.6,18.6666666667,0
-19.2,18.6666666667,0
-18.8,18.6666666667,0
-18.4,18.6666666667,0
-18,18.6666666667,0
-17.6,18.6666666667,0
-17.2,18.6666666667,0
-16.8,18.6666666667,0
-16.4,18.6666666667,0
-16,18.6666666667,0
-15.6,18.6666666667,0
-15.2,18.6666666667,0
-14.8,18.6666666667,0
-14.4,18.6666666667,0
-14,18.6666666667,0
-13.6,18.6666666667,0
-13.2,18.6666666667,0
-12.8,18.6666666667,0
-12.4,18.6666666667,0
-12,18.6666666667,0
-11.6,18.6666666667,0
-11.2,18.6666666667,0
-10.8,18.6666666667,0
-10.4,18.6666666667,0
-10,18.6666666667,0
-9.6,18.6666666667,0
-9.2,18.6666666667,0
-8.8,18.6666666667,0
-8.4,18.6666666667,0
-8,18.6666666667,0
-7.6,18.6666666667,0
-7.2,18.6666666667,0
-6.8,18.6666666667,0
-6.4,18.6666666667,0
-6,18.6666666667,0
-5.6,18.6666666667,0
-5.2,18.6666666667,0
-4.8,18.6666666667,0
-4.4,18.6666666667,1
-4,18.6666666667,1
-3.6,18.6666666667,1
-3.2,18.6666666667,1
-2.8,18.6666666667,1
-2.4,18.6666666667,1
-2,18.6666666667,1
-1.6,18.6666666667,1
-1.2,18.6666666667,1
-0.8,18.6666666667,1
-0.4,18.6666666667,1
0,18.6666666667,1
0.4,18.6666666667,1
0.8,18.6666666667,1
1.2,18.6666666667,1
1.6,18.6666666667,1
2,18.6666666667,1
2.4,18.6666666667,1
2.8,18.6666666667,1
3.2,18.6666666667,1
3.6,18.6666666667,1
4,18.6666666667,1
4.4,18.6666666667,1
4.8,18.6666666667,1
5.2,18.6666666667,1
5.6,18.6666666667,1
6,18.6666666667,1
6.4,18.6666666667,1
6.8,18.6666666667,1
7.2,18.6666666667,1
7.6,18.6666666667,1
8,18.6666666667,1
8.4,18.6666666667,1
8.8,18.6666666667,1
9.2,18.6666666667,1
9.6,18.6666666667,1
10,18.6666666667,1
10.4,18.6666666667,1
10.8,18.6666666667,1
11.2,18.6666666667,1
11.6,18.6666666667,1
12,18.6666666667,1
12.4,18.6666666667,1
12.8,18.6666666667,1
13.2,18.6666666667,1
13.6,18.6666666667,1
14,18.6666666667,1
14.4,18.6666666667,1
14.8,18.6666666667,1
15.2,18.6666666667,1
15.6,18.6666666667,1
16,18.6666666667,1
16.4,18.6666666667,1
16.8,18.6666666667,1
17.2,18.6666666667,1
17.6,18.6666666667,1
18,18.6666666667,1
18.4,18.6666666667,1
18.8,18.6666666667,1
19.2,18.6666666667,1
19.6,18.6666666667,1
20,18.6666666667,1
20.4,18.6666666667,1
20.8,18.6666666667,1
21.2,18.6666666667,1
21.6,18.6666666667,1
22,18.6666666667,1
22.4,18.6666666667,1
22.8,18.6666666667,1
23.2,18.6666666667,1
23.6,18.6666666667,1
24,18.6666666667,1
24.4,18.6666666667,1
24.8,18.6666666667,1
25.2,18.6666666667,1
25.6,18.6666666667,1
26,18.6666666667,1
26.4,18.6666666667,1
26.8,18.6666666667,1
27.2,18.6666666667,1
27.6,18.6666666667,1
28,18.6666666667,1
28.4,18.6666666667,1
28.8,18.6666666667,1
29.2,18.6666666667,0
29.6,18.6666666667,0
30,18.6666666667,0
30.4,18.6666666667,0
30.8,18.6666666667,0
31.2,18.6666666667,0
31.6,18.6666666667,0
32,18.6666666667,0
32.4,18.6666666667,0
32.8,18.6666666667,0
33.2,18.6666666667,0
33.6,18.6666666667,0
34,18.6666666667,0
34.4,18.6666666667,0
34.8,18.6666666667,0
35.2,18.6666666667,0
35.6,18.6666666667,0
36,18.6666666667,0
36.4,18.6666666667,0
36.8,18.6666666667,0
37.2,18.6666666667,0
37.6,18.6666666667,0
38,18.6666666667,0
38.4,18.6666666667,0
38.8,18.6666666667,0
39.2,18.6666666667,0
39.6,18.6666666667,0
40,18.6666666667,0
-20,19,0
-19.6,19,0
-19.2,19,0
-18.8,19,0
-18.4,19,0
-18,19,0
-17.6,19,0
-17.2,19,0
-16.8,19,0
-16.4,19,0
-16,19,0
-15.6,19,0
-15.2,19,0
-14.8,19,0
-14.4,19,0
-14,19,0
-13.6,19,0
-13.2,19,0
-12.8,19,0
-12.4,19,0
-12,19,0
-11.6,19,0
-11.2,19,0
-10.8,19,0
-10.4,19,0
-10,19,0
-9.6,19,0
-9.2,19,0
-8.8,19,0
-8.4,19,0
-8,19,0
-7.6,19,0
-7.2,19,0
-6.8,19,0
-6.4,19,0
-6,19,0
-5.6,19,0
-5.2,19,0
-4.8,19,0
-4.4,19,1
-4,19,1
-3.6,19,1
-3.2,19,1
-2.8,19,1
-2.4,19,1
-2,19,1
-1.6,19,1
-1.2,19,1
-0.8,19,1
-0.4,19,1
0,19,1
0.4,19,1
0.8,19,1
1.2,19,1
1.6,19,1
2,19,1
2.4,19,1
2.8,19,1
3.2,19,1
3.6,19,1
4,19,1
4.4,19,1
4.8,19,1
5.2,19,1
5.6,19,1
6,19,1
6.4,19,1
6.8,19,1
7.2,19,1
7.6,19,1
8,19,1
8.4,19,1
8.8,19,1
9.2,19,1
9.6,19,1
10,19,1
10.4,19,1
10.8,19,1
11.2,19,1
11.6,19,1
12,19,1
12.4,19,1
12.8,19,1
13.2,19,1
13.6,19,1
14,19,1
14.4,19,1
14.8,19,1
15.2,19,1
15.6,19,1
16,19,1
16.4,19,1
16.8,19,1
17.2,19,1
17.6,19,1
18,19,1
18.4,19,1
18.8,19,1
19.2,19,1
19.6,19,1
20,19,1
20.4,19,1
20.8,19,1
21.2,19,1
21.6,19,1
22,19,1
22.4,19,1
22.8,19,1
23.2,19,1
23.6,19,1
24,19,1
24.4,19,1
24.8,19,1
25.2,19,1
25.6,19,1
26,19,1
26.4,19,1
26.8,19,1
27.2,19,1
27.6,19,1
28,19,1
28.4,19,1
28.8,19,0
29.2,19,0
29.6,19,0
30,19,0
30.4,19,0
30.8,19,0
31.2,19,0
31.6,19,0
32,19,0
32.4,19,0
32.8,19,0
33.2,19,0
33.6,19,0
34,19,0
34.4,19,0
34.8,19,0
35.2,19,0
35.6,19,0
36,19,0
36.4,19,0
36.8,19,0
37.2,19,0
37.6,19,0
38,19,0
38.4,19,0
38.8,19,0
39.2,19,0
39.6,19,0
40,19,0
-20,19.3333333333,0
-19.6,19.3333333333,0
-19.2,19.3333333333,0
-18.8,19.3333333333,0
-18.4,19.3333333333,0
-18,19.3333333333,0
-17.6,19.3333333333,0
-17.2,19.3333333333,0
-16.8,19.3333333333,0
-16.4,19.3333333333,0
-16,19.3333333333,0
-15.6,19.3333333333,0
-15.2,19.3333333333,0
-14.8,19.3333333333,0
-14.4,19.3333333333,0
-14,19.3333333333,0
-13.6,19.3333333333,0
-13.2,19.3333333333,0
-12.8,19.3333333333,0
-12.4,19.3333333333,0
-12,19.3333333333,0
-11.6,19.3333333333,0
-11.2,19.3333333333,0
-10.8,19.3333333333,0
-10.4,19.3333333333,0
-10,19.3333333333,0
-9.6,19.3333333333,0
-9.2,19.3333333333,0
-8.8,19.3333333333,0
-8.4,19.3333333333,0
-8,19.3333333333,0
-7.6,19.3333333333,0
-7.2,19.3333333333,0
-6.8,19.3333333333,0
-6.4,19.3333333333,0
-6,19.3333333333,0
-5.6,19.3333333333,0
-5.2,19.3333333333,0
-4.8,19.3333333333,1
-4.4,19.3333333333,1
-4,19.3333333333,1
-3.6,19.3333333333,1
-3.2,19.3333333333,1
-2.8,19.3333333333,1
-2.4,19.3333333333,1
-2,19.3333333333,1
-1.6,19.3333333333,1
-1.2,19.3333333333,1
-0.8,19.3333333333,1
-0.4,19.3333333333,1
0,19.3333333333,1
0.4,19.3333333333,1
0.8,19.3333333333,1
1.2,19.3333333333,1
1.6,19.3333333333,1
2,19.3333333333,1
2.4,19.3333333333,1
2.8,19.3333333333,1
3.2,19.3333333333,1
3.6,19.3333333333,1
4,19.3333333333,1
4.4,19.3333333333,1
4.8,19.3333333333,1
5.2,19.3333333333,1
5.6,19.3333333333,1
6,19.3333333333,1
6.4,19.3333333333,1
6.8,19.3333333333,1
7.2,19.3333333333,1
7.6,19.3333333333,1
8,19.3333333333,1
8.4,19.3333333333,1
8.8,19.3333333333,1
9.2,19.3333333333,1
9.6,19.3333333333,1
10,19.3333333333,1
10.4,19.3333333333,1
10.8,19.3333333333,1
11.2,19.3333333333,1
11.6,19.3333333333,1
12,19.3333333333,1
12.4,19.3333333333,1
12.8,19.3333333333,1
13.2,19.3333333333,1
13.6,19.3333333333,1
14,19.3333333333,1
14.4,19.3333333333,1
14.8,19.3333333333,1
15.2,19.3333333333,1
15.6,19.3333333333,1
16,19.3333333333,1
16.4,19.3333333333,1
16.8,19.3333333333,1
17.2,19.3333333333,1
17.6,19.3333333333,1
18,19.3333333333,1
18.4,19.3333333333,1
18.8,19.3333333333,1
19.2,19.3333333333,1
19.6,19.3333333333,1
20,19.3333333333,1
20.4,19.3333333333,1
20.8,19.3333333333,1
21.2,19.3333333333,1
21.6,19.3333333333,1
22,19.3333333333,1
22.4,19.3333333333,1
22.8,19.3333333333,1
23.2,19.3333333333,1
23.6,19.3333333333,1
24,19.3333333333,1
24.4,19.3333333333,1
24.8,19.3333333333,1
25.2,19.3333333333,1
25.6,19.3333333333,1
26,19.3333333333,1
26.4,19.3333333333,1
26.8,19.3333333333,1
27.2,19.3333333333,1
27.6,19.3333333333,1
28,19.3333333333,1
28.4,19.3333333333,0
28.8,19.3333333333,0
29.2,19.3333333333,0
29.6,19.3333333333,0
30,19.3333333333,0
30.4,19.3333333333,0
30.8,19.3333333333,0
31.2,19.3333333333,0
31.6,19.3333333333,0
32,19.3333333333,0
32.4,19.3333333333,0
32.8,19.3333333333,0
33.2,19.3333333333,0
33.6,19.3333333333,0
34,19.3333333333,0
34.4,19.3333333333,0
34.8,19.3333333333,0
35.2,19.3333333333,0
35.6,19.3333333333,0
36,19.3333333333,0
36.4,19.3333333333,0
36.8,19.3333333333,0
37.2,19.3333333333,0
37.6,19.3333333333,0
38,19.3333333333,0
38.4,19.3333333333,0
38.8,19.3333333333,0
39.2,19.3333333333,0
39.6,19.3333333333,0
40,19.3333333333,0
-20,19.6666666667,0
-19.6,19.6666666667,0
-19.2,19.6666666667,0
-18.8,19.6666666667,0
-18.4,19.6666666667,0
-18,19.6666666667,0
-17.6,19.6666666667,0
-17.2,19.6666666667,0
-16.8,19.6666666667,0
-16.4,19.6666666667,0
-16,19.6666666667,0
-15.6,19.6666666667,0
-15.2,19.6666666667,0
-14.8,19.6666666667,0
-14.4,19.6666666667,0
-14,19.6666666667,0
-13.6,19.6666666667,0
-13.2,19.6666666667,0
-12.8,19.6666666667,0
-12.4,19.6666666667,0
-12,19.6666666667,0
-11.6,19.6666666667,0
-11.2,19.6666666667,0
-10.8,19.6666666667,0
-10.4,19.6666666667,0
-10,19.6666666667,0
-9.6,19.6666666667,0
-9.2,19.6666666667,0
-8.8,19.6666666667,0
-8.4,19.6666666667,0
-8,19.6666666667,0
-7.6,19.6666666667,0
-7.2,19.6666666667,0
-6.8,19.6666666667,0
-6.4,19.6666666667,0
-6,19.6666666667,0
-5.6,19.6666666667,0
-5.2,19.6666666667,0
-4.8,19.6666666667,1
-4.4,19.6666666667,1
-4,19.6666666667,1
-3.6,19.6666666667,1
-3.2,19.6666666667,1
-2.8,19.6666666667,1
-2.4,19.6666666667,1
-2,19.6666666667,1
-1.6,19.6666666667,1
-1.2,19.6666666667,1
-0.8,19.6666666667,1
-0.4,19.6666666667,1
0,19.6666666667,1
0.4,19.6666666667,1
0.8,19.6666666667,1
1.2,19.6666666667,1
1.6,19.6666666667,1
2,19.6666666667,1
2.4,19.6666666667,1
2.8,19.6666666667,1
3.2,19.6666666667,1
3.6,19.6666666667,1
4,19.6666666667,1
4.4,19.6666666667,1
4.8,19.6666666667,1
5.2,19.6666666667,1
5.6,19.6666666667,1
6,19.6666666667,1
6.4,19.6666666667,1
6.8,19.6666666667,1
7.2,19.6666666667,1
7.6,19.6666666667,1
8,19.6666666667,1
8.4,19.6666666667,1
8.8,19.6666666667,1
9.2,19.6666666667,1
9.6,19.6666666667,1
10,19.6666666667,1
10.4,19.6666666667,1
10.8,19.6666666667,1
11.2,19.6666666667,1
11.6,19.6666666667,1
12,19.6666666667,1
12.4,19.6666666667,1
12.8,19.6666666667,1
13.2,19.6666666667,1
13.6,19.6666666667,1
14,19.6666666667,1
14.4,19.6666666667,1
14.8,19.6666666667,1
15.2,19.6666666667,1
15.6,19.6666666667,1
16,19.6666666667,1
16.4,19.6666666667,1
16.8,19.6666666667,1
17.2,19.6666666667,1
17.6,19.6666666667,1
18,19.6666666667,1
18.4,19.6666666667,1
18.8,19.6666666667,1
19.2,19.6666666667,1
19.6,19.6666666667,1
20,19.6666666667,1
20.4,19.6666666667,1
20.8,19.6666666667,1
21.2,19.6666666667,1
21.6,19.6666666667,1
22,19.6666666667,1
22.4,19.6666666667,1
22.8,19.6666666667,1
23.2,19.6666666667,1
23.6,19.6666666667,1
24,19.6666666667,1
24.4,19.6666666667,1
24.8,19.6666666667,1
25.2,19.6666666667,1
25.6,19.6666666667,1
26,19.6666666667,1
26.4,19.6666666667,1
26.8,19.6666666667,1
27.2,19.6666666667,1
27.6,19.6666666667,1
28,19.6666666667,0
28.4,19.6666666667,0
28.8,19.6666666667,0
29.2,19.6666666667,0
29.6,19.6666666667,0
30,19.6666666667,0
30.4,19.6666666667,0
30.8,19.6666666667,0
31.2,19.6666666667,0
31.6,19.6666666667,0
32,19.6666666667,0
32.4,19.6666666667,0
32.8,19.6666666667,0
33.2,19.6666666667,0
33.6,19.6666666667,0
34,19.6666666667,0
34.4,19.6666666667,0
34.8,19.6666666667,0
35.2,19.6666666667,0
35.6,19.6666666667,0
36,19.6666666667,0
36.4,19.6666666667,0
36.8,19.6666666667,0
37.2,19.6666666667,0
37.6,19.6666666667,0
38,19.6666666667,0
38.4,19.6666666667,0
38.8,19.6666666667,0
39.2,19.6666666667,0
39.6,19.6666666667,0
40,19.6666666667,0
-20,20,0
-19.6,20,0
-19.2,20,0
-18.8,20,0
-18.4,20,0
-18,20,0
-17.6,20,0
-17.2,20,0
-16.8,20,0
-16.4,20,0
-16,20,0
-15.6,20,0
-15.2,20,0
-14.8,20,0
-14.4,20,0
-14,20,0
-13.6,20,0
-13.2,20,0
-12.8,20,0
-12.4,20,0
-12,20,0
-11.6,20,0
-11.2,20,0
-10.8,20,0
-10.4,20,0
-10,20,0
-9.6,20,0
-9.2,20,0
-8.8,20,0
-8.4,20,0
-8,20,0
-7.6,20,0
-7.2,20,0
-6.8,20,0
-6.4,20,0
-6,20,0
-5.6,20,0
-5.2,20,0
-4.8,20,1
-4.4,20,1
-4,20,1
-3.6,20,1
-3.2,20,1
-2.8,20,1
-2.4,20,1
-2,20,1
-1.6,20,1
-1.2,20,1
-0.8,20,1
-0.4,20,1
0,20,1
0.4,20,1
0.8,20,1
1.2,20,1
1.6,20,1
2,20,1
2.4,20,1
2.8,20,1
3.2,20,1
3.6,20,1
4,20,1
4.4,20,1
4.8,20,1
5.2,20,1
5.6,20,1
6,20,1
6.4,20,1
6.8,20,1
7.2,20,1
7.6,20,1
8,20,1
8.4,20,1
8.8,20,1
9.2,20,1
9.6,20,1
10,20,1
10.4,20,1
10.8,20,1
11.2,20,1
11.6,20,1
12,20,1
12.4,20,1
12.8,20,1
13.2,20,1
13.6,20,1
14,20,1
14.4,20,1
14.8,20,1
15.2,20,1
15.6,20,1
16,20,1
16.4,20,1
16.8,20,1
17.2,20,1
17.6,20,1
18,20,1
18.4,20,1
18.8,20,1
19.2,20,1
19.6,20,1
20,20,1
20.4,20,1
20.8,20,1
21.2,20,1
21.6,20,1
22,20,1
22.4,20,1
22.8,20,1
23.2,20,1
23.6,20,1
24,20,1
24.4,20,1
24.8,20,1
25.2,20,1
25.6,20,1
26,20,1
26.4,20,1
26.8,20,1
27.2,20,1
27.6,20,1
28,20,0
28.4,20,0
28.8,20,0
29.2,20,0
29.6,20,0
30,20,0
30.4,20,0
30.8,20,0
31.2,20,0
31.6,20,0
32,20,0
32.4,20,0
32.8,20,0
33.2,20,0
33.6,20,0
34,20,0
34.4,20,0
34.8,20,0
35.2,20,0
35.6,20,0
36,20,0
36.4,20,0
36.8,20,0
37.2,20,0
37.6,20,0
38,20,0
38.4,20,0
38.8,20,0
39.2,20,0
39.6,20,0
40,20,0
-20,20.3333333333,0
-19.6,20.3333333333,0
-19.2,20.3333333333,0
-18.8,20.3333333333,0
-18.4,20.3333333333,0
-18,20.3333333333,0
-17.6,20.3333333333,0
-17.2,20.3333333333,0
-16.8,20.3333333333,0
-16.4,20.3333333333,0
-16,20.3333333333,0
-15.6,20.3333333333,0
-15.2,20.3333333333,0
-14.8,20.3333333333,0
-14.4,20.3333333333,0
-14,20.3333333333,0
-13.6,20.3333333333,0
-13.2,20.3333333333,0
-12.8,20.3333333333,0
-12.4,20.3333333333,0
-12,20.3333333333,0
-11.6,20.3333333333,0
-11.2,20.3333333333,0
-10.8,20.3333333333,0
-10.4,20.3333333333,0
-10,20.3333333333,0
-9.6,20.3333333333,0
-9.2,20.3333333333,0
-8.8,20.3333333333,0
-8.4,20.3333333333,0
-8,20.3333333333,0
-7.6,20.3333333333,0
-7.2,20.3333333333,0
-6.8,20.3333333333,0
-6.4,20.3333333333,0
-6,20.3333333333,0
-5.6,20.3333333333,0
-5.2,20.3333333333,0
-4.8,20.3333333333,1
-4.4,20.3333333333,1
-4,20.3333333333,1
-3.6,20.3333333333,1
-3.2,20.3333333333,1
-2.8,20.3333333333,1
-2.4,20.3333333333,1
-2,20.3333333333,1
-1.6,20.3333333333,1
-1.2,20.3333333333,1
-0.8,20.3333333333,1
-0.4,20.3333333333,1
0,20.3333333333,1
0.4,20.3333333333,1
0.8,20.3333333333,1
1.2,20.3333333333,1
1.6,20.3333333333,1
2,20.3333333333,1
2.4,20.3333333333,1
2.8,20.3333333333,1
3.2,20.3333333333,1
3.6,20.3333333333,1
4,20.3333333333,1
4.4,20.3333333333,1
4.8,20.3333333333,1
5.2,20.3333333333,1
5.6,20.3333333333,1
6,20.3333333333,1
6.4,20.3333333333,1
6.8,20.3333333333,1
7.2,20.3333333333,1
7.6,20.3333333333,1
8,20.3333333333,1
8.4,20.3333333333,1
8.8,20.3333333333,1
9.2,20.3333333333,1
9.6,20.3333333333,1
10,20.3333333333,1
10.4,20.3333333333,1
10.8,20.3333333333,1
11.2,20.3333333333,1
11.6,20.3333333333,1
12,20.3333333333,1
12.4,20.3333333333,1
12.8,20.3333333333,1
13.2,20.3333333333,1
13.6,20.3333333333,1
14,20.3333333333,1
14.4,20.3333333333,1
14.8,20.3333333333,1
15.2,20.3333333333,1
15.6,20.3333333333,1
16,20.3333333333,1
16.4,20.3333333333,1
16.8,20.3333333333,1
17.2,20.3333333333,1
17.6,20.3333333333,1
18,20.3333333333,1
18.4,20.3333333333,1
18.8,20.3333333333,1
19.2,20.3333333333,1
19.6,20.3333333333,1
20,20.3333333333,1
20.4,20.3333333333,1
20.8,20.3333333333,1
21.2,20.3333333333,1
21.6,20.3333333333,1
22,20.3333333333,1
22.4,20.3333333333,1
22.8,20.3333333333,1
23.2,20.3333333333,1
23.6,20.3333333333,1
24,20.3333333333,1
24.4,20.3333333333,1
24.8,20.3333333333,1
25.2,20.3333333333,1
25.6,20.3333333333,1
26,20.3333333333,1
26.4,20.3333333333,1
26.8,20.3333333333,1
27.2,20.3333333333,1
27.6,20.3333333333,0
28,20.3333333333,0
28.4,20.3333333333,0
28.8,20.3333333333,0
29.2,20.3333333333,0
29.6,20.3333333333,0
30,20.3333333333,0
30.4,20.3333333333,0
30.8,20.3333333333,0
31.2,20.3333333333,0
31.6,20.3333333333,0
32,20.3333333333,0
32.4,20.3333333333,0
32.8,20.3333333333,0
33.2,20.3333333333,0
33.6,20.3333333333,0
34,20.3333333333,0
34.4,20.3333333333,0
34.8,20.3333333333,0
35.2,20.3333333333,0
35.6,20.3333333333,0
36,20.3333333333,0
36.4,20.3333333333,0
36.8,20.3333333333,0
37.2,20.3333333333,0
37.6,20.3333333333,0
38,20.3333333333,0
38.4,20.3333333333,0
38.8,20.3333333333,0
39.2,20.3333333333,0
39.6,20.3333333333,0
40,20.3333333333,0
-20,20.6666666667,0
-19.6,20.6666666667,0
-19.2,20.6666666667,0
-18.8,20.6666666667,0
-18.4,20.6666666667,0
-18,20.6666666667,0
-17.6,20.6666666667,0
-17.2,20.6666666667,0
-16.8,20.6666666667,0
-16.4,20.6666666667,0
-16,20.6666666667,0
-15.6,20.6666666667,0
-15.2,20.6666666667,0
-14.8,20.6666666667,0
-14.4,20.6666666667,0
-14,20.6666666667,0
-13.6,20.6666666667,0
-13.2,20.6666666667,0
-12.8,20.6666666667,0
-12.4,20.6666666667,0
-12,20.6666666667,0
-11.6,20.6666666667,0
-11.2,20.6666666667,0
-10.8,20.6666666667,0
-10.4,20.6666666667,0
-10,20.6666666667,0
-9.6,20.6666666667,0
-9.2,20.6666666667,0
-8.8,20.6666666667,0
-8.4,20.6666666667,0
-8,20.6666666667,0
-7.6,20.6666666667,0
-7.2,20.6666666667,0
-6.8,20.6666666667,0
-6.4,20.6666666667,0
-6,20.6666666667,0
-5.6,20.6666666667,0
-5.2,20.6666666667,1
-4.8,20.6666666667,1
-4.4,20.6666666667,1
-4,20.6666666667,1
-3.6,20.6666666667,1
-3.2,20.6666666667,1
-2.8,20.6666666667,1
-2.4,20.6666666667,1
-2,20.6666666667,1
-1.6,20.6666666667,1
-1.2,20.6666666667,1
-0.8,20.6666666667,1
-0.4,20.6666666667,1
0,20.6666666667,1
0.4,20.6666666667,1
0.8,20.6666666667,1
1.2,20.6666666667,1
1.6,20.6666666667,1
2,20.6666666667,1
2.4,20.6666666667,1
2.8,20.6666666667,1
3.2,20.6666666667,1
3.6,20.6666666667,1
4,20.6666666667,1
4.4,20.6666666667,1
4.8,20.6666666667,1
5.2,20.6666666667,1
5.6,20.6666666667,1
6,20.6666666667,1
6.4,20.6666666667,1
6.8,20.6666666667,1
7.2,20.6666666667,1
7.6,20.6666666667,1
8,20.6666666667,1
8.4,20.6666666667,1
8.8,20.6666666667,1
9.2,20.6666666667,1
9.6,20.6666666667,1
10,20.6666666667,1
10.4,20.6666666667,1
10.8,20.6666666667,1
11.2,20.6666666667,1
11.6,20.6666666667,1
12,20.6666666667,1
12.4,20.6666666667,1
12.8,20.6666666667,1
13.2,20.6666666667,1
13.6,20.6666666667,1
14,20.6666666667,1
14.4,20.6666666667,1
14.8,20.6666666667,1
15.2,20.6666666667,1
15.6,20.6666666667,1
16,20.6666666667,1
16.4,20.6666666667,1
16.8,20.6666666667,1
17.2,20.6666666667,1
17.6,20.6666666667,1
18,20.6666666667,1
18.4,20.6666666667,1
18.8,20.6666666667,1
19.2,20.6666666667,1
19.6,20.6666666667,1
20,20.6666666667,1
20.4,20.6666666667,1
20.8,20.6666666667,1
21.2,20.6666666667,1
21.6,20.6666666667,1
22,20.6666666667,1
22.4,20.6666666667,1
22.8,20.6666666667,1
23.2,20.6666666667,1
23.6,20.6666666667,1
24,20.6666666667,1
24.4,20.6666666667,1
24.8,20.6666666667,1
25.2,20.6666666667,1
25.6,20.6666666667,1
26,20.6666666667,1
26.4,20.6666666667,1
26.8,20.6666666667,1
27.2,20.6666666667,0
27.6,20.6666666667,0
28,20.6666666667,0
28.4,20.6666666667,0
28.8,20.6666666667,0
29.2,20.6666666667,0
29.6,20.6666666667,0
30,20.6666666667,0
30.4,20.6666666667,0
30.8,20.6666666667,0
31.2,20.6666666667,0
31.6,20.6666666667,0
32,20.6666666667,0
32.4,20.6666666667,0
32.8,20.6666666667,0
33.2,20.6666666667,0
33.6,20.6666666667,0
34,20.6666666667,0
34.4,20.6666666667,0
34.8,20.6666666667,0
35.2,20.6666666667,0
35.6,20.6666666667,0
36,20.6666666667,0
36.4,20.6666666667,0
36.8,20.6666666667,0
37.2,20.6666666667,0
37.6,20.6666666667,0
38,20.6666666667,0
38.4,20.6666666667,0
38.8,20.6666666667,0
39.2,20.6666666667,0
39.6,20.6666666667,0
40,20.6666666667,0
-20,21,0
-19.6,21,0
-19.2,21,0
-18.8,21,0
-18.4,21,0
-18,21,0
-17.6,21,0
-17.2,21,0
-16.8,21,0
-16.4,21,0
-16,21,0
-15.6,21,0
-15.2,21,0
-14.8,21,0
-14.4,21,0
-14,21,0
-13.6,21,0
-13.2,21,0
-12.8,21,0
-12.4,21,0
-12,21,0
-11.6,21,0
-11.2,21,0
-10.8,21,0
-10.4,21,0
-10,21,0
-9.6,21,0
-9.2,21,0
-8.8,21,0
-8.4,21,0
-8,21,0
-7.6,21,0
-7.2,21,0
-6.8,21,0
-6.4,21,0
-6,21,0
-5.6,21,0
-5.2,21,1
-4.8,21,1
-4.4,21,1
-4,21,1
-3.6,21,1
-3.2,21,1
-2.8,21,1
-2.4,21,1
-2,21,1
-1.6,21,1
-1.2,21,1
-0.8,21,1
-0.4,21,1
0,21,1
0.4,21,1
0.8,21,1
1.2,21,1
1.6,21,1
2,21,1
2.4,21,1
2.8,21,1
3.2,21,1
3.6,21,1
4,21,1
4.4,21,1
4.8,21,1
5.2,21,1
5.6,21,1
6,21,1
6.4,21,1
6.8,21,1
7.2,21,1
7.6,21,1
8,21,1
8.4,21,1
8.8,21,1
9.2,21,1
9.6,21,1
10,21,1
10.4,21,1
10.8,21,1
11.2,21,1
11.6,21,1
12,21,1
12.4,21,1
12.8,21,1
13.2,21,1
13.6,21,1
14,21,1
14.4,21,1
14.8,21,1
15.2,21,1
15.6,21,1
16,21,1
16.4,21,1
16.8,21,1
17.2,21,1
17.6,21,1
18,21,1
18.4,21,1
18.8,21,1
19.2,21,1
19.6,21,1
20,21,1
20.4,21,1
20.8,21,1
21.2,21,1
21.6,21,1
22,21,1
22.4,21,1
22.8,21,1
23.2,21,1
23.6,21,1
24,21,1
24.4,21,1
24.8,21,1
25.2,21,1
25.6,21,1
26,21,1
26.4,21,1
26.8,21,0
27.2,21,0
27.6,21,0
28,21,0
28.4,21,0
28.8,21,0
29.2,21,0
29.6,21,0
30,21,0
30.4,21,0
30.8,21,0
31.2,21,0
31.6,21,0
32,21,0
32.4,21,0
32.8,21,0
33.2,21,0
33.6,21,0
34,21,0
34.4,21,0
34.8,21,0
35.2,21,0
35.6,21,0
36,21,0
36.4,21,0
36.8,21,0
37.2,21,0
37.6,21,0
38,21,0
38.4,21,0
38.8,21,0
39.2,21,0
39.6,21,0
40,21,0
-20,21.3333333333,0
-19.6,21.3333333333,0
-19.2,21.3333333333,0
-18.8,21.3333333333,0
-18.4,21.3333333333,0
-18,21.3333333333,0
-17.6,21.3333333333,0
-17.2,21.3333333333,0
-16.8,21.3333333333,0
-16.4,21.3333333333,0
-16,21.3333333333,0
-15.6,21.3333333333,0
-15.2,21.3333333333,0
-14.8,21.3333333333,0
-14.4,21.3333333333,0
-14,21.3333333333,0
-13.6,21.3333333333,0
-13.2,21.3333333333,0
-12.8,21.3333333333,0
-12.4,21.3333333333,0
-12,21.3333333333,0
-11.6,21.3333333333,0
-11.2,21.3333333333,0
-10.8,21.3333333333,0
-10.4,21.3333333333,0
-10,21.3333333333,0
-9.6,21.3333333333,0
-9.2,21.3333333333,0
-8.8,21.3333333333,0
-8.4,21.3333333333,0
-8,21.3333333333,0
-7.6,21.3333333333,0
-7.2,21.3333333333,0
-6.8,21.3333333333,0
-6.4,21.3333333333,0
-6,21.3333333333,0
-5.6,21.3333333333,0
-5.2,21.3333333333,1
-4.8,21.3333333333,1
-4.4,21.3333333333,1
-4,21.3333333333,1
-3.6,21.3333333333,1
-3.2,21.3333333333,1
-2.8,21.3333333333,1
-2.4,21.3333333333,1
-2,21.3333333333,1
-1.6,21.3333333333,1
-1.2,21.3333333333,1
-0.8,21.3333333333,1
-0.4,21.3333333333,1
0,21.3333333333,1
0.4,21.3333333333,1
0.8,21.3333333333,1
1.2,21.3333333333,1
1.6,21.3333333333,1
2,21.3333333333,1
2.4,21.3333333333,1
2.8,21.3333333333,1
3.2,21.3333333333,1
3.6,21.3333333333,1
4,21.3333333333,1
4.4,21.3333333333,1
4.8,21.3333333333,1
5.2,21.3333333333,1
5.6,21.3333333333,1
6,21.3333333333,1
6.4,21.3333333333,1
6.8,21.3333333333,1
7.2,21.3333333333,1
7.6,21.3333333333,1
8,21.3333333333,1
8.4,21.3333333333,1
8.8,21.3333333333,1
9.2,21.3333333333,1
9.6,21.3333333333,1
10,21.3333333333,1
10.4,21.3333333333,1
10.8,21.3333333333,1
11.2,21.3333333333,1
11.6,21.3333333333,1
12,21.3333333333,1
12.4,21.3333333333,1
12.8,21.3333333333,1
13.2,21.3333333333,1
13.6,21.3333333333,1
14,21.3333333333,1
14.4,21.3333333333,1
14.8,21.3333333333,1
15.2,21.3333333333,1
15.6,21.3333333333,1
16,21.3333333333,1
16.4,21.3333333333,1
16.8,21.3333333333,1
17.2,21.3333333333,1
17.6,21.3333333333,1
18,21.3333333333,1
18.4,21.3333333333,1
18.8,21.3333333333,1
19.2,21.3333333333,1
19.6,21.3333333333,1
20,21.3333333333,1
20.4,21.3333333333,1
20.8,21.3333333333,1
21.2,21.3333333333,1
21.6,21.3333333333,1
22,21.3333333333,1
22.4,21.3333333333,1
22.8,21.3333333333,1
23.2,21.3333333333,1
23.6,21.3333333333,1
24,21.3333333333,1
24.4,21.3333333333,1
24.8,21.3333333333,1
25.2,21.3333333333,1
25.6,21.3333333333,1
26,21.3333333333,1
26.4,21.3333333333,1
26.8,21.3333333333,0
27.2,21.3333333333,0
27.6,21.3333333333,0
28,21.3333333333,0
28.4,21.3333333333,0
28.8,21.3333333333,0
29.2,21.3333333333,0
29.6,21.3333333333,0
30,21.3333333333,0
30.4,21.3333333333,0
30.8,21.3333333333,0
31.2,21.3333333333,0
31.6,21.3333333333,0
32,21.3333333333,0
32.4,21.3333333333,0
32.8,21.3333333333,0
33.2,21.3333333333,0
33.6,21.3333333333,0
34,21.3333333333,0
34.4,21.3333333333,0
34.8,21.3333333333,0
35.2,21.3333333333,0
35.6,21.3333333333,0
36,21.3333333333,0
36.4,21.3333333333,0
36.8,21.3333333333,0
37.2,21.3333333333,0
37.6,21.3333333333,0
38,21.3333333333,0
38.4,21.3333333333,0
38.8,21.3333333333,0
39.2,21.3333333333,0
39.6,21.3333333333,0
40,21.3333333333,0
-20,21.6666666667,0
-19.6,21.6666666667,0
-19.2,21.6666666667,0
-18.8,21.6666666667,0
-18.4,21.6666666667,0
-18,21.6666666667,0
-17.6,21.6666666667,0
-17.2,21.6666666667,0
-16.8,21.6666666667,0
-16.4,21.6666666667,0
-16,21.6666666667,0
-15.6,21.6666666667,0
-15.2,21.6666666667,0
-14.8,21.6666666667,0
-14.4,21.6666666667,0
-14,21.6666666667,0
-13.6,21.6666666667,0
-13.2,21.6666666667,0
-12.8,21.6666666667,0
-12.4,21.6666666667,0
-12,21.6666666667,0
-11.6,21.6666666667,0
-11.2,21.6666666667,0
-10.8,21.6666666667,0
-10.4,21.6666666667,0
-10,21.6666666667,0
-9.6,21.6666666667,0
-9.2,21.6666666667,0
-8.8,21.6666666667,0
-8.4,21.6666666667,0
-8,21.6666666667,0
-7.6,21.6666666667,0
-7.2,21.6666666667,0
-6.8,21.6666666667,0
-6.4,21.6666666667,0
-6,21.6666666667,0
-5.6,21.6666666667,0
-5.2,21.6666666667,1
-4.8,21.6666666667,1
-4.4,21.6666666667,1
-4,21.6666666667,1
-3.6,21.6666666667,1
-3.2,21.6666666667,1
-2.8,21.6666666667,1
-2.4,21.6666666667,1
-2,21.6666666667,1
-1.6,21.6666666667,1
-1.2,21.6666666667,1
-0.8,21.6666666667,1
-0.4,21.6666666667,1
0,21.6666666667,1
0.4,21.6666666667,1
0.8,21.6666666667,1
1.2,21.6666666667,1
1.6,21.6666666667,1
2,21.6666666667,1
2.4,21.6666666667,1
2.8,21.6666666667,1
3.2,21.6666666667,1
3.6,21.6666666667,1
4,21.6666666667,1
4.4,21.6666666667,1
4.8,21.6666666667,1
5.2,21.6666666667,1
5.6,21.6666666667,1
6,21.6666666667,1
6.4,21.6666666667,1
6.8,21.6666666667,1
7.2,21.6666666667,1
7.6,21.6666666667,1
8,21.6666666667,1
8.4,21.6666666667,1
8.8,21.6666666667,1
9.2,21.6666666667,1
9.6,21.6666666667,1
10,21.6666666667,1
10.4,21.6666666667,1
10.8,21.6666666667,1
11.2,21.6666666667,1
11.6,21.6666666667,1
12,21.6666666667,1
12.4,21.6666666667,1
12.8,21.6666666667,1
13.2,21.6666666667,1
13.6,21.6666666667,1
14,21.6666666667,1
14.4,21.6666666667,1
14.8,21.6666666667,1
15.2,21.6666666667,1
15.6,21.6666666667,1
16,21.6666666667,1
16.4,21.6666666667,1
16.8,21.6666666667,1
17.2,21.6666666667,1
17.6,21.6666666667,1
18,21.6666666667,1
18.4,21.6666666667,1
18.8,21.6666666667,1
19.2,21.6666666667,1
19.6,21.6666666667,1
20,21.6666666667,1
20.4,21.6666666667,1
20.8,21.6666666667,1
21.2,21.6666666667,1
21.6,21.6666666667,1
22,21.6666666667,1
22.4,21.6666666667,1
22.8,21.6666666667,1
23.2,21.6666666667,1
23.6,21.6666666667,1
24,21.6666666667,1
24.4,21.6666666667,1
24.8,21.6666666667,1
25.2,21.6666666667,1
25.6,21.6666666667,1
26,21.6666666667,1
26.4,21.6666666667,0
26.8,21.6666666667,0
27.2,21.6666666667,0
27.6,21.6666666667,0
28,21.6666666667,0
28.4,21.6666666667,0
28.8,21.6666666667,0
29.2,21.6666666667,0
29.6,21.6666666667,0
30,21.6666666667,0
30.4,21.6666666667,0
30.8,21.6666666667,0
31.2,21.6666666667,0
31.6,21.6666666667,0
32,21.6666666667,0
32.4,21.6666666667,0
32.8,21.6666666667,0
33.2,21.6666666667,0
33.6,21.6666666667,0
34,21.6666666667,0
34.4,21.6666666667,0
34.8,21.6666666667,0
35.2,21.6666666667,0
35.6,21.6666666667,0
36,21.6666666667,0
36.4,21.6666666667,0
36.8,21.6666666667,0
37.2,21.6666666667,0
37.6,21.6666666667,0
38,21.6666666667,0
38.4,21.6666666667,0
38.8,21.6666666667,0
39.2,21.6666666667,0
39.6,21.6666666667,0
40,21.6666666667,0
-20,22,0
-19.6,22,0
-19.2,22,0
-18.8,22,0
-18.4,22,0
-18,22,0
-17.6,22,0
-17.2,22,0
-16.8,22,0
-16.4,22,0
-16,22,0
-15.6,22,0
-15.2,22,0
-14.8,22,0
-14.4,22,0
-14,22,0
-13.6,22,0
-13.2,22,0
-12.8,22,0
-12.4,22,0
-12,22,0
-11.6,22,0
-11.2,22,0
-10.8,22,0
-10.4,22,0
-10,22,0
-9.6,22,0
-9.2,22,0
-8.8,22,0
-8.4,22,0
-8,22,0
-7.6,22,0
-7.2,22,0
-6.8,22,0
-6.4,22,0
-6,22,0
-5.6,22,0
-5.2,22,1
-4.8,22,1
-4.4,22,1
-4,22,1
-3.6,22,1
-3.2,22,1
-2.8,22,1
-2.4,22,1
-2,22,1
-1.6,22,1
-1.2,22,1
-0.8,22,1
-0.4,22,1
0,22,1
0.4,22,1
0.8,22,1
1.2,22,1
1.6,22,1
2,22,1
2.4,22,1
2.8,22,1
3.2,22,1
3.6,22,1
4,22,1
4.4,22,1
4.8,22,1
5.2,22,1
5.6,22,1
6,22,1
6.4,22,1
6.8,22,1
7.2,22,1
7.6,22,1
8,22,1
8.4,22,1
8.8,22,1
9.2,22,1
9.6,22,1
10,22,1
10.4,22,1
10.8,22,1
11.2,22,1
11.6,22,1
12,22,1
12.4,22,1
12.8,22,1
13.2,22,1
13.6,22,1
14,22,1
14.4,22,1
14.8,22,1
15.2,22,1
15.6,22,1
16,22,1
16.4,22,1
16.8,22,1
17.2,22,1
17.6,22,1
18,22,1
18.4,22,1
18.8,22,1
19.2,22,1
19.6,22,1
20,22,1
20.4,22,1
20.8,22,1
21.2,22,1
21.6,22,1
22,22,1
22.4,22,1
22.8,22,1
23.2,22,1
23.6,22,1
24,22,1
24.4,22,1
24.8,22,1
25.2,22,1
25.6,22,1
26,22,0
26.4,22,0
26.8,22,0
27.2,22,0
27.6,22,0
28,22,0
28.4,22,0
28.8,22,0
29.2,22,0
29.6,22,0
30,22,0
30.4,22,0
30.8,22,0
31.2,22,0
31.6,22,0
32,22,0
32.4,22,0
32.8,22,0
33.2,22,0
33.6,22,0
34,22,0
34.4,22,0
34.8,22,0
35.2,22,0
35.6,22,0
36,22,0
36.4,22,0
36.8,22,0
37.2,22,0
37.6,22,0
38,22,0
38.4,22,0
38.8,22,0
39.2,22,0
39.6,22,0
40,22,0
-20,22.3333333333,0
-19.6,22.3333333333,0
-19.2,22.3333333333,0
-18.8,22.3333333333,0
-18.4,22.3333333333,0
-18,22.3333333333,0
-17.6,22.3333333333,0
-17.2,22.3333333333,0
-16.8,22.3333333333,0
-16.4,22.3333333333,0
-16,22.3333333333,0
-15.6,22.3333333333,0
-15.2,22.3333333333,0
-14.8,22.3333333333,0
-14.4,22.3333333333,0
-14,22.3333333333,0
-13.6,22.3333333333,0
-13.2,22.3333333333,0
-12.8,22.3333333333,0
-12.4,22.3333333333,0
-12,22.3333333333,0
-11.6,22.3333333333,0
-11.2,22.3333333333,0
-10.8,22.3333333333,0
-10.4,22.3333333333,0
-10,22.3333333333,0
-9.6,22.3333333333,0
-9.2,22.3333333333,0
-8.8,22.3333333333,0
-8.4,22.3333333333,0
-8,22.3333333333,0
-7.6,22.3333333333,0
-7.2,22.3333333333,0
-6.8,22.3333333333,0
-6.4,22.3333333333,0
-6,22.3333333333,0
-5.6,22.3333333333,0
-5.2,22.3333333333,1
-4.8,22.3333333333,1
-4.4,22.3333333333,1
-4,22.3333333333,1
-3.6,22.3333333333,1
-3.2,22.3333333333,1
-2.8,22.3333333333,1
-2.4,22.3333333333,1
-2,22.3333333333,1
-1.6,22.3333333333,1
-1.2,22.3333333333,1
-0.8,22.3333333333,1
-0.4,22.3333333333,1
0,22.3333333333,1
0.4,22.3333333333,1
0.8,22.3333333333,1
1.2,22.3333333333,1
1.6,22.3333333333,1
2,22.3333333333,1
2.4,22.3333333333,1
2.8,22.3333333333,1
3.2,22.3333333333,1
3.6,22.3333333333,1
4,22.3333333333,1
4.4,22.3333333333,1
4.8,22.3333333333,1
5.2,22.3333333333,1
5.6,22.3333333333,1
6,22.3333333333,1
6.4,22.3333333333,1
6.8,22.3333333333,1
7.2,22.3333333333,1
7.6,22.3333333333,1
8,22.3333333333,1
8.4,22.3333333333,1
8.8,22.3333333333,1
9.2,22.3333333333,1
9.6,22.3333333333,1
10,22.3333333333,1
10.4,22.3333333333,1
10.8,22.3333333333,1
11.2,22.3333333333,1
11.6,22.3333333333,1
12,22.3333333333,1
12.4,22.3333333333,1
12.8,22.3333333333,1
13.2,22.3333333333,1
13.6,22.3333333333,1
14,22.3333333333,1
14.4,22.3333333333,1
14.8,22.3333333333,1
15.2,22.3333333333,1
15.6,22.3333333333,1
16,22.3333333333,1
16.4,22.3333333333,1
16.8,22.3333333333,1
17.2,22.3333333333,1
17.6,22.3333333333,1
18,22.3333333333,1
18.4,22.3333333333,1
18.8,22.3333333333,1
19.2,22.3333333333,1
19.6,22.3333333333,1
20,22.3333333333,1
20.4,22.3333333333,1
20.8,22.3333333333,1
21.2,22.3333333333,1
21.6,22.3333333333,1
22,22.3333333333,1
22.4,22.3333333333,1
22.8,22.3333333333,1
23.2,22.3333333333,1
23.6,22.3333333333,1
24,22.3333333333,1
24.4,22.3333333333,1
24.8,22.3333333333,1
25.2,22.3333333333,1
25.6,22.3333333333,0
26,22.3333333333,0
26.4,22.3333333333,0
26.8,22.3333333333,0
27.2,22.3333333333,0
27.6,22.3333333333,0
28,22.3333333333,0
28.4,22.3333333333,0
28.8,22.3333333333,0
29.2,22.3333333333,0
29.6,22.3333333333,0
30,22.3333333333,0
30.4,22.3333333333,0
30.8,22.3333333333,0
31.2,22.3333333333,0
31.6,22.3333333333,0
32,22.3333333333,0
32.4,22.3333333333,0
32.8,22.3333333333,0
33.2,22.3333333333,0
33.6,22.3333333333,0
34,22.3333333333,0
34.4,22.3333333333,0
34.8,22.3333333333,0
35.2,22.3333333333,0
35.6,22.3333333333,0
36,22.3333333333,0
36.4,22.3333333333,0
36.8,22.3333333333,0
37.2,22.3333333333,0
37.6,22.3333333333,0
38,22.3333333333,0
38.4,22.3333333333,0
38.8,22.3333333333,0
39.2,22.3333333333,0
39.6,22.3333333333,0
40,22.3333333333,0
-20,22.6666666667,0
-19.6,22.6666666667,0
-19.2,22.6666666667,0
-18.8,22.6666666667,0
-18.4,22.6666666667,0
-18,22.6666666667,0
-17.6,22.6666666667,0
-17.2,22.6666666667,0
-16.8,22.6666666667,0
-16.4,22.6666666667,0
-16,22.6666666667,0
-15.6,22.6666666667,0
-15.2,22.6666666667,0
-14.8,22.6666666667,0
-14.4,22.6666666667,0
-14,22.6666666667,0
-13.6,22.6666666667,0
-13.2,22.6666666667,0
-12.8,22.6666666667,0
-12.4,22.6666666667,0
-12,22.6666666667,0
-11.6,22.6666666667,0
-11.2,22.6666666667,0
-10.8,22.6666666667,0
-10.4,22.6666666667,0
-10,22.6666666667,0
-9.6,22.6666666667,0
-9.2,22.6666666667,0
-8.8,22.6666666667,0
-8.4,22.6666666667,0
-8,22.6666666667,0
-7.6,22.6666666667,0
-7.2,22.6666666667,0
-6.8,22.6666666667,0
-6.4,22.6666666667,0
-6,22.6666666667,0
-5.6,22.6666666667,1
-5.2,22.6666666667,1
-4.8,22.6666666667,1
-4.4,22.6666666667,1
-4,22.6666666667,1
-3.6,22.6666666667,1
-3.2,22.6666666667,1
-2.8,22.6666666667,1
-2.4,22.6666666667,1
-2,22.6666666667,1
-1.6,22.6666666667,1
-1.2,22.6666666667,1
-0.8,22.6666666667,1
-0.4,22.6666666667,1
0,22.6666666667,1
0.4,22.6666666667,1
0.8,22.6666666667,1
1.2,22.6666666667,1
1.6,22.6666666667,1
2,22.6666666667,1
2.4,22.6666666667,1
2.8,22.6666666667,1
3.2,22.6666666667,1
3.6,22.6666666667,1
4,22.6666666667,1
4.4,22.6666666667,1
4.8,22.6666666667,1
5.2,22.6666666667,1
5.6,22.6666666667,1
6,22.6666666667,1
6.4,22.6666666667,1
6.8,22.6666666667,1
7.2,22.6666666667,1
7.6,22.6666666667,1
8,22.6666666667,1
8.4,22.6666666667,1
8.8,22.6666666667,1
9.2,22.6666666667,1
9.6,22.6666666667,1
10,22.6666666667,1
10.4,22.6666666667,1
10.8,22.6666666667,1
11.2,22.6666666667,1
11.6,22.6666666667,1
12,22.6666666667,1
12.4,22.6666666667,1
12.8,22.6666666667,1
13.2,22.6666666667,1
13.6,22.6666666667,1
14,22.6666666667,1
14.4,22.6666666667,1
14.8,22.6666666667,1
15.2,22.6666666667,1
15.6,22.6666666667,1
16,22.6666666667,1
16.4,22.6666666667,1
16.8,22.6666666667,1
17.2,22.6666666667,1
17.6,22.6666666667,1
18,22.6666666667,1
18.4,22.6666666667,1
18.8,22.6666666667,1
19.2,22.6666666667,1
19.6,22.6666666667,1
20,22.6666666667,1
20.4,22.6666666667,1
20.8,22.6666666667,1
21.2,22.6666666667,1
21.6,22.6666666667,1
22,22.6666666667,1
22.4,22.6666666667,1
22.8,22.6666666667,1
23.2,22.6666666667,1
23.6,22.6666666667,1
24,22.6666666667,1
24.4,22.6666666667,1
24.8,22.6666666667,1
25.2,22.6666666667,0
25.6,22.6666666667,0
26,22.6666666667,0
26.4,22.6666666667,0
26.8,22.6666666667,0
27.2,22.6666666667,0
27.6,22.6666666667,0
28,22.6666666667,0
28.4,22.6666666667,0
28.8,22.6666666667,0
29.2,22.6666666667,0
29.6,22.6666666667,0
30,22.6666666667,0
30.4,22.6666666667,0
30.8,22.6666666667,0
31.2,22.6666666667,0
31.6,22.6666666667,0
32,22.6666666667,0
32.4,22.6666666667,0
32.8,22.6666666667,0
33.2,22.6666666667,0
33.6,22.6666666667,0
34,22.6666666667,0
34.4,22.6666666667,0
34.8,22.6666666667,0
35.2,22.6666666667,0
35.6,22.6666666667,0
36,22.6666666667,0
36.4,22.6666666667,0
36.8,22.6666666667,0
37.2,22.6666666667,0
37.6,22.6666666667,0
38,22.6666666667,0
38.4,22.6666666667,0
38.8,22.6666666667,0
39.2,22.6666666667,0
39.6,22.6666666667,0
40,22.6666666667,0
-20,23,0
-19.6,23,0
-19.2,23,0
-18.8,23,0
-18.4,23,0
-18,23,0
-17.6,23,0
-17.2,23,0
-16.8,23,0
-16.4,23,0
-16,23,0
-15.6,23,0
-15.2,23,0
-14.8,23,0
-14.4,23,0
-14,23,0
-13.6,23,0
-13.2,23,0
-12.8,23,0
-12.4,23,0
-12,23,0
-11.6,23,0
-11.2,23,0
-10.8,23,0
-10.4,23,0
-10,23,0
-9.6,23,0
-9.2,23,0
-8.8,23,0
-8.4,23,0
-8,23,0
-7.6,23,0
-7.2,23,0
-6.8,23,0
-6.4,23,0
-6,23,0
-5.6,23,1
-5.2,23,1
-4.8,23,1
-4.4,23,1
-4,23,1
-3.6,23,1
-3.2,23,1
-2.8,23,1
-2.4,23,1
-2,23,1
-1.6,23,1
-1.2,23,1
-0.8,23,1
-0.4,23,1
0,23,1
0.4,23,1
0.8,23,1
1.2,23,1
1.6,23,1
2,23,1
2.4,23,1
2.8,23,1
3.2,23,1
3.6,23,1
4,23,1
4.4,23,1
4.8,23,1
5.2,23,1
5.6,23,1
6,23,1
6.4,23,1
6.8,23,1
7.2,23,1
7.6,23,1
8,23,1
8.4,23,1
8.8,23,1
9.2,23,1
9.6,23,1
10,23,1
10.4,23,1
10.8,23,1
11.2,23,1
11.6,23,1
12,23,1
12.4,23,1
12.8,23,1
13.2,23,1
13.6,23,1
14,23,1
14.4,23,1
14.8,23,1
15.2,23,1
15.6,23,1
16,23,1
16.4,23,1
16.8,23,1
17.2,23,1
17.6,23,1
18,23,1
18.4,23,1
18.8,23,1
19.2,23,1
19.6,23,1
20,23,1
20.4,23,1
20.8,23,1
21.2,23,1
21.6,23,1
22,23,1
22.4,23,1
22.8,23,1
23.2,23,1
23.6,23,1
24,23,1
24.4,23,1
24.8,23,1
25.2,23,0
25.6,23,0
26,23,0
26.4,23,0
26.8,23,0
27.2,23,0
27.6,23,0
28,23,0
28.4,23,0
28.8,23,0
29.2,23,0
29.6,23,0
30,23,0
30.4,23,0
30.8,23,0
31.2,23,0
31.6,23,0
32,23,0
32.4,23,0
32.8,23,0
33.2,23,0
33.6,23,0
34,23,0
34.4,23,0
34.8,23,0
35.2,23,0
35.6,23,0
36,23,0
36.4,23,0
36.8,23,0
37.2,23,0
37.6,23,0
38,23,0
38.4,23,0
38.8,23,0
39.2,23,0
39.6,23,0
40,23,0
-20,23.3333333333,0
-19.6,23.3333333333,0
-19.2,23.3333333333,0
-18.8,23.3333333333,0
-18.4,23.3333333333,0
-18,23.3333333333,0
-17.6,23.3333333333,0
-17.2,23.3333333333,0
-16.8,23.3333333333,0
-16.4,23.3333333333,0
-16,23.3333333333,0
-15.6,23.3333333333,0
-15.2,23.3333333333,0
-14.8,23.3333333333,0
-14.4,23.3333333333,0
-14,23.3333333333,0
-13.6,23.3333333333,0
-13.2,23.3333333333,0
-12.8,23.3333333333,0
-12.4,23.3333333333,0
-12,23.3333333333,0
-11.6,23.3333333333,0
-11.2,23.3333333333,0
-10.8,23.3333333333,0
-10.4,23.3333333333,0
-10,23.3333333333,0
-9.6,23.3333333333,0
-9.2,23.3333333333,0
-8.8,23.3333333333,0
-8.4,23.3333333333,0
-8,23.3333333333,0
-7.6,23.3333333333,0
-7.2,23.3333333333,0
-6.8,23.3333333333,0
-6.4,23.3333333333,0
-6,23.3333333333,0
-5.6,23.3333333333,1
-5.2,23.3333333333,1
-4.8,23.3333333333,1
-4.4,23.3333333333,1
-4,23.3333333333,1
-3.6,23.3333333333,1
-3.2,23.3333333333,1
-2.8,23.3333333333,1
-2.4,23.3333333333,1
-2,23.3333333333,1
-1.6,23.3333333333,1
-1.2,23.3333333333,1
-0.8,23.3333333333,1
-0.4,23.3333333333,1
0,23.3333333333,1
0.4,23.3333333333,1
0.8,23.3333333333,1
1.2,23.3333333333,1
1.6,23.3333333333,1
2,23.3333333333,1
2.4,23.3333333333,1
2.8,23.3333333333,1
3.2,23.3333333333,1
3.6,23.3333333333,1
4,23.3333333333,1
4.4,23.3333333333,1
4.8,23.3333333333,1
5.2,23.3333333333,1
5.6,23.3333333333,1
6,23.3333333333,1
6.4,23.3333333333,1
6.8,23.3333333333,1
7.2,23.3333333333,1
7.6,23.3333333333,1
8,23.3333333333,1
8.4,23.3333333333,1
8.8,23.3333333333,1
9.2,23.3333333333,1
9.6,23.3333333333,1
10,23.3333333333,1
10.4,23.3333333333,1
10.8,23.3333333333,1
11.2,23.3333333333,1
11.6,23.3333333333,1
12,23.3333333333,1
12.4,23.3333333333,1
12.8,23.3333333333,1
13.2,23.3333333333,1
13.6,23.3333333333,1
14,23.3333333333,1
14.4,23.3333333333,1
14.8,23.3333333333,1
15.2,23.3333333333,1
15.6,23.3333333333,1
16,23.3333333333,1
16.4,23.3333333333,1
16.8,23.3333333333,1
17.2,23.3333333333,1
17.6,23.3333333333,1
18,23.3333333333,1
18.4,23.3333333333,1
18.8,23.3333333333,1
19.2,23.3333333333,1
19.6,23.3333333333,1
20,23.3333333333,1
20.4,23.3333333333,1
20.8,23.3333333333,1
21.2,23.3333333333,1
21.6,23.3333333333,1
22,23.3333333333,1
22.4,23.3333333333,1
22.8,23.3333333333,1
23.2,23.3333333333,1
23.6,23.3333333333,1
24,23.3333333333,1
24.4,23.3333333333,1
24.8,23.3333333333,0
25.2,23.3333333333,0
25.6,23.3333333333,0
26,23.3333333333,0
26.4,23.3333333333,0
26.8,23.3333333333,0
27.2,23.3333333333,0
27.6,23.3333333333,0
28,23.3333333333,0
28.4,23.3333333333,0
28.8,23.3333333333,0
29.2,23.3333333333,0
29.6,23.3333333333,0
30,23.3333333333,0
30.4,23.3333333333,0
30.8,23.3333333333,0
31.2,23.3333333333,0
31.6,23.3333333333,0
32,23.3333333333,0
32.4,23.3333333333,0
32.8,23.3333333333,0
33.2,23.3333333333,0
33.6,23.3333333333,0
34,23.3333333333,0
34.4,23.3333333333,0
34.8,23.3333333333,0
35.2,23.3333333333,0
35.6,23.3333333333,0
36,23.3333333333,0
36.4,23.3333333333,0
36.8,23.3333333333,0
37.2,23.3333333333,0
37.6,23.3333333333,0
38,23.3333333333,0
38.4,23.3333333333,0
38.8,23.3333333333,0
39.2,23.3333333333,0
39.6,23.3333333333,0
40,23.3333333333,0
-20,23.6666666667,0
-19.6,23.6666666667,0
-19.2,23.6666666667,0
-18.8,23.6666666667,0
-18.4,23.6666666667,0
-18,23.6666666667,0
-17.6,23.6666666667,0
-17.2,23.6666666667,0
-16.8,23.6666666667,0
-16.4,23.6666666667,0
-16,23.6666666667,0
-15.6,23.6666666667,0
-15.2,23.6666666667,0
-14.8,23.6666666667,0
-14.4,23.6666666667,0
-14,23.6666666667,0
-13.6,23.6666666667,0
-13.2,23.6666666667,0
-12.8,23.6666666667,0
-12.4,23.6666666667,0
-12,23.6666666667,0
-11.6,23.6666666667,0
-11.2,23.6666666667,0
-10.8,23.6666666667,0
-10.4,23.6666666667,0
-10,23.6666666667,0
-9.6,23.6666666667,0
-9.2,23.6666666667,0
-8.8,23.6666666667,0
-8.4,23.6666666667,0
-8,23.6666666667,0
-7.6,23.6666666667,0
-7.2,23.6666666667,0
-6.8,23.6666666667,0
-6.4,23.6666666667,0
-6,23.6666666667,0
-5.6,23.6666666667,1
-5.2,23.6666666667,1
-4.8,23.6666666667,1
-4.4,23.6666666667,1
-4,23.6666666667,1
-3.6,23.6666666667,1
-3.2,23.6666666667,1
-2.8,23.6666666667,1
-2.4,23.6666666667,1
-2,23.6666666667,1
-1.6,23.6666666667,1
-1.2,23.6666666667,1
-0.8,23.6666666667,1
-0.4,23.6666666667,1
0,23.6666666667,1
0.4,23.6666666667,1
0.8,23.6666666667,1
1.2,23.6666666667,1
1.6,23.6666666667,1
2,23.6666666667,1
2.4,23.6666666667,1
2.8,23.6666666667,1
3.2,23.6666666667,1
3.6,23.6666666667,1
4,23.6666666667,1
4.4,23.6666666667,1
4.8,23.6666666667,1
5.2,23.6666666667,1
5.6,23.6666666667,1
6,23.6666666667,1
6.4,23.6666666667,1
6.8,23.6666666667,1
7.2,23.6666666667,1
7.6,23.6666666667,1
8,23.6666666667,1
8.4,23.6666666667,1
8.8,23.6666666667,1
9.2,23.6666666667,1
9.6,23.6666666667,1
10,23.6666666667,1
10.4,23.6666666667,1
10.8,23.6666666667,1
11.2,23.6666666667,1
11.6,23.6666666667,1
12,23.6666666667,1
12.4,23.6666666667,1
12.8,23.6666666667,1
13.2,23.6666666667,1
13.6,23.6666666667,1
14,23.6666666667,1
14.4,23.6666666667,1
14.8,23.6666666667,1
15.2,23.6666666667,1
15.6,23.6666666667,1
16,23.6666666667,1
16.4,23.6666666667,1
16.8,23.6666666667,1
17.2,23.6666666667,1
17.6,23.6666666667,1
18,23.6666666667,1
18.4,23.6666666667,1
18.8,23.6666666667,1
19.2,23.6666666667,1
19.6,23.6666666667,1
20,23.6666666667,1
20.4,23.6666666667,1
20.8,23.6666666667,1
21.2,23.6666666667,1
21.6,23.6666666667,1
22,23.6666666667,1
22.4,23.6666666667,1
22.8,23.6666666667,1
23.2,23.6666666667,1
23.6,23.6666666667,1
24,23.6666666667,1
24.4,23.6666666667,0
24.8,23.6666666667,0
25.2,23.6666666667,0
25.6,23.6666666667,0
26,23.6666666667,0
26.4,23.6666666667,0
26.8,23.6666666667,0
27.2,23.6666666667,0
27.6,23.6666666667,0
28,23.6666666667,0
28.4,23.6666666667,0
28.8,23.6666666667,0
29.2,23.6666666667,0
29.6,23.6666666667,0
30,23.6666666667,0
30.4,23.6666666667,0
30.8,23.6666666667,0
31.2,23.6666666667,0
31.6,23.6666666667,0
32,23.6666666667,0
32.4,23.6666666667,0
32.8,23.6666666667,0
33.2,23.6666666667,0
33.6,23.6666666667,0
34,23.6666666667,0
34.4,23.6666666667,0
34.8,23.6666666667,0
35.2,23.6666666667,0
35.6,23.6666666667,0
36,23.6666666667,0
36.4,23.6666666667,0
36.8,23.6666666667,0
37.2,23.6666666667,0
37.6,23.6666666667,0
38,23.6666666667,0
38.4,23.6666666667,0
38.8,23.6666666667,0
39.2,23.6666666667,0
39.6,23.6666666667,0
40,23.6666666667,0
-20,24,0
-19.6,24,0
-19.2,24,0
-18.8,24,0
-18.4,24,0
-18,24,0
-17.6,24,0
-17.2,24,0
-16.8,24,0
-16.4,24,0
-16,24,0
-15.6,24,0
-15.2,24,0
-14.8,24,0
-14.4,24,0
-14,24,0
-13.6,24,0
-13.2,24,0
-12.8,24,0
-12.4,24,0
-12,24,0
-11.6,24,0
-11.2,24,0
-10.8,24,0
-10.4,24,0
-10,24,0
-9.6,24,0
-9.2,24,0
-8.8,24,0
-8.4,24,0
-8,24,0
-7.6,24,0
-7.2,24,0
-6.8,24,0
-6.4,24,0
-6,24,0
-5.6,24,1
-5.2,24,1
-4.8,24,1
-4.4,24,1
-4,24,1
-3.6,24,1
-3.2,24,1
-2.8,24,1
-2.4,24,1
-2,24,1
-1.6,24,1
-1.2,24,1
-0.8,24,1
-0.4,24,1
0,24,1
0.4,24,1
0.8,24,1
1.2,24,1
1.6,24,1
2,24,1
2.4,24,1
2.8,24,1
3.2,24,1
3.6,24,1
4,24,1
4.4,24,1
4.8,24,1
5.2,24,1
5.6,24,1
6,24,1
6.4,24,1
6.8,24,1
7.2,24,1
7.6,24,1
8,24,1
8.4,24,1
8.8,24,1
9.2,24,1
9.6,24,1
10,24,1
10.4,24,1
10.8,24,1
11.2,24,1
11.6,24,1
12,24,1
12.4,24,1
12.8,24,1
13.2,24,1
13.6,24,1
14,24,1
14.4,24,1
14.8,24,1
15.2,24,1
15.6,24,1
16,24,1
16.4,24,1
16.8,24,1
17.2,24,1
17.6,24,1
18,24,1
18.4,24,1
18.8,24,1
19.2,24,1
19.6,24,1
20,24,1
20.4,24,1
20.8,24,1
21.2,24,1
21.6,24,1
22,24,1
22.4,24,1
22.8,24,1
23.2,24,1
23.6,24,1
24,24,0
24.4,24,0
24.8,24,0
25.2,24,0
25.6,24,0
26,24,0
26.4,24,0
26.8,24,0
27.2,24,0
27.6,24,0
28,24,0
28.4,24,0
28.8,24,0
29.2,24,0
29.6,24,0
30,24,0
30.4,24,0
30.8,24,0
31.2,24,0
31.6,24,0
32,24,0
32.4,24,0
32.8,24,0
33.2,24,0
33.6,24,0
34,24,0
34.4,24,0
34.8,24,0
35.2,24,0
35.6,24,0
36,24,0
36.4,24,0
36.8,24,0
37.2,24,0
37.6,24,0
38,24,0
38.4,24,0
38.8,24,0
39.2,24,0
39.6,24,0
40,24,0
-20,24.3333333333,0
-19.6,24.3333333333,0
-19.2,24.3333333333,0
-18.8,24.3333333333,0
-18.4,24.3333333333,0
-18,24.3333333333,0
-17.6,24.3333333333,0
-17.2,24.3333333333,0
-16.8,24.3333333333,0
-16.4,24.3333333333,0
-16,24.3333333333,0
-15.6,24.3333333333,0
-15.2,24.3333333333,0
-14.8,24.3333333333,0
-14.4,24.3333333333,0
-14,24.3333333333,0
-13.6,24.3333333333,0
-13.2,24.3333333333,0
-12.8,24.3333333333,0
-12.4,24.3333333333,0
-12,24.3333333333,0
-11.6,24.3333333333,0
-11.2,24.3333333333,0
-10.8,24.3333333333,0
-10.4,24.3333333333,0
-10,24.3333333333,0
-9.6,24.3333333333,0
-9.2,24.3333333333,0
-8.8,24.3333333333,0
-8.4,24.3333333333,0
-8,24.3333333333,0
-7.6,24.3333333333,0
-7.2,24.3333333333,0
-6.8,24.3333333333,0
-6.4,24.3333333333,0
-6,24.3333333333,0
-5.6,24.3333333333,1
-5.2,24.3333333333,1
-4.8,24.3333333333,1
-4.4,24.3333333333,1
-4,24.3333333333,1
-3.6,24.3333333333,1
-3.2,24.3333333333,1
-2.8,24.3333333333,1
-2.4,24.3333333333,1
-2,24.3333333333,1
-1.6,24.3333333333,1
-1.2,24.3333333333,1
-0.8,24.3333333333,1
-0.4,24.3333333333,1
0,24.3333333333,1
0.4,24.3333333333,1
0.8,24.3333333333,1
1.2,24.3333333333,1
1.6,24.3333333333,1
2,24.3333333333,1
2.4,24.3333333333,1
2.8,24.3333333333,1
3.2,24.3333333333,1
3.6,24.3333333333,1
4,24.3333333333,1
4.4,24.3333333333,1
4.8,24.3333333333,1
5.2,24.3333333333,1
5.6,24.3333333333,1
6,24.3333333333,1
6.4,24.3333333333,1
6.8,24.3333333333,1
7.2,24.3333333333,1
7.6,24.3333333333,1
8,24.3333333333,1
8.4,24.3333333333,1
8.8,24.3333333333,1
9.2,24.3333333333,1
9.6,24.3333333333,1
10,24.3333333333,1
10.4,24.3333333333,1
10.8,24.3333333333,1
11.2,24.3333333333,1
11.6,24.3333333333,1
12,24.3333333333,1
12.4,24.3333333333,1
12.8,24.3333333333,1
13.2,24.3333333333,1
13.6,24.3333333333,1
14,24.3333333333,1
14.4,24.3333333333,1
14.8,24.3333333333,1
15.2,24.3333333333,1
15.6,24.3333333333,1
16,24.3333333333,1
16.4,24.3333333333,1
16.8,24.3333333333,1
17.2,24.3333333333,1
17.6,24.3333333333,1
18,24.3333333333,1
18.4,24.3333333333,1
18.8,24.3333333333,1
19.2,24.3333333333,1
19.6,24.3333333333,1
20,24.3333333333,1
20.4,24.3333333333,1
20.8,24.3333333333,1
21.2,24.3333333333,1
21.6,24.3333333333,1
22,24.3333333333,1
22.4,24.3333333333,1
22.8,24.3333333333,1
23.2,24.3333333333,1
23.6,24.3333333333,0
24,24.3333333333,0
24.4,24.3333333333,0
24.8,24.3333333333,0
25.2,24.3333333333,0
25.6,24.3333333333,0
26,24.3333333333,0
26.4,24.3333333333,0
26.8,24.3333333333,0
27.2,24.3333333333,0
27.6,24.3333333333,0
28,24.3333333333,0
28.4,24.3333333333,0
28.8,24.3333333333,0
29.2,24.3333333333,0
29.6,24.3333333333,0
30,24.3333333333,0
30.4,24.3333333333,0
30.8,24.3333333333,0
31.2,24.3333333333,0
31.6,24.3333333333,0
32,24.3333333333,0
32.4,24.3333333333,0
32.8,24.3333333333,0
33.2,24.3333333333,0
33.6,24.3333333333,0
34,24.3333333333,0
34.4,24.3333333333,0
34.8,24.3333333333,0
35.2,24.3333333333,0
35.6,24.3333333333,0
36,24.3333333333,0
36.4,24.3333333333,0
36.8,24.3333333333,0
37.2,24.3333333333,0
37.6,24.3333333333,0
38,24.3333333333,0
38.4,24.3333333333,0
38.8,24.3333333333,0
39.2,24.3333333333,0
39.6,24.3333333333,0
40,24.3333333333,0
-20,24.6666666667,0
-19.6,24.6666666667,0
-19.2,24.6666666667,0
-18.8,24.6666666667,0
-18.4,24.6666666667,0
-18,24.6666666667,0
-17.6,24.6666666667,0
-17.2,24.6666666667,0
-16.8,24.6666666667,0
-16.4,24.6666666667,0
-16,24.6666666667,0
-15.6,24.6666666667,0
-15.2,24.6666666667,0
-14.8,24.6666666667,0
-14.4,24.6666666667,0
-14,24.6666666667,0
-13.6,24.6666666667,0
-13.2,24.6666666667,0
-12.8,24.6666666667,0
-12.4,24.6666666667,0
-12,24.6666666667,0
-11.6,24.6666666667,0
-11.2,24.6666666667,0
-10.8,24.6666666667,0
-10.4,24.6666666667,0
-10,24.6666666667,0
-9.6,24.6666666667,0
-9.2,24.6666666667,0
-8.8,24.6666666667,0
-8.4,24.6666666667,0
-8,24.6666666667,0
-7.6,24.6666666667,0
-7.2,24.6666666667,0
-6.8,24.6666666667,0
-6.4,24.6666666667,0
-6,24.6666666667,0
-5.6,24.6666666667,1
-5.2,24.6666666667,1
-4.8,24.6666666667,1
-4.4,24.6666666667,1
-4,24.6666666667,1
-3.6,24.6666666667,1
-3.2,24.6666666667,1
-2.8,24.6666666667,1
-2.4,24.6666666667,1
-2,24.6666666667,1
-1.6,24.6666666667,1
-1.2,24.6666666667,1
-0.8,24.6666666667,1
-0.4,24.6666666667,1
0,24.6666666667,1
0.4,24.6666666667,1
0.8,24.6666666667,1
1.2,24.6666666667,1
1.6,24.6666666667,1
2,24.6666666667,1
2.4,24.6666666667,1
2.8,24.6666666667,1
3.2,24.6666666667,1
3.6,24.6666666667,1
4,24.6666666667,1
4.4,24.6666666667,1
4.8,24.6666666667,1
5.2,24.6666666667,1
5.6,24.6666666667,1
6,24.6666666667,1
6.4,24.6666666667,1
6.8,24.6666666667,1
7.2,24.6666666667,1
7.6,24.6666666667,1
8,24.6666666667,1
8.4,24.6666666667,1
8.8,24.6666666667,1
9.2,24.6666666667,1
9.6,24.6666666667,1
10,24.6666666667,1
10.4,24.6666666667,1
10.8,24.6666666667,1
11.2,24.6666666667,1
11.6,24.6666666667,1
12,24.6666666667,1
12.4,24.6666666667,1
12.8,24.6666666667,1
13.2,24.6666666667,1
13.6,24.6666666667,1
14,24.6666666667,1
14.4,24.6666666667,1
14.8,24.6666666667,1
15.2,24.6666666667,1
15.6,24.6666666667,1
16,24.6666666667,1
16.4,24.6666666667,1
16.8,24.6666666667,1
17.2,24.6666666667,1
17.6,24.6666666667,1
18,24.6666666667,1
18.4,24.6666666667,1
18.8,24.6666666667,1
19.2,24.6666666667,1
19.6,24.6666666667,1
20,24.6666666667,1
20.4,24.6666666667,1
20.8,24.6666666667,1
21.2,24.6666666667,1
21.6,24.6666666667,1
22,24.6666666667,1
22.4,24.6666666667,1
22.8,24.6666666667,1
23.2,24.6666666667,1
23.6,24.6666666667,0
24,24.6666666667,0
24.4,24.6666666667,0
24.8,24.6666666667,0
25.2,24.6666666667,0
25.6,24.6666666667,0
26,24.6666666667,0
26.4,24.6666666667,0
26.8,24.6666666667,0
27.2,24.6666666667,0
27.6,24.6666666667,0
28,24.6666666667,0
28.4,24.6666666667,0
28.8,24.6666666667,0
29.2,24.6666666667,0
29.6,24.6666666667,0
30,24.6666666667,0
30.4,24.6666666667,0
30.8,24.6666666667,0
31.2,24.6666666667,0
31.6,24.6666666667,0
32,24.6666666667,0
32.4,24.6666666667,0
32.8,24.6666666667,0
33.2,24.6666666667,0
33.6,24.6666666667,0
34,24.6666666667,0
34.4,24.6666666667,0
34.8,24.6666666667,0
35.2,24.6666666667,0
35.6,24.6666666667,0
36,24.6666666667,0
36.4,24.6666666667,0
36.8,24.6666666667,0
37.2,24.6666666667,0
37.6,24.6666666667,0
38,24.6666666667,0
38.4,24.6666666667,0
38.8,24.6666666667,0
39.2,24.6666666667,0
39.6,24.6666666667,0
40,24.6666666667,0
-20,25,0
-19.6,25,0
-19.2,25,0
-18.8,25,0
-18.4,25,0
-18,25,0
-17.6,25,0
-17.2,25,0
-16.8,25,0
-16.4,25,0
-16,25,0
-15.6,25,0
-15.2,25,0
-14.8,25,0
-14.4,25,0
-14,25,0
-13.6,25,0
-13.2,25,0
-12.8,25,0
-12.4,25,0
-12,25,0
-11.6,25,0
-11.2,25,0
-10.8,25,0
-10.4,25,0
-10,25,0
-9.6,25,0
-9.2,25,0
-8.8,25,0
-8.4,25,0
-8,25,0
-7.6,25,0
-7.2,25,0
-6.8,25,0
-6.4,25,0
-6,25,0
-5.6,25,1
-5.2,25,1
-4.8,25,1
-4.4,25,1
-4,25,1
-3.6,25,1
-3.2,25,1
-2.8,25,1
-2.4,25,1
-2,25,1
-1.6,25,1
-1.2,25,1
-0.8,25,1
-0.4,25,1
0,25,1
0.4,25,1
0.8,25,1
1.2,25,1
1.6,25,1
2,25,1
2.4,25,1
2.8,25,1
3.2,25,1
3.6,25,1
4,25,1
4.4,25,1
4.8,25,1
5.2,25,1
5.6,25,1
6,25,1
6.4,25,1
6.8,25,1
7.2,25,1
7.6,25,1
8,25,1
8.4,25,1
8.8,25,1
9.2,25,1
9.6,25,1
10,25,1
10.4,25,1
10.8,25,1
11.2,25,1
11.6,25,1
12,25,1
12.4,25,1
12.8,25,1
13.2,25,1
13.6,25,1
14,25,1
14.4,25,1
14.8,25,1
15.2,25,1
15.6,25,1
16,25,1
16.4,25,1
16.8,25,1
17.2,25,1
17.6,25,1
18,25,1
18.4,25,1
18.8,25,1
19.2,25,1
19.6,25,1
20,25,1
20.4,25,1
20.8,25,1
21.2,25,1
21.6,25,1
22,25,1
22.4,25,1
22.8,25,1
23.2,25,0
23.6,25,0
24,25,0
24.4,25,0
24.8,25,0
25.2,25,0
25.6,25,0
26,25,0
26.4,25,0
26.8,25,0
27.2,25,0
27.6,25,0
28,25,0
28.4,25,0
28.8,25,0
29.2,25,0
29.6,25,0
30,25,0
30.4,25,0
30.8,25,0
31.2,25,0
31.6,25,0
32,25,0
32.4,25,0
32.8,25,0
33.2,25,0
33.6,25,0
34,25,0
34.4,25,0
34.8,25,0
35.2,25,0
35.6,25,0
36,25,0
36.4,25,0
36.8,25,0
37.2,25,0
37.6,25,0
38,25,0
38.4,25,0
38.8,25,0
39.2,25,0
39.6,25,0
40,25,0


==> figures/tikz/tikz_data/drone_boundary.csv <==
x,y
-5.8,22.5
-5.8,22.8333333333
nan,nan
-5.8,22.5
-5.4,22.5
nan,nan
-5.8,22.8333333333
-5.8,23.1666666667
nan,nan
-5.8,23.1666666667
-5.8,23.5
nan,nan
-5.8,23.5
-5.8,23.8333333333
nan,nan
-5.8,23.8333333333
-5.8,24.1666666667
nan,nan
-5.8,24.1666666667
-5.8,24.5
nan,nan
-5.8,24.5
-5.8,24.8333333333
nan,nan
-5.8,24.8333333333
-5.8,25.1666666667
nan,nan
-5.8,25.1666666667
-5.4,25.1666666667
nan,nan
-5.4,20.5
-5.4,20.8333333333
nan,nan
-5.4,20.5
-5,20.5
nan,nan
-5.4,20.8333333333
-5.4,21.1666666667
nan,nan
-5.4,21.1666666667
-5.4,21.5
nan,nan
-5.4,21.5
-5.4,21.8333333333
nan,nan
-5.4,21.8333333333
-5.4,22.1666666667
nan,nan
-5.4,22.1666666667
-5.4,22.5
nan,nan
-5.4,25.1666666667
-5,25.1666666667
nan,nan
-5,19.1666666667
-5,19.5
nan,nan
-5,19.1666666667
-4.6,19.1666666667
nan,nan
-5,19.5
-5,19.8333333333
nan,nan
-5,19.8333333333
-5,20.1666666667
nan,nan
-5,20.1666666667
-5,20.5
nan,nan
-5,25.1666666667
-4.6,25.1666666667
nan,nan
-4.6,17.8333333333
-4.6,18.1666666667
nan,nan
-4.6,17.8333333333
-4.2,17.8333333333
nan,nan
-4.6,18.1666666667
-4.6,18.5
nan,nan
-4.6,18.5
-4.6,18.8333333333
nan,nan
-4.6,18.8333333333
-4.6,19.1666666667
nan,nan
-4.6,25.1666666667
-4.2,25.1666666667
nan,nan
-4.2,16.8333333333
-4.2,17.1666666667
nan,nan
-4.2,16.8333333333
-3.8,16.8333333333
nan,nan
-4.2,17.1666666667
-4.2,17.5
nan,nan
-4.2,17.5
-4.2,17.8333333333
nan,nan
-4.2,25.1666666667
-3.8,25.1666666667
nan,nan
-3.8,16.1666666667
-3.8,16.5
nan,nan
-3.8,16.1666666667
-3.4,16.1666666667
nan,nan
-3.8,16.5
-3.8,16.8333333333
nan,nan
-3.8,25.1666666667
-3.4,25.1666666667
nan,nan
-3.4,15.1666666667
-3.4,15.5
nan,nan
-3.4,15.1666666667
-3,15.1666666667
nan,nan
-3.4,15.5
-3.4,15.8333333333
nan,nan
-3.4,15.8333333333
-3.4,16.1666666667
nan,nan
-3.4,25.1666666667
-3,25.1666666667
nan,nan
-3,14.5
-3,14.8333333333
nan,nan
-3,14.5
-2.6,14.5
nan,nan
-3,14.8333333333
-3,15.1666666667
nan,nan
-3,25.1666666667
-2.6,25.1666666667
nan,nan
-2.6,13.8333333333
-2.6,14.1666666667
nan,nan
-2.6,13.8333333333
-2.2,13.8333333333
nan,nan
-2.6,14.1666666667
-2.6,14.5
nan,nan
-2.6,25.1666666667
-2.2,25.1666666667
nan,nan
-2.2,13.1666666667
-2.2,13.5
nan,nan
-2.2,13.1666666667
-1.8,13.1666666667
nan,nan
-2.2,13.5
-2.2,13.8333333333
nan,nan
-2.2,25.1666666667
-1.8,25.1666666667
nan,nan
-1.8,12.5
-1.8,12.8333333333
nan,nan
-1.8,12.5
-1.4,12.5
nan,nan
-1.8,12.8333333333
-1.8,13.1666666667
nan,nan
-1.8,25.1666666667
-1.4,25.1666666667
nan,nan
-1.4,11.8333333333
-1.4,12.1666666667
nan,nan
-1.4,11.8333333333
-1,11.8333333333
nan,nan
-1.4,12.1666666667
-1.4,12.5
nan,nan
-1.4,25.1666666667
-1,25.1666666667
nan,nan
-1,11.1666666667
-1,11.5
nan,nan
-1,11.1666666667
-0.6,11.1666666667
nan,nan
-1,11.5
-1,11.8333333333
nan,nan
-1,25.1666666667
-0.6,25.1666666667
nan,nan
-0.6,10.5
-0.6,10.8333333333
nan,nan
-0.6,10.5
-0.2,10.5
nan,nan
-0.6,10.8333333333
-0.6,11.1666666667
nan,nan
-0.6,25.1666666667
-0.2,25.1666666667
nan,nan
-0.2,9.83333333333
-0.2,10.1666666667
nan,nan
-0.2,9.83333333333
0.2,9.83333333333
nan,nan
-0.2,10.1666666667
-0.2,10.5
nan,nan
-0.2,25.1666666667
0.2,25.1666666667
nan,nan
0.2,9.5
0.2,9.83333333333
nan,nan
0.2,9.5
0.6,9.5
nan,nan
0.2,25.1666666667
0.6,25.1666666667
nan,nan
0.6,8.83333333333
0.6,9.16666666667
nan,nan
0.6,8.83333333333
1,8.83333333333
nan,nan
0.6,9.16666666667
0.6,9.5
nan,nan
0.6,25.1666666667
1,25.1666666667
nan,nan
1,8.5
1,8.83333333333
nan,nan
1,8.5
1.4,8.5
nan,nan
1,25.1666666667
1.4,25.1666666667
nan,nan
1.4,7.83333333333
1.4,8.16666666667
nan,nan
1.4,7.83333333333
1.8,7.83333333333
nan,nan
1.4,8.16666666667
1.4,8.5
nan,nan
1.4,25.1666666667
1.8,25.1666666667
nan,nan
1.8,7.5
1.8,7.83333333333
nan,nan
1.8,7.5
2.2,7.5
nan,nan
1.8,25.1666666667
2.2,25.1666666667
nan,nan
2.2,6.83333333333
2.2,7.16666666667
nan,nan
2.2,6.83333333333
2.6,6.83333333333
nan,nan
2.2,7.16666666667
2.2,7.5
nan,nan
2.2,25.1666666667
2.6,25.1666666667
nan,nan
2.6,6.5
2.6,6.83333333333
nan,nan
2.6,6.5
3,6.5
nan,nan
2.6,25.1666666667
3,25.1666666667
nan,nan
3,6.16666666667
3,6.5
nan,nan
3,6.16666666667
3.4,6.16666666667
nan,nan
3,25.1666666667
3.4,25.1666666667
nan,nan
3.4,5.5
3.4,5.83333333333
nan,nan
3.4,5.5
3.8,5.5
nan,nan
3.4,5.83333333333
3.4,6.16666666667
nan,nan
3.4,25.1666666667
3.8,25.1666666667
nan,nan
3.8,5.16666666667
3.8,5.5
nan,nan
3.8,5.16666666667
4.2,5.16666666667
nan,nan
3.8,25.1666666667
4.2,25.1666666667
nan,nan
4.2,4.83333333333
4.2,5.16666666667
nan,nan
4.2,4.83333333333
4.6,4.83333333333
nan,nan
4.2,25.1666666667
4.6,25.1666666667
nan,nan
4.6,4.16666666667
4.6,4.5
nan,nan
4.6,4.16666666667
5,4.16666666667
nan,nan
4.6,4.5
4.6,4.83333333333
nan,nan
4.6,25.1666666667
5,25.1666666667
nan,nan
5,3.83333333333
5,4.16666666667
nan,nan
5,3.83333333333
5.4,3.83333333333
nan,nan
5,25.1666666667
5.4,25.1666666667
nan,nan
5.4,3.5
5.4,3.83333333333
nan,nan
5.4,3.5
5.8,3.5
nan,nan
5.4,25.1666666667
5.8,25.1666666667
nan,nan
5.8,3.16666666667
5.8,3.5
nan,nan
5.8,3.16666666667
6.2,3.16666666667
nan,nan
5.8,25.1666666667
6.2,25.1666666667
nan,nan
6.2,2.83333333333
6.2,3.16666666667
nan,nan
6.2,2.83333333333
6.6,2.83333333333
nan,nan
6.2,25.1666666667
6.6,25.1666666667
nan,nan
6.6,2.16666666667
6.6,2.5
nan,nan
6.6,2.16666666667
7,2.16666666667
nan,nan
6.6,2.5
6.6,2.83333333333
nan,nan
6.6,25.1666666667
7,25.1666666667
nan,nan
7,1.83333333333
7,2.16666666667
nan,nan
7,1.83333333333
7.4,1.83333333333
nan,nan
7,25.1666666667
7.4,25.1666666667
nan,nan
7.4,1.5
7.4,1.83333333333
nan,nan
7.4,1.5
7.8,1.5
nan,nan
7.4,25.1666666667
7.8,25.1666666667
nan,nan
7.8,1.16666666667
7.8,1.5
nan,nan
7.8,1.16666666667
8.2,1.16666666667
nan,nan
7.8,25.1666666667
8.2,25.1666666667
nan,nan
8.2,0.833333333333
8.2,1.16666666667
nan,nan
8.2,0.833333333333
8.6,0.833333333333
nan,nan
8.2,25.1666666667
8.6,25.1666666667
nan,nan
8.6,0.5
8.6,0.833333333333
nan,nan
8.6,0.5
9,0.5
nan,nan
8.6,25.1666666667
9,25.1666666667
nan,nan
9,0.166666666667
9,0.5
nan,nan
9,0.166666666667
9.4,0.166666666667
nan,nan
9,25.1666666667
9.4,25.1666666667
nan,nan
9.4,-0.166666666667
9.4,0.166666666667
nan,nan
9.4,-0.166666666667
9.8,-0.166666666667
nan,nan
9.4,25.1666666667
9.8,25.1666666667
nan,nan
9.8,-0.5
9.8,-0.166666666667
nan,nan
9.8,-0.5
10.2,-0.5
nan,nan
9.8,25.1666666667
10.2,25.1666666667
nan,nan
10.2,-1.16666666667
10.2,-0.833333333333
nan,nan
10.2,-1.16666666667
10.6,-1.16666666667
nan,nan
10.2,-0.833333333333
10.2,-0.5
nan,nan
10.2,25.1666666667
10.6,25.1666666667
nan,nan
10.6,-1.5
10.6,-1.16666666667
nan,nan
10.6,-1.5
11,-1.5
nan,nan
10.6,25.1666666667
11,25.1666666667
nan,nan
11,-1.83333333333
11,-1.5
nan,nan
11,-1.83333333333
11.4,-1.83333333333
nan,nan
11,25.1666666667
11.4,25.1666666667
nan,nan
11.4,-2.16666666667
11.4,-1.83333333333
nan,nan
11.4,-2.16666666667
11.8,-2.16666666667
nan,nan
11.4,25.1666666667
11.8,25.1666666667
nan,nan
11.8,-2.5
11.8,-2.16666666667
nan,nan
11.8,-2.5
12.2,-2.5
nan,nan
11.8,25.1666666667
12.2,25.1666666667
nan,nan
12.2,-2.83333333333
12.2,-2.5
nan,nan
12.2,-2.83333333333
12.6,-2.83333333333
nan,nan
12.2,25.1666666667
12.6,25.1666666667
nan,nan
12.6,-3.16666666667
12.6,-2.83333333333
nan,nan
12.6,-3.16666666667
13,-3.16666666667
nan,nan
12.6,25.1666666667
13,25.1666666667
nan,nan
13,-3.5
13,-3.16666666667
nan,nan
13,-3.5
13.4,-3.5
nan,nan
13,25.1666666667
13.4,25.1666666667
nan,nan
13.4,-3.83333333333
13.4,-3.5
nan,nan
13.4,-3.83333333333
13.8,-3.83333333333
nan,nan
13.4,25.1666666667
13.8,25.1666666667
nan,nan
13.8,-4.16666666667
13.8,-3.83333333333
nan,nan
13.8,-4.16666666667
14.2,-4.16666666667
nan,nan
13.8,25.1666666667
14.2,25.1666666667
nan,nan
14.2,-4.5
14.2,-4.16666666667
nan,nan
14.2,-4.5
14.6,-4.5
nan,nan
14.2,25.1666666667
14.6,25.1666666667
nan,nan
14.6,-4.83333333333
14.6,-4.5
nan,nan
14.6,-4.83333333333
15,-4.83333333333
nan,nan
14.6,25.1666666667
15,25.1666666667
nan,nan
15,-5.16666666667
15,-4.83333333333
nan,nan
15,-5.16666666667
15.4,-5.16666666667
nan,nan
15,25.1666666667
15.4,25.1666666667
nan,nan
15.4,-5.5
15.4,-5.16666666667
nan,nan
15.4,-5.5
15.8,-5.5
nan,nan
15.4,25.1666666667
15.8,25.1666666667
nan,nan
15.8,-5.83333333333
15.8,-5.5
nan,nan
15.8,-5.83333333333
16.2,-5.83333333333
nan,nan
15.8,25.1666666667
16.2,25.1666666667
nan,nan
16.2,-6.16666666667
16.2,-5.83333333333
nan,nan
16.2,-6.16666666667
16.6,-6.16666666667
nan,nan
16.2,25.1666666667
16.6,25.1666666667
nan,nan
16.6,-6.5
16.6,-6.16666666667
nan,nan
16.6,-6.5
17,-6.5
nan,nan
16.6,25.1666666667
17,25.1666666667
nan,nan
17,-6.83333333333
17,-6.5
nan,nan
17,-6.83333333333
17.4,-6.83333333333
nan,nan
17,25.1666666667
17.4,25.1666666667
nan,nan
17.4,-7.16666666667
17.4,-6.83333333333
nan,nan
17.4,-7.16666666667
17.8,-7.16666666667
nan,nan
17.4,25.1666666667
17.8,25.1666666667
nan,nan
17.8,-7.5
17.8,-7.16666666667
nan,nan
17.8,-7.5
18.2,-7.5
nan,nan
17.8,25.1666666667
18.2,25.1666666667
nan,nan
18.2,-7.83333333333
18.2,-7.5
nan,nan
18.2,-7.83333333333
18.6,-7.83333333333
nan,nan
18.2,25.1666666667
18.6,25.1666666667
nan,nan
18.6,-8.16666666667
18.6,-7.83333333333
nan,nan
18.6,-8.16666666667
19,-8.16666666667
nan,nan
18.6,25.1666666667
19,25.1666666667
nan,nan
19,-8.5
19,-8.16666666667
nan,nan
19,-8.5
19.4,-8.5
nan,nan
19,25.1666666667
19.4,25.1666666667
nan,nan
19.4,-8.83333333333
19.4,-8.5
nan,nan
19.4,-8.83333333333
19.8,-8.83333333333
nan,nan
19.4,25.1666666667
19.8,25.1666666667
nan,nan
19.8,-9.16666666667
19.8,-8.83333333333
nan,nan
19.8,-9.16666666667
20.2,-9.16666666667
nan,nan
19.8,25.1666666667
20.2,25.1666666667
nan,nan
20.2,-9.5
20.2,-9.16666666667
nan,nan
20.2,-9.5
20.6,-9.5
nan,nan
20.2,25.1666666667
20.6,25.1666666667
nan,nan
20.6,-9.83333333333
20.6,-9.5
nan,nan
20.6,-9.83333333333
21,-9.83333333333
nan,nan
20.6,25.1666666667
21,25.1666666667
nan,nan
21,-9.83333333333
21.4,-9.83333333333
nan,nan
21,25.1666666667
21.4,25.1666666667
nan,nan
21.4,-10.1666666667
21.4,-9.83333333333
nan,nan
21.4,-10.1666666667
21.8,-10.1666666667
nan,nan
21.4,25.1666666667
21.8,25.1666666667
nan,nan
21.8,-10.5
21.8,-10.1666666667
nan,nan
21.8,-10.5
22.2,-10.5
nan,nan
21.8,25.1666666667
22.2,25.1666666667
nan,nan
22.2,-10.8333333333
22.2,-10.5
nan,nan
22.2,-10.8333333333
22.6,-10.8333333333
nan,nan
22.2,25.1666666667
22.6,25.1666666667
nan,nan
22.6,-11.1666666667
22.6,-10.8333333333
nan,nan
22.6,-11.1666666667
23,-11.1666666667
nan,nan
23,24.8333333333
23,25.1666666667
nan,nan
22.6,25.1666666667
23,25.1666666667
nan,nan
23,-11.5
23,-11.1666666667
nan,nan
23,-11.5
23.4,-11.5
nan,nan
23.4,24.1666666667
23.4,24.5
nan,nan
23.4,24.5
23.4,24.8333333333
nan,nan
23,24.8333333333
23.4,24.8333333333
nan,nan
23.4,-11.8333333333
23.4,-11.5
nan,nan
23.4,-11.8333333333
23.8,-11.8333333333
nan,nan
23.8,23.8333333333
23.8,24.1666666667
nan,nan
23.4,24.1666666667
23.8,24.1666666667
nan,nan
23.8,-12.1666666667
23.8,-11.8333333333
nan,nan
23.8,-12.1666666667
24.2,-12.1666666667
nan,nan
24.2,23.5
24.2,23.8333333333
nan,nan
23.8,23.8333333333
24.2,23.8333333333
nan,nan
24.2,-12.5
24.2,-12.1666666667
nan,nan
24.2,-12.5
24.6,-12.5
nan,nan
24.6,23.1666666667
24.6,23.5
nan,nan
24.2,23.5
24.6,23.5
nan,nan
24.6,-12.8333333333
24.6,-12.5
nan,nan
24.6,-12.8333333333
25,-12.8333333333
nan,nan
25,22.5
25,22.8333333333
nan,nan
25,22.8333333333
25,23.1666666667
nan,nan
24.6,23.1666666667
25,23.1666666667
nan,nan
25,-13.1666666667
25,-12.8333333333
nan,nan
25,-13.1666666667
25.4,-13.1666666667
nan,nan
25.4,22.1666666667
25.4,22.5
nan,nan
25,22.5
25.4,22.5
nan,nan
25.4,-13.5
25.4,-13.1666666667
nan,nan
25.4,-13.5
25.8,-13.5
nan,nan
25.8,21.8333333333
25.8,22.1666666667
nan,nan
25.4,22.1666666667
25.8,22.1666666667
nan,nan
25.8,-13.8333333333
25.8,-13.5
nan,nan
25.8,-13.8333333333
26.2,-13.8333333333
nan,nan
26.2,21.5
26.2,21.8333333333
nan,nan
25.8,21.8333333333
26.2,21.8333333333
nan,nan
26.2,-13.8333333333
26.6,-13.8333333333
nan,nan
26.6,20.8333333333
26.6,21.1666666667
nan,nan
26.6,21.1666666667
26.6,21.5
nan,nan
26.2,21.5
26.6,21.5
nan,nan
26.6,-14.1666666667
26.6,-13.8333333333
nan,nan
26.6,-14.1666666667
27,-14.1666666667
nan,nan
27,20.5
27,20.8333333333
nan,nan
26.6,20.8333333333
27,20.8333333333
nan,nan
27,-14.5
27,-14.1666666667
nan,nan
27,-14.5
27.4,-14.5
nan,nan
27.4,20.1666666667
27.4,20.5
nan,nan
27,20.5
27.4,20.5
nan,nan
27.4,-14.8333333333
27.4,-14.5
nan,nan
27.4,-14.8333333333
27.8,-14.8333333333
nan,nan
27.8,19.5
27.8,19.8333333333
nan,nan
27.8,19.8333333333
27.8,20.1666666667
nan,nan
27.4,20.1666666667
27.8,20.1666666667
nan,nan
27.8,-15.1666666667
27.8,-14.8333333333
nan,nan
27.8,-15.1666666667
28.2,-15.1666666667
nan,nan
28.2,19.1666666667
28.2,19.5
nan,nan
27.8,19.5
28.2,19.5
nan,nan
28.2,-15.5
28.2,-15.1666666667
nan,nan
28.2,-15.5
28.6,-15.5
nan,nan
28.6,18.8333333333
28.6,19.1666666667
nan,nan
28.2,19.1666666667
28.6,19.1666666667
nan,nan
28.6,-15.8333333333
28.6,-15.5
nan,nan
28.6,-15.8333333333
29,-15.8333333333
nan,nan
29,18.1666666667
29,18.5
nan,nan
29,18.5
29,18.8333333333
nan,nan
28.6,18.8333333333
29,18.8333333333
nan,nan
29,-16.1666666667
29,-15.8333333333
nan,nan
29,-16.1666666667
29.4,-16.1666666667
nan,nan
29.4,17.8333333333
29.4,18.1666666667
nan,nan
29,18.1666666667
29.4,18.1666666667
nan,nan
29.4,-16.5
29.4,-16.1666666667
nan,nan
29.4,-16.5
29.8,-16.5
nan,nan
29.8,17.5
29.8,17.8333333333
nan,nan
29.4,17.8333333333
29.8,17.8333333333
nan,nan
29.8,-16.5
30.2,-16.5
nan,nan
30.2,16.8333333333
30.2,17.1666666667
nan,nan
30.2,17.1666666667
30.2,17.5
nan,nan
29.8,17.5
30.2,17.5
nan,nan
30.2,-16.8333333333
30.2,-16.5
nan,nan
30.2,-16.8333333333
30.6,-16.8333333333
nan,nan
30.6,16.5
30.6,16.8333333333
nan,nan
30.2,16.8333333333
30.6,16.8333333333
nan,nan
30.6,-17.1666666667
30.6,-16.8333333333
nan,nan
30.6,-17.1666666667
31,-17.1666666667
nan,nan
31,16.1666666667
31,16.5
nan,nan
30.6,16.5
31,16.5
nan,nan
31,-17.5
31,-17.1666666667
nan,nan
31,-17.5
31.4,-17.5
nan,nan
31.4,15.5
31.4,15.8333333333
nan,nan
31.4,15.8333333333
31.4,16.1666666667
nan,nan
31,16.1666666667
31.4,16.1666666667
nan,nan
31.4,-17.8333333333
31.4,-17.5
nan,nan
31.4,-17.8333333333
31.8,-17.8333333333
nan,nan
31.8,15.1666666667
31.8,15.5
nan,nan
31.4,15.5
31.8,15.5
nan,nan
31.8,-18.1666666667
31.8,-17.8333333333
nan,nan
31.8,-18.1666666667
32.2,-18.1666666667
nan,nan
32.2,14.5
32.2,14.8333333333
nan,nan
32.2,14.8333333333
32.2,15.1666666667
nan,nan
31.8,15.1666666667
32.2,15.1666666667
nan,nan
32.2,-18.5
32.2,-18.1666666667
nan,nan
32.2,-18.5
32.6,-18.5
nan,nan
32.6,14.1666666667
32.6,14.5
nan,nan
32.2,14.5
32.6,14.5
nan,nan
32.6,-18.5
33,-18.5
nan,nan
33,13.5
33,13.8333333333
nan,nan
33,13.8333333333
33,14.1666666667
nan,nan
32.6,14.1666666667
33,14.1666666667
nan,nan
33,-18.8333333333
33,-18.5
nan,nan
33,-18.8333333333
33.4,-18.8333333333
nan,nan
33.4,13.1666666667
33.4,13.5
nan,nan
33,13.5
33.4,13.5
nan,nan
33.4,-19.1666666667
33.4,-18.8333333333
nan,nan
33.4,-19.1666666667
33.8,-19.1666666667
nan,nan
33.8,12.5
33.8,12.8333333333
nan,nan
33.8,12.8333333333
33.8,13.1666666667
nan,nan
33.4,13.1666666667
33.8,13.1666666667
nan,nan
33.8,-19.5
33.8,-19.1666666667
nan,nan
33.8,-19.5
34.2,-19.5
nan,nan
34.2,12.1666666667
34.2,12.5
nan,nan
33.8,12.5
34.2,12.5
nan,nan
34.2,-19.8333333333
34.2,-19.5
nan,nan
34.2,-19.8333333333
34.6,-19.8333333333
nan,nan
34.6,11.5
34.6,11.8333333333
nan,nan
34.6,11.8333333333
34.6,12.1666666667
nan,nan
34.2,12.1666666667
34.6,12.1666666667
nan,nan
34.6,-20.1666666667
34.6,-19.8333333333
nan,nan
34.6,-20.1666666667
35,-20.1666666667
nan,nan
35,11.1666666667
35,11.5
nan,nan
34.6,11.5
35,11.5
nan,nan
35,-20.1666666667
35.4,-20.1666666667
nan,nan
35.4,10.5
35.4,10.8333333333
nan,nan
35.4,10.8333333333
35.4,11.1666666667
nan,nan
35,11.1666666667
35.4,11.1666666667
nan,nan
35.4,-20.5
35.4,-20.1666666667
nan,nan
35.4,-20.5
35.8,-20.5
nan,nan
35.8,10.1666666667
35.8,10.5
nan,nan
35.4,10.5
35.8,10.5
nan,nan
35.8,-20.8333333333
35.8,-20.5
nan,nan
35.8,-20.8333333333
36.2,-20.8333333333
nan,nan
36.2,9.5
36.2,9.83333333333
nan,nan
36.2,9.83333333333
36.2,10.1666666667
nan,nan
35.8,10.1666666667
36.2,10.1666666667
nan,nan
36.2,-20.8333333333
36.6,-20.8333333333
nan,nan
36.6,8.83333333333
36.6,9.16666666667
nan,nan
36.6,9.16666666667
36.6,9.5
nan,nan
36.2,9.5
36.6,9.5
nan,nan
36.6,-21.1666666667
36.6,-20.8333333333
nan,nan
36.6,-21.1666666667
37,-21.1666666667
nan,nan
37,8.5
37,8.83333333333
nan,nan
36.6,8.83333333333
37,8.83333333333
nan,nan
37,-21.5
37,-21.1666666667
nan,nan
37,-21.5
37.4,-21.5
nan,nan
37.4,7.83333333333
37.4,8.16666666667
nan,nan
37.4,8.16666666667
37.4,8.5
nan,nan
37,8.5
37.4,8.5
nan,nan
37.4,-21.5
37.8,-21.5
nan,nan
37.8,7.16666666667
37.8,7.5
nan,nan
37.8,7.5
37.8,7.83333333333
nan,nan
37.4,7.83333333333
37.8,7.83333333333
nan,nan
37.8,-21.8333333333
37.8,-21.5
nan,nan
37.8,-21.8333333333
38.2,-21.8333333333
nan,nan
38.2,6.5
38.2,6.83333333333
nan,nan
38.2,6.83333333333
38.2,7.16666666667
nan,nan
37.8,7.16666666667
38.2,7.16666666667
nan,nan
38.2,-22.1666666667
38.2,-21.8333333333
nan,nan
38.2,-22.1666666667
38.6,-22.1666666667
nan,nan
38.6,5.16666666667
38.6,5.5
nan,nan
38.6,5.5
38.6,5.83333333333
nan,nan
38.6,5.83333333333
38.6,6.16666666667
nan,nan
38.6,6.16666666667
38.6,6.5
nan,nan
38.2,6.5
38.6,6.5
nan,nan
38.6,-22.1666666667
39,-22.1666666667
nan,nan
39,3.5
39,3.83333333333
nan,nan
39,3.83333333333
39,4.16666666667
nan,nan
39,4.16666666667
39,4.5
nan,nan
39,4.5
39,4.83333333333
nan,nan
39,4.83333333333
39,5.16666666667
nan,nan
38.6,5.16666666667
39,5.16666666667
nan,nan
39,-22.5
39,-22.1666666667
nan,nan
39,-22.5
39.4,-22.5
nan,nan
39.4,1.5
39.4,1.83333333333
nan,nan
39.4,1.83333333333
39.4,2.16666666667
nan,nan
39.4,2.16666666667
39.4,2.5
nan,nan
39.4,2.5
39.4,2.83333333333
nan,nan
39.4,2.83333333333
39.4,3.16666666667
nan,nan
39.4,3.16666666667
39.4,3.5
nan,nan
39,3.5
39.4,3.5
nan,nan
39.4,-22.8333333333
39.4,-22.5
nan,nan
39.4,-22.8333333333
39.8,-22.8333333333
nan,nan
39.8,-3.16666666667
39.8,-2.83333333333
nan,nan
39.8,-2.83333333333
39.8,-2.5
nan,nan
39.8,-2.5
39.8,-2.16666666667
nan,nan
39.8,-2.16666666667
39.8,-1.83333333333
nan,nan
39.8,-1.83333333333
39.8,-1.5
nan,nan
39.8,-1.5
39.8,-1.16666666667
nan,nan
39.8,-1.16666666667
39.8,-0.833333333333
nan,nan
39.8,-0.833333333333
39.8,-0.5
nan,nan
39.8,-0.5
39.8,-0.166666666667
nan,nan
39.8,-0.166666666667
39.8,0.166666666667
nan,nan
39.8,0.166666666667
39.8,0.5
nan,nan
39.8,0.5
39.8,0.833333333333
nan,nan
39.8,0.833333333333
39.8,1.16666666667
nan,nan
39.8,1.16666666667
39.8,1.5
nan,nan
39.4,1.5
39.8,1.5
nan,nan
40.2,-22.8333333333
40.2,-22.5
nan,nan
39.8,-22.8333333333
40.2,-22.8333333333
nan,nan
40.2,-22.5
40.2,-22.1666666667
nan,nan
40.2,-22.1666666667
40.2,-21.8333333333
nan,nan
40.2,-21.8333333333
40.2,-21.5
nan,nan
40.2,-21.5
40.2,-21.1666666667
nan,nan
40.2,-21.1666666667
40.2,-20.8333333333
nan,nan
40.2,-20.8333333333
40.2,-20.5
nan,nan
40.2,-20.5
40.2,-20.1666666667
nan,nan
40.2,-20.1666666667
40.2,-19.8333333333
nan,nan
40.2,-19.8333333333
40.2,-19.5
nan,nan
40.2,-19.5
40.2,-19.1666666667
nan,nan
40.2,-19.1666666667
40.2,-18.8333333333
nan,nan
40.2,-18.8333333333
40.2,-18.5
nan,nan
40.2,-18.5
40.2,-18.1666666667
nan,nan
40.2,-18.1666666667
40.2,-17.8333333333
nan,nan
40.2,-17.8333333333
40.2,-17.5
nan,nan
40.2,-17.5
40.2,-17.1666666667
nan,nan
40.2,-17.1666666667
40.2,-16.8333333333
nan,nan
40.2,-16.8333333333
40.2,-16.5
nan,nan
40.2,-16.5
40.2,-16.1666666667
nan,nan
40.2,-16.1666666667
40.2,-15.8333333333
nan,nan
40.2,-15.8333333333
40.2,-15.5
nan,nan
40.2,-15.5
40.2,-15.1666666667
nan,nan
40.2,-15.1666666667
40.2,-14.8333333333
nan,nan
40.2,-14.8333333333
40.2,-14.5
nan,nan
40.2,-14.5
40.2,-14.1666666667
nan,nan
40.2,-14.1666666667
40.2,-13.8333333333
nan,nan
40.2,-13.8333333333
40.2,-13.5
nan,nan
40.2,-13.5
40.2,-13.1666666667
nan,nan
40.2,-13.1666666667
40.2,-12.8333333333
nan,nan
40.2,-12.8333333333
40.2,-12.5
nan,nan
40.2,-12.5
40.2,-12.1666666667
nan,nan
40.2,-12.1666666667
40.2,-11.8333333333
nan,nan
40.2,-11.8333333333
40.2,-11.5
nan,nan
40.2,-11.5
40.2,-11.1666666667
nan,nan
40.2,-11.1666666667
40.2,-10.8333333333
nan,nan
40.2,-10.8333333333
40.2,-10.5
nan,nan
40.2,-10.5
40.2,-10.1666666667
nan,nan
40.2,-10.1666666667
40.2,-9.83333333333
nan,nan
40.2,-9.83333333333
40.2,-9.5
nan,nan
40.2,-9.5
40.2,-9.16666666667
nan,nan
40.2,-9.16666666667
40.2,-8.83333333333
nan,nan
40.2,-8.83333333333
40.2,-8.5
nan,nan
40.2,-8.5
40.2,-8.16666666667
nan,nan
40.2,-8.16666666667
40.2,-7.83333333333
nan,nan
40.2,-7.83333333333
40.2,-7.5
nan,nan
40.2,-7.5
40.2,-7.16666666667
nan,nan
40.2,-7.16666666667
40.2,-6.83333333333
nan,nan
40.2,-6.83333333333
40.2,-6.5
nan,nan
40.2,-6.5
40.2,-6.16666666667
nan,nan
40.2,-6.16666666667
40.2,-5.83333333333
nan,nan
40.2,-5.83333333333
40.2,-5.5
nan,nan
40.2,-5.5
40.2,-5.16666666667
nan,nan
40.2,-5.16666666667
40.2,-4.83333333333
nan,nan
40.2,-4.83333333333
40.2,-4.5
nan,nan
40.2,-4.5
40.2,-4.16666666667
nan,nan
40.2,-4.16666666667
40.2,-3.83333333333
nan,nan
40.2,-3.83333333333
40.2,-3.5
nan,nan
40.2,-3.5
40.2,-3.16666666667
nan,nan
39.8,-3.16666666667
40.2,-3.16666666667
nan,nan


==> figures/tikz/tikz_data/drone_nn.csv <==
x,y
38,-6
36.2610424158,-12.323948351
33.6726542862,-13.0794090303
31.1839221642,-11.0882659952
29.1695248866,-8.36576915533
27.6905125181,-5.88857026052
26.6663916008,-3.93312823424
25.9955760033,-2.50466838865
25.5751001646,-1.52731504278
25.321306641,-0.891502321879
25.1756493686,-0.496009348863
25.0964933638,-0.261288240439
25.0556151635,-0.128458611818
25.0373324801,-0.0552742158551
25.0284193862,-0.0202217116521
25.0259240021,-0.00296436701574
25.0270038316,0.00335566531181
25.0291626246,0.00477257203458
25.0307757403,0.00384161596083
25.0301647176,0.00246710007737
25.0317237754,0.00246343559849
25.0312119661,0.00189441934398
25.0315674075,0.00270001707898
25.0310390389,0.00204768701716
25.0318039051,0.0022052557278
25.0343247352,0.000276411073163
25.0346755869,-0.00178682881954
25.0338328763,-0.00149127580503
25.032364986,-0.000762636764082
25.0331927005,2.47598195696e-05
25.0320821828,-0.000556716955704
25.0315886049,-0.000537182187392
25.0290592308,0.00246850789145
25.0311944826,0.00117459329333
25.0300044341,0.0025146413823
25.0311617655,0.00288623892781
25.0330777347,0.00134625080557
25.033621656,-0.00057997445753
25.0337929488,-0.00277249080657
25.0335180971,-0.000818896757735
25.0315938384,-0.00110356681918
nan,nan
24,-0.666666666667
23.9894886648,0.702096398268
24.169987446,1.09358534275
24.3900500571,1.04731830814
24.5852338148,0.844095641387
24.7379521473,0.618117891471
24.8455048082,0.426729318249
24.9198081748,0.280183025017
24.9674656966,0.174464421017
24.9956792797,0.104623211251
25.013229026,0.0598487180098
25.022254222,0.0323320672828
25.0280558506,0.0171664231072
25.0307693419,0.00861098492659
25.0312164253,0.0049203665635
25.033112615,0.00109404524513
25.0319174359,0.000286537674912
25.0322352944,0.000273742542621
25.0312537565,-0.000147931970107
25.0319689818,0.00147736356718
25.0323365099,-0.000525801313056
25.0325688196,-0.000953557198817
25.0334743591,-0.00183739797806
25.0327415962,-0.00111155575709
25.0330261875,-0.00133968848281
25.031967448,-0.00268768407098
25.0338557062,-0.00250612204238
25.0329930242,-0.0029132148683
25.0314461956,-0.00171244321159
25.0294904566,0.0006205198676
25.0285431444,0.00254743320852
25.0300930545,0.00210184860287
25.030522946,0.00201329070995
25.0310782503,0.00115296989931
25.0297084458,0.000956359583056
25.0308552915,0.00228789495503
25.0318157809,0.00187875322443
25.0322653414,0.00167040070384
25.0304839837,0.00198539694203
25.0310416185,0.00173112350301
25.0312989871,0.00114069506482
nan,nan
34.4,8.66666666667
35.5793308672,1.29786885388
35.2872273935,-6.06740714961
33.6339359482,-10.5096898442
31.5023930959,-10.3160486904
29.5672779108,-8.44168069581
28.0441467591,-6.25578416493
26.9424425422,-4.34055241282
26.1928843812,-2.85590586902
25.7063582372,-1.79235463787
25.4040825543,-1.0775717855
25.2258257541,-0.618835078441
25.123862164,-0.336748451647
25.0680475445,-0.171177395458
25.0427650082,-0.0795741263259
25.0299489552,-0.0302367955857
25.0269344368,-0.00850265739473
25.0269154845,0.00210865131909
25.0275260244,0.00458629099597
25.0301066819,0.00507742228858
25.0312274083,0.00200425947344
25.02932399,0.00205266417461
25.0291359923,0.00506823210648
25.0313018597,0.0026931325393
25.032941675,0.00148567813878
25.0324060279,0.00183303748301
25.033035573,0.000999173540586
25.0335873271,-0.000654001153847
25.0341734403,-0.00209064336695
25.0349176461,-0.00439313215888
25.0338490442,-0.00204251507298
25.0349967062,-0.00212578948747
25.0324417952,-0.00288582839989
25.0304528291,-0.00146428760135
25.0303569326,0.000807549283522
25.0313147757,0.0020073743286
25.0324929944,0.00062331285012
25.0325615961,-0.00131949863848
25.0309771789,-0.000284423286537
25.0324187511,0.000357543229578
25.0311619411,-0.000797771394076
nan,nan
38,-17
34.6278945984,-15.877831789
31.6849692376,-12.6387608924
29.4133859981,-9.24677020478
27.7925731365,-6.32870504488
26.7027798723,-4.14402319199
25.9997232892,-2.59723621409
25.5642164585,-1.55526243957
25.3083926754,-0.889615303379
25.164156162,-0.483848449314
25.0878512431,-0.248310003225
25.0500246557,-0.117009919719
25.0330696429,-0.04941844768
25.0250220037,-0.0128284083247
25.0237382078,0.0016566733594
25.0235986332,0.00754265571974
25.0234437967,0.0113648585683
25.0262795518,0.0087641210346
25.0277855499,0.00642217733995
25.0291692878,0.00400779180675
25.0291347822,0.00291944703191
25.0298281985,0.00362241516871
25.0299564738,0.00449173677533
25.0313047966,0.00207281201678
25.0304842908,0.00270448574722
25.032343408,0.000314632475168
25.0310726511,-0.000266441091763
25.0319830266,-0.000525794150758
25.0322483589,0.000382980970196
25.0326515174,-0.000273141558851
25.0332022774,-0.00176500909343
25.0332536527,-0.00132634393593
25.034232261,-0.00252650233285
25.0341897729,-0.00376050368404
25.032068165,-0.00211269964171
25.0311478775,-0.0001953815577
25.0314240616,0.000673827466693
25.0324192773,0.000360533114723
25.0333243092,-6.17990008324e-06
25.0331487104,0.000140968878654
25.0327029038,4.58285398401e-05
nan,nan
30.8,-12
28.6643720521,-8.48898432906
27.2044677157,-5.48125516398
26.2763879184,-3.40276425777
25.708063747,-2.01993267398
25.3775941057,-1.14291676938
25.1932653858,-0.614336395577
25.0960039864,-0.309334393323
25.0475944848,-0.140004035009
25.024408235,-0.0502780335066
25.0179157289,-0.00638289696457
25.0180776828,0.0119827484594
25.0220839019,0.0155189329781
25.0243562452,0.0133265720784
25.0258693066,0.0118242908585
25.0270342917,0.00890434309631
25.02873918,0.00569774528198
25.0296466056,0.00330879680694
25.0319562026,0.00182792110652
25.0306021072,0.00041276825211
25.0319224512,0.000907120637167
25.0328639316,0.000734935213904
25.0313731151,0.000601487864361
25.0314443114,9.14747505249e-06
25.0302055104,1.25340695073e-05
25.0281328597,0.00322350888551
25.0310080197,0.00301906178649
25.0309713311,0.00194592524499
25.030609987,0.00253152126222
25.0314854063,0.00196736390379
25.0316719671,0.00109492336046
25.0330873159,-0.00179101049992
25.0329253868,0.000451360277279
25.0323284136,-0.000317218511582
25.0320544295,0.00110721360841
25.031767881,0.000958530017878
25.0318014243,0.00167802119419
25.0305118289,0.00194294649249
25.0299513731,0.00209570051905
25.0308491263,0.00116905490108
25.0316215991,0.0010641117516
nan,nan
35.6,-1.66666666667
34.7162087536,-8.66380580487
32.7519420542,-10.7339526959
30.6619768695,-9.6252454143
28.88867414,-7.52811691017
27.5457453382,-5.42117777231
26.5987638806,-3.67785394809
25.9676111408,-2.37448922017
25.5654737896,-1.46620700539
25.3235321824,-0.867975113924
25.1827666053,-0.491411117894
25.1047414337,-0.266442100421
25.0614733218,-0.136353818452
25.0391632838,-0.0632893876538
25.029172822,-0.0227011077877
25.0261720708,-0.00284813694639
25.0250934351,0.00490601421241
25.0251529019,0.00837130855103
25.026327297,0.00877006593462
25.0277579426,0.00630767709665
25.0292788834,0.00575411206436
25.0320222882,0.00368513012193
25.0316378623,0.000898996589524
25.0331374664,0.000309672994192
25.0336994109,-0.000406564149346
25.032138705,-0.00176273300432
25.032526496,-0.00103488036398
25.0327084943,-0.000386782398555
25.0318449766,0.000289820918705
25.0336985547,-2.1933933091e-05
25.0335588918,-0.00170845879521
25.0350183809,-0.00156315860717
25.0342433455,-0.00334638259744
25.0341685648,-0.00261854794563
25.0353839651,-0.00327965291384
25.0365546629,-0.0027126881744
25.0363817753,-0.00528138321874
25.0347427518,-0.00528865339036
25.033878523,-0.00478870105652
25.0336107643,-0.00391457459558
25.0324555265,-0.0012459454087
nan,nan
21.6,1.66666666667
22.1014603208,3.41401077811
22.8059923152,3.46846522986
23.4607994061,2.8770886468
23.9827696894,2.14858036863
24.3629231846,1.49883851426
24.6216590693,0.992655336558
24.7916928026,0.627526666407
24.8956928633,0.381009601656
24.9583348015,0.223502443374
24.9947610355,0.124317130238
25.0161711574,0.0660793658803
25.0272367126,0.0309704781876
25.032436337,0.0132918147064
25.0331597663,0.00343451154454
25.0324173557,0.0016594015969
25.03226924,0.00124593752948
25.0325657599,-0.000998956053726
25.0318315924,-0.000783832079742
25.0311779201,0.000806842846868
25.0338594711,-0.000552601536141
25.032831435,-0.00137990301962
25.0339556102,-0.0011850208498
25.033555868,-0.00229647511834
25.0328813697,-0.00249014927974
25.0321136317,-0.000855696436199
25.0320323999,0.000290138209531
25.0320578898,0.00109974010873
25.0321086378,0.00137302731798
25.0311928437,0.00101063890104
25.031652044,0.00246768712416
25.0330533171,-0.000147514022494
25.0320745175,-0.00011978963544
25.0328009811,-0.000557635028437
25.0323399688,0.000347439572159
25.0312799941,-3.12030672224e-05
25.0307061742,0.000591996809997
25.0290823593,0.00255436083195
25.0299496265,0.00343027081695
25.030132786,0.0038341137259
25.0288720664,0.00344537527498
nan,nan
37.2,0
36.6478579994,-7.36046489917
34.7170251868,-12.0087251152
32.2933043888,-11.6679046988
30.1085857226,-9.49924117734
28.3979159463,-7.00941180113
27.1646877397,-4.85519908485
26.3259144153,-3.19271357794
25.7841516393,-2.00347675978
25.4472389726,-1.20447277375
25.2488788898,-0.692042320578
25.1351607255,-0.378604300852
25.0738985931,-0.192371201254
25.0441118856,-0.0889744138783
25.031304629,-0.0343588208424
25.0260352173,-0.00836202053284
25.0250696816,0.00370971837727
25.0272099502,0.00739631147001
25.0291085333,0.0047628760554
25.0311553922,0.00525562927549
25.0322608307,0.00232447792834
25.0338680966,0.000491615333728
25.0343732502,-0.00177129313338
25.0323209016,-0.000819067717071
25.0326380786,-0.00123999774833
25.0315545709,-0.00106571763522
25.0310600679,-0.000330313366048
25.0317718292,0.00164751390781
25.0311050411,0.000375651541755
25.0316237427,0.00222929316343
25.0315940685,0.00174279454313
25.0321741318,0.000678142215187
25.0337932205,0.00021835259572
25.0332940291,-0.000294980850369
25.0340690256,-0.00103702150178
25.0340298978,-0.00207134518933
25.0360994176,-0.00307800107008
25.0359319398,-0.0042080668987
25.0331651429,-0.00305542269892
25.0330871707,-0.00268626059963
25.0324964144,-0.00180029839777
nan,nan
0.4,22.3333333333
5.10781624712,24.8183565816
10.0563924474,23.8414849965
14.5298992092,19.5039172852
18.0470303951,14.4386040917
20.5880832394,10.012562468
22.3176202131,6.59102575879
23.4379551453,4.15957941338
24.135905834,2.52505101736
24.5540645737,1.47320494614
24.792166792,0.821800803136
24.926134504,0.435371305327
24.995343998,0.210648373179
25.0281012006,0.0893481216251
25.0411618394,0.0294789621033
25.0449866749,-0.000926100993239
25.0461245557,-0.0116713348203
25.0439370945,-0.0157794423619
25.0421738935,-0.0139028525628
25.0383244965,-0.0126991789298
25.0375207747,-0.00919196559007
25.0359712994,-0.00892977958713
25.0344047985,-0.00531282314067
25.0329797579,-0.00110062915258
25.0336117433,-0.00104842069541
25.0329199191,-0.00143343786546
25.0354988246,-0.00209727258225
25.0356559478,-0.00367225355664
25.0341944933,-0.00437369924509
25.0335510287,-0.00272349651545
25.0335876909,-0.00157472995684
25.0339661946,-0.00331568451632
25.0350000434,-0.00181311466343
25.0330906069,-0.00114653343664
25.0350920954,-0.00144063692573
25.0350345121,-0.00303419011358
25.0321236992,-0.00275952605668
25.031941413,-0.00174118126986
25.0337339494,-0.000204427094906
25.0340076702,-0.00233430685048
25.0318646582,-0.00141839547297
nan,nan
28.4,-14.3333333333
25.7981989233,-10.819529634
23.895843364,-7.33585176788
22.6896397573,-3.8492196842
22.1779465137,-0.387365442564
22.3401593074,2.2959802091
22.8698738837,2.95600276128
23.4486914571,2.67983195246
23.9427171886,2.10492277236
24.3196668207,1.52148658452
24.5860950765,1.03592317862
24.763359239,0.671277833784
24.8774961217,0.417118873052
24.9467685486,0.248155801899
24.9869265497,0.142953245569
25.0089286238,0.0790261560697
25.0228699287,0.0402488620782
25.0306049294,0.0188637126012
25.034136583,0.00720400907153
25.03653928,-0.000233631313263
25.0366312106,-0.00474665051143
25.0366968526,-0.00660641925723
25.0381427911,-0.00724448150064
25.0360607444,-0.00677079899779
25.0338865389,-0.00581890888728
25.033239449,-0.00440499165458
25.0341936901,-0.00303961321688
25.0322357674,-0.00179714453311
25.0324994482,-0.000460004927331
25.0298493961,0.00136401557282
25.0298322888,0.00350900992946
25.0322820684,0.00205212208291
25.0324853511,0.00164198985646
25.0320466602,0.00166538753856
25.0321881855,0.000240439777112
25.03142004,0.000159578020977
25.0308946,5.86000163023e-06
25.0311551804,0.00140311339345
25.0310117218,0.000356309430544
25.0320719977,0.00149689713579
25.0330089317,0.000197776666264
nan,nan
17.2,6.33333333333
18.6845492585,8.4474896043
20.3514936563,7.79516739679
21.7965680481,6.18227357216
22.9030973129,4.49531225312
23.6903927272,3.07735935532
24.219960302,2.00924628715
24.5611340584,1.25703948045
24.7730634885,0.753961386231
24.8965310811,0.433295205491
24.965047533,0.23834525068
25.0015199609,0.12452327329
25.0214210078,0.0598606275086
25.0290001163,0.0279269497432
25.0334173169,0.00882645867123
25.0347019206,0.00110509264288
25.0333217477,-0.00215410727912
25.0326973085,-0.00183125192426
25.0347635127,-0.0015105906596
25.0350858989,-0.0034998288691
25.0351827441,-0.00412384793941
25.0342922854,-0.00373574697027
25.0346515739,-0.0014296345592
25.0349067212,-0.00362244760551
25.0350774321,-0.00253903973358
25.0330953662,-0.00100918995388
25.0323467659,-0.000154983285692
25.0318840051,0.000304440886771
25.0313575426,-0.000297715297079
25.0329957916,0.000674888993448
25.0325290736,-0.000639376546752
25.0318243239,-0.000515092659051
25.0300190772,0.00187184919882
25.0296810654,0.00273655414419
25.0307556375,0.00240382649365
25.0293279361,0.00256032050824
25.0299749949,0.00288614859224
25.0295564275,0.00235405374647
25.0305051535,0.00326598162457
25.0307684745,0.000873474839412
25.0310272537,0.0018369996492
nan,nan
34,1.66666666667
33.7795595316,-5.70535282444
32.296558594,-9.10930623142
30.464895239,-8.78034976039
28.8240963247,-7.12031561312
27.5424943467,-5.25158462869
26.6183886902,-3.62681306519
25.991968459,-2.37693988725
25.5892620729,-1.4860169181
25.3417644087,-0.89381110042
25.1953409409,-0.51426733641
25.1124516346,-0.283841027722
25.0664530054,-0.147971487665
25.0424739996,-0.0704921999151
25.031396159,-0.027956394417
25.0271025653,-0.00804073054725
25.026026646,0.00200270493261
25.0259033211,0.00561615464172
25.0283586485,0.00760871156822
25.0297663767,0.00561628151422
25.0301758845,0.0042779932188
25.031297272,0.00188913065173
25.0326672485,0.0010772846629
25.0336946543,-0.000698030354505
25.0337723189,-0.00101561944536
25.0327888787,-0.00148144040978
25.0338906205,-0.00105002494356
25.0358617541,-0.00322910507315
25.0341348639,-0.00380750534581
25.034292623,-0.00448683224271
25.0332525628,-0.00463356896743
25.0322294227,-0.00169144629765
25.0318651106,-0.000600307746311
25.0327494564,0.000962435304882
25.0322504689,-0.000551271728306
25.0318120876,0.000340457848632
25.0316068269,-0.000396053602415
25.0323371393,0.00116755140223
25.031828954,0.000137663299806
25.0315134273,0.000785810595663
25.0317655415,0.000379014184062
nan,nan
4.4,14
7.45402358253,17.3901834982
11.1668351911,19.6362532109
14.9730263565,17.3864191869
18.1667024141,13.4764809187
20.5668162009,9.64563951048
22.2491719352,6.51001883869
23.3662139461,4.19439332948
24.0767257899,2.59667785366
24.5088971253,1.54477874106
24.7632531522,0.878858214198
24.906107829,0.474270069379
24.9829596408,0.239911819753
25.0184586138,0.109823392002
25.0350402441,0.0418718193467
25.0399331274,0.00963474868483
25.0413250852,-0.0045270897485
25.0403194741,-0.00755793591881
25.0375155416,-0.00874633785484
25.0347952645,-0.0070080605185
25.0329116602,-0.00412819321519
25.0309715275,-0.000815870502303
25.0301816165,-0.000590295015713
25.0305578412,0.00184604038197
25.0313099658,0.00124632259785
25.0299684027,0.000904781365205
25.0291495263,0.00265643817666
25.0291312123,0.0039261426035
25.0298993196,0.00458558345385
25.0312861483,0.00385599107721
25.0329193678,0.00198111466433
25.0320117594,-0.000238756158875
25.0324820596,-0.000101512280519
25.0326893662,0.000823995613872
25.032924572,-0.000911107585989
25.0336639911,-0.00168399029609
25.0344069915,-0.00255314730037
25.0336271787,-0.00313948987426
25.034267078,-0.00153629121497
25.0322850367,-0.00090455146056
25.0322032742,-0.000360984955486
nan,nan
27.6,1.66666666667
27.6237257067,-1.74616634119
27.1785872227,-2.7154655859
26.6337082626,-2.60634510555
26.1466065741,-2.1032247683
25.7686742098,-1.54590365707
25.4975927343,-1.06453866238
25.3139298591,-0.696278135811
25.1972115714,-0.436501439743
25.1229730284,-0.26419556013
25.080804466,-0.150911688316
25.0581668425,-0.0850892864763
25.0447992898,-0.0459966951296
25.0369654204,-0.0247533817903
25.0335161518,-0.0104350691483
25.0319718512,-0.00340072764978
25.0305836878,-0.00180377895411
25.0306005597,0.000338761501188
25.0316185332,0.00144407061851
25.0336483705,0.00084609047207
25.0325840171,-0.00098071723131
25.0344929129,-0.00201499751506
25.0345744402,-0.00284919423939
25.0339296298,-0.00181365992233
25.0325998871,-0.00202790040982
25.0313601382,-0.00120531381227
25.032092162,-0.000885205781508
25.0311567519,-0.000141110163721
25.0317626673,0.000513678788483
25.0311629201,0.001140790578
25.0285740389,0.00182995557235
25.0284681976,0.00290630933367
25.0285593265,0.00395999832375
25.0269263966,0.0054522452111
25.0268303962,0.00548686369903
25.0295430226,0.00606186970905
25.0314222988,0.00463531613814
25.0319152543,0.00199840175361
25.0312099113,0.000391420436193
25.0299354337,0.00145323475104
25.0317523579,0.00155979645559
nan,nan
23.6,3.66666666667
24.2186467312,2.24894816721
24.594056723,1.32480656103
24.8123117987,0.74410336231
24.9319297107,0.395585481567
24.995925989,0.195689001809
25.0251201324,0.0852920302169
25.0372846676,0.0289180775005
25.0426937416,0.00223769341503
25.0408538602,-0.00635900907794
25.0383533035,-0.00888012818522
25.0368991554,-0.00809282524635
25.0348060786,-0.00640188577539
25.033192027,-0.00390898586556
25.0321739777,-0.00209127472492
25.0325285243,-0.000274408366241
25.0325083077,-0.00132279067502
25.0328965201,-0.000264217298822
25.0341722032,-0.000136685102976
25.0338792827,-0.000756290141838
25.0344459141,-0.00207320546299
25.034946316,-0.0029282141867
25.0350235562,-0.00222658717478
25.0333766915,-0.00277338250397
25.0326710767,-0.00323860351438
25.03207704,-0.00102148578243
25.0322479904,-0.000181096533936
25.0311297441,0.000356216405031
25.0279095369,0.00217418304883
25.0286113402,0.00263504909111
25.0279282375,0.00373039936113
25.0277085562,0.00519018591822
25.0298151269,0.00489894234095
25.0312933976,0.00326640916128
25.0326983078,0.00047188532713
25.0340731471,-0.000296448335499
25.0338957848,-0.00128822801167
25.0319345537,-0.002423229763
25.0304936806,0.00124906802877
25.030067617,0.00223774721181
25.0319074707,0.00266543785822
nan,nan
14,9.66666666667
16.1695109465,12.0272057129
18.5296576905,10.9569949418
20.5527985259,8.6314564184
22.0955578524,6.24269332497
23.1887013515,4.25354163934
23.9218467584,2.765609733
24.3908091112,1.72319954991
24.6789785286,1.03101654168
24.847745296,0.591578227393
24.9434756258,0.322061927546
24.9943279467,0.164840648992
25.0212404194,0.0780245166165
25.0341205188,0.0309513873013
25.0352386417,0.00765338750737
25.035727173,0.00151854015952
25.0359949626,-0.00370189855854
25.03554271,-0.00547846493827
25.0345641981,-0.00485335066013
25.0336168857,-0.00364320288408
25.0331832402,-0.00286747429943
25.0324531558,-0.00162689921963
25.0319412453,-0.00114395324246
25.0319254664,-0.0021200746153
25.030887629,-0.000802532463775
25.0311192519,0.00173357263322
25.0306255166,0.00125673258676
25.0306361642,0.000651511107221
25.0302998326,0.00221253632526
25.0311771467,0.00307736251633
25.0325552161,0.0029108231994
25.0336454525,0.00171812348958
25.0350110391,-0.00101539902631
25.0339424956,-0.00139435586567
25.0356011062,-0.00367633737864
25.035345788,-0.00420979346687
25.0349775981,-0.00493992107251
25.0329424468,-0.00359499337255
25.0310812618,-0.00201638572597
25.0295452148,0.000815342349087
25.0301805302,0.0029305340444
nan,nan
38.8,-10
36.3397032401,-14.5675031355
33.4338538614,-13.8022998857
30.8658592184,-11.0562397927
28.8838391861,-8.07353605145
27.467963161,-5.56138320291
26.5087463721,-3.65174906051
25.8891007282,-2.29019428103
25.5055742409,-1.37565761372
25.2799047611,-0.790295751495
25.1502022853,-0.430994463492
25.0820379276,-0.220579423104
25.047565568,-0.104716241604
25.030084017,-0.040518723784
25.0238317857,-0.0102993489193
25.0231432108,0.00400333869878
25.025054577,0.0084859070925
25.0274037444,0.00855480904473
25.0273074262,0.00740835853635
25.0286401662,0.00548308715986
25.0319487743,0.00485062109985
25.030896857,0.00249052946137
25.0321235112,0.00136532970512
25.0326289271,4.9585117159e-05
25.0323333702,-0.000352039851863
25.0311896857,-0.000189446931531
25.0288788222,0.00196892647675
25.0290968024,0.00417086025713
25.0298106921,0.00415026174527
25.0310078961,0.00143953941384
25.0313495292,0.0022845110954
25.0308371621,0.00182887970782
25.0297930978,0.00189765394777
25.0293476734,0.00330812401022
25.029339093,0.00446991586392
25.0315987372,0.00151703673221
25.0324003392,2.33439861033e-05
25.0326399049,-0.00108968418761
25.0319625943,0.000664524859275
25.031172457,-0.000335593470217
25.0309302444,0.000291220509174
nan,nan
4,13.6666666667
6.98936045752,17.0622297506
10.6472784077,19.7164561216
14.5052361723,17.8585490155
17.7993242308,14.0096758162
20.3023159886,10.108969049
22.0678534578,6.86652865186
23.2469075146,4.44946686741
24.0007023222,2.76982528925
24.4635304864,1.65755938048
24.7368492604,0.951342776342
24.8908613968,0.518668869252
24.9723629093,0.266460747791
25.0136885948,0.125916596983
25.0316145861,0.051677289698
25.0380280519,0.0169058803944
25.0380739326,-0.00115903351747
25.0379017269,-0.00540987121435
25.0363790694,-0.00643351381803
25.0353470905,-0.00580064624602
25.0339447741,-0.0038660701155
25.0325577994,-0.00162639332162
25.0312269915,-0.000373478328231
25.0319518084,-0.00127094067971
25.0308228071,0.00063556445705
25.0304747045,0.00157641486767
25.0298702143,0.00321906792351
25.028360671,0.00275271409494
25.029398564,0.00280023954092
25.0301981377,0.00353999888683
25.0295307734,0.00346564220202
25.0315492871,0.00310503009144
25.0330547846,0.000695568134018
25.0335938659,-0.00108679089433
25.0348086738,-0.00141421782798
25.0337398285,-0.00234755009656
25.0351447789,-0.00349438837556
25.0339042032,-0.0043685762097
25.0325737932,-0.00370631841095
25.0311224712,-0.00041120206481
25.0301764112,0.00175030070791
nan,nan
28,-6.66666666667
26.8458793646,-4.41651496241
26.0936978895,-2.79753572023
25.624089919,-1.69375686533
25.3448204352,-0.980699008967
25.1857080881,-0.543325086625
25.0986700515,-0.282254955714
25.0544779343,-0.13606302523
25.0342022694,-0.0573621139662
25.027488751,-0.0192270782717
25.024196747,-0.00193311927821
25.0260393167,0.00664899935822
25.0277232162,0.00773165072912
25.0285090216,0.00521578764811
25.0307709285,0.00368563524096
25.0321938714,0.0022825401142
25.0339811637,-0.000774725719524
25.0345406507,-0.00333385733137
25.0336808535,-0.00315339652053
25.0325531734,-0.000536768548004
25.0337755654,6.29988660922e-05
25.0334967184,-0.00171331455256
25.0344076544,-0.00141013557604
25.034035332,-0.00198213759592
25.0341567531,-0.00214034452391
25.0330357844,-0.00282007785145
25.0323279698,-0.00197685514197
25.031149791,-0.000137941676264
25.0306783605,-0.000339529697171
25.0302104341,0.00164038819973
25.0288674665,0.00243683675854
25.0294953154,0.00369966940388
25.0307494981,0.00402579744128
25.0327544846,0.00256144753438
25.0329837676,-0.00046591796911
25.0315663312,-0.000296459624761
25.0300941119,0.000696608332393
25.0309480916,0.00324284487697
25.0319098388,0.000463397782579
25.0328518257,-0.000386283960185
25.0312085628,0.000303251347582
nan,nan
37.6,2.33333333333
37.5139274961,-5.0251794779
35.9632778167,-11.5589996802
33.5028343942,-12.6089963364
31.0928330573,-10.8081752094
29.1245407686,-8.21529713667
27.6679320103,-5.8097118446
26.6576982918,-3.8934591152
25.9920186061,-2.48545065741
25.5729951587,-1.51798942421
25.3210978704,-0.887354460397
25.1740419678,-0.495260823577
25.0950668462,-0.259618657219
25.053229618,-0.127144330232
25.035739488,-0.0539597324607
25.0290609868,-0.0175293859848
25.0275059961,-0.00173491968592
25.0282295989,0.00366161531796
25.0281687863,0.00386861743218
25.0308010817,0.00376128808912
25.0323639921,0.00165554553858
25.03400175,0.00100686713867
25.0334297276,-0.000734047939308
25.0323482529,-0.0013086727003
25.0324903723,-0.000289135393023
25.0322200652,-0.000491843276656
25.0318560596,-0.000381163217133
25.0336496172,-0.00106666390504
25.0332872117,-0.00216862503044
25.0332562508,-0.0020635928455
25.0330303117,-0.00303972267373
25.0323078105,3.96103997472e-05
25.0329037409,0.00054014726217
25.0343463254,-0.000581199613797
25.0348540014,-0.00226842266608
25.0353767136,-0.00369810682808
25.0342724841,-0.00327180180857
25.0328254491,-0.00264827182068
25.0342927528,-0.00116025168809
25.0337875046,-0.00120054614257
25.0340213168,-0.000495564854238
nan,nan
25.6,18.6666666667
28.7729171403,11.2200801908
30.4623280421,3.84392066169
30.6788858866,-3.06914758494
29.8064240455,-5.70918954248
28.6419573342,-5.70108158089
27.5688816863,-4.69284814354
26.7220667339,-3.49090685154
26.1069744707,-2.42667097896
25.6897058108,-1.59996100657
25.4171526694,-1.00886395845
25.2482329308,-0.612937373208
25.1435698964,-0.35490914617
25.0857496306,-0.193706006235
25.0544598089,-0.101170231324
25.0380991805,-0.0488895228351
25.0313852859,-0.0195531730902
25.027448172,-0.00483725509439
25.0264972014,0.00185162659057
25.0274860783,0.00455245064246
25.0294408747,0.00507888981613
25.0306221333,0.00332973668008
25.030176127,0.00151292981637
25.0290299645,0.00232451045151
25.0289405525,0.00335307793285
25.0293278366,0.00375114892996
25.0304025841,0.00261069048975
25.0299036843,0.00450650890151
25.0307326256,0.0015415767885
25.0314842943,0.00192942010404
25.0320622217,0.00184670586974
25.0325165518,-0.000431031741203
25.033941346,-0.000451919924611
25.033884199,-0.000441894119201
25.0345770205,-0.00165553229565
25.0353413276,-0.00236449377995
25.0345073228,-0.00335494862198
25.0332350291,-0.00242038547428
25.0321462296,-0.00309282526615
25.03167374,-0.00138697720167
25.0302865346,0.000444476194371
nan,nan
38.8,3.66666666667
38.9812795476,-3.68572235729
37.6900013836,-11.0463168069
35.1622190237,-13.9532136856
32.4342300982,-12.6188498319
30.107435315,-9.8652018534
28.3459653468,-7.09908825925
27.1079646168,-4.83437994659
26.2763146966,-3.13728467676
25.7450034345,-1.94542952831
25.4217193103,-1.15464409233
25.2322525968,-0.655478507693
25.1254330405,-0.353378441902
25.0707921617,-0.176961219888
25.0427982823,-0.0823531460474
25.0297814164,-0.0321369291837
25.0261409505,-0.00699280227595
25.0260215345,0.00381972872695
25.0264655684,0.00708878357829
25.0278278859,0.00738794079662
25.030008134,0.00492269036178
25.0298760803,0.00354839367208
25.0300724776,0.00312503942458
25.0318210936,0.00212783928246
25.0307052301,0.00171868565378
25.0302756971,0.000590365448109
25.0303837053,0.00196607244166
25.0312446593,0.00224549456871
25.0311940205,0.000659689883217
25.0316031833,0.000297096374181
25.0326356921,0.00121018502914
25.0335006524,-0.000588024673421
25.0328573108,-0.000512314850976
25.0324045003,-0.000819427383467
25.0317390145,-0.00120387773311
25.0310089957,-0.000723386457023
25.0325314474,-0.00134823949473
25.0318913099,-0.0010062347351
25.0336706246,-0.00141854573941
25.0332470212,-0.00238453108943
25.0320161565,-0.00239839050621
nan,nan
-2.8,24.3333333333
2.14334703979,24.8298026817
7.10906253591,24.8817784299
11.9588993359,22.3352925406
16.0717668297,17.4374648028
19.1824896941,12.5424836091
21.3726825995,8.50716266311
22.8326134812,5.49994209951
23.7649809726,3.41638361334
24.3344764645,2.03957580622
24.6701168615,1.16711360808
24.8590936729,0.635422705828
24.9625287941,0.324038950065
25.0120378453,0.150370261967
25.0334024954,0.0608998808859
25.0425026774,0.0164829574119
25.0440807286,-0.0038199889913
25.041659085,-0.0116384440424
25.0401734357,-0.0105458760487
25.0378474877,-0.0102388573147
25.0356734358,-0.00708461337873
25.034128046,-0.0057302959828
25.0316477644,-0.00270904562386
25.0306701108,-0.000406413425991
25.0289059747,0.00090696643936
25.0275368548,0.00374731269131
25.02957359,0.0042814499906
25.0301595233,0.00317606383466
25.030756254,0.00156347483435
25.0316331295,0.000261858099155
25.0315758658,-0.000134127657098
25.0311861645,0.000693073924248
25.0309999781,0.00021881689432
25.0309527102,0.000851446836469
25.0303714209,0.00251053212394
25.0310633627,0.00182921607979
25.0302632247,0.00260919421344
25.0281434929,0.00236165596517
25.0291517064,0.00417888727492
25.0287601188,0.00615875671921
25.0294451922,0.00472406093057
nan,nan
30.4,10
31.8476403261,2.62740926146
31.8187830848,-4.40172803131
30.6726170751,-7.06121567373
29.2504826438,-6.81910148526
27.97634246,-5.52954310007
26.9800289927,-4.07531325834
26.2647589648,-2.81172627706
25.7801519379,-1.8438004961
25.4675527147,-1.15633510449
25.2739945285,-0.697370540566
25.1582370779,-0.40136568472
25.0930270132,-0.219205972739
25.0578327757,-0.11204087341
25.0387819079,-0.0527888252097
25.0304207653,-0.020820384935
25.0277783417,-0.00427227954053
25.0291590809,0.00170958370306
25.0296615369,0.00173674374603
25.0307172515,0.00189608386095
25.0327367722,0.000559607527867
25.0329310252,-0.000729252106987
25.0334437095,-0.000719258119643
25.0327273555,-4.118077136e-05
25.0325340497,-0.00124724381126
25.0327670446,-0.00160540060245
25.0331308748,-0.00117887427534
25.0348901454,-0.00130502142718
25.0357205849,-0.00198568106588
25.0356998529,-0.00456732456815
25.0351432467,-0.00387147114132
25.0339432246,-0.00451943716982
25.0338411612,-0.00339896392532
25.0332561723,-0.00220610556206
25.0328427653,-0.000832524604837
25.0338237689,-0.00155762310497
25.0329122592,-0.00111142863708
25.0324658629,-0.00283259436996
25.0319062059,-0.00213202945686
25.0310632403,1.77889160327e-05
25.0323569646,7.8824845145e-05
nan,nan
1.2,24
6.11929742989,24.8614400489
11.031709491,23.1406584555
15.3299773586,18.4616593
18.6393854098,13.4634331715
21.0012611514,9.22967956457
22.5908767332,6.02009187584
23.6118632257,3.76608275608
24.241023186,2.26835817175
24.6164803319,1.31295924968
24.8323445679,0.721820305116
24.9475736037,0.372303686269
25.0055037645,0.175984321879
25.0311129133,0.074162046016
25.0396561039,0.0230492635654
25.0426251686,6.1330027627e-05
25.0413387803,-0.0102676857179
25.0391908124,-0.0102142250679
25.0369879397,-0.009563162014
25.0364494783,-0.00690404992912
25.0374104018,-0.00673329155464
25.0358138764,-0.00597604203222
25.0344732719,-0.00520945916434
25.032554455,-0.00216641002531
25.0327507324,-0.00219736208751
25.0337514155,-0.00173961857829
25.0335092594,-0.00137297450837
25.0328063141,-0.000937972970734
25.0331091784,-0.00166248681999
25.0313936079,0.000203120303912
25.0322701245,0.000465814284787
25.0341298299,-0.00018713520986
25.0359671888,-0.00236708113438
25.0351987237,-0.00330566955577
25.032698501,-0.00255199743784
25.034205278,-0.00282801515155
25.0330407499,-0.00292395782178
25.031911966,0.000281406250931
25.0302286747,-0.000607069758645
25.0297292072,0.00251651258688
25.032056411,0.00182300901127
nan,nan
34.8,-17.3333333333
31.5992408541,-13.7641096715
29.1108769313,-10.2425011568
27.3233340596,-6.75122326428
26.210733963,-3.85425413329
25.5862414115,-2.09416750495
25.2534245869,-1.05895919343
25.0890921709,-0.481515572786
25.019493401,-0.183133681451
24.9940075077,-0.0401640753285
24.9923460385,0.0222791275988
24.997643775,0.0404936980732
25.0040031985,0.0416417091924
25.0102389215,0.0365373190422
25.0151820262,0.0301844280994
25.0189457709,0.0231663322657
25.0246070347,0.0159484140789
25.0269403788,0.0101887896479
25.0287514904,0.00842958828289
25.0309620687,0.00461008347754
25.0320002388,0.00152644332585
25.032917397,0.0012746003874
25.0344599025,-0.000359966838213
25.0325833884,-0.00111897142466
25.0331946937,-0.000351406053019
25.032446311,-0.000244392444953
25.0317962277,2.45317168193e-05
25.0320816098,0.000384660655559
25.0321600136,0.00181543662868
25.0323909123,0.000322153729819
25.0321022752,0.00145519342814
25.0328109429,0.000244366638078
25.03301046,-0.00145399492453
25.0334703401,-0.00242468324178
25.033596087,-0.00217983394146
25.0328239387,-0.00277224680567
25.0313505377,-0.000642920592982
25.0318756751,-0.000487307227789
25.0335972827,-0.000159724694155
25.0330754819,-0.00138690927772
25.0315602212,-0.000269278459764
nan,nan
22,8.66666666667
23.4314137057,4.99977785471
24.2452989341,2.76260917569
24.6889734078,1.44639715493
24.9159513349,0.697107868912
25.0196145595,0.294312633672
25.0629450427,0.0907567829441
25.074393607,-0.000473902159296
25.0708384537,-0.0363768783985
25.062716776,-0.0427528573243
25.054174638,-0.038618294231
25.0471425771,-0.0313312692813
25.0423395079,-0.0208791052764
25.0378903677,-0.013838360903
25.0356578422,-0.00882037648623
25.032334898,-0.00458906464233
25.0315786215,-0.000382183511526
25.0303618098,0.00216074027612
25.0316515578,0.000781792488486
25.0320761246,-0.000671118453109
25.0323227829,-0.00112338879445
25.0315893564,-0.00176686185358
25.0318780555,0.000524042720498
25.0304275486,-3.66225305665e-05
25.0295903333,0.000430350484835
25.0298620335,0.0037942947742
25.0307773048,0.00290443646884
25.0311062294,0.00152589930082
25.03188061,0.00148875763931
25.0315961373,0.00140302852669
25.0323626909,0.000372004277497
25.0327750123,0.00140921754402
25.0332208813,0.00037555947002
25.0331864893,-0.000931289440612
25.0318390323,-0.000755451756757
25.0308455944,0.000350407638718
25.0305143691,0.00174120310073
25.0316214565,0.00061156624323
25.0317273638,0.00148013902623
25.031664561,0.000243410041895
25.0324858544,0.00072330215983
nan,nan
20,-0.666666666667
20.1263079269,2.79825385229
20.898962988,4.9795207543
21.9127148905,4.93447790594
22.8416115617,4.04846179771
23.5716678884,3.00813984974
24.1012722368,2.09348101963
24.4614778177,1.38266677555
24.6957648318,0.876844229497
24.8429100397,0.533430896214
24.9308053631,0.309788412548
24.9820395206,0.171619133645
25.0119877636,0.0884819286493
25.0258588822,0.0423943169696
25.0305175327,0.0183263842992
25.033147861,0.0081450451994
25.0341424081,0.000334287559562
25.0341055827,-0.0018442175456
25.0329737113,-0.00241151175451
25.0319532419,0.000554098886902
25.0321375799,0.000886080854316
25.0327931229,0.000291336729562
25.0310681628,0.00083850289419
25.0302229659,0.00258379426314
25.0313331533,0.00297759191377
25.0311690637,0.00171885840411
25.0302709002,0.00221907782881
25.0324476535,0.00250508414614
25.0335390508,0.000525340093756
25.0323889989,-0.000173491985064
25.0301885599,7.74621782968e-05
25.0306166251,0.00253326066161
25.0292478805,0.0035570260094
25.0307359201,0.00311934582291
25.0314644156,0.00249959101174
25.0311841328,0.00101208752451
25.032731791,0.00106672230457
25.0325433332,0.00060336187984
25.0335582532,-0.000851121451491
25.0331038425,-0.00226806571891
25.0326387745,0.000178416934366
nan,nan
30.4,4.66666666667
30.7782810219,-2.4861324424
29.9786246291,-5.63509352396
28.8076014831,-5.8281877014
27.7044609166,-4.87279248566
26.8223273624,-3.6586389197
26.178786834,-2.55998895143
25.7356220188,-1.69882127026
25.4468358289,-1.07768292373
25.2658205197,-0.656214442034
25.1548820375,-0.38315281227
25.0913925961,-0.211813034407
25.0576627455,-0.109912456287
25.0399478239,-0.051407655353
25.0319692844,-0.0209829064819
25.0298711019,-0.00533421712003
25.0294637779,0.00284071089226
25.0302970341,0.00365945535939
25.0303127676,0.0024807408634
25.0311687228,0.001950104724
25.0327252996,0.00174850379893
25.0319878643,0.000585642753827
25.0321852689,0.000414800892108
25.0328350324,0.000403538210419
25.0334679438,-0.000641617728206
25.0358561268,-0.00196616597693
25.0344661375,-0.00320557625533
25.0345047836,-0.00481504559835
25.0332880811,-0.00445139066921
25.0320663648,-0.00188267510475
25.0316143787,-0.00168250943853
25.0299386523,-0.000321380579114
25.0313058379,0.00107299980774
25.0327824652,0.00204014840931
25.0313087812,0.000438425409297
25.0311384643,0.000954749117032
25.0327880658,0.000293424828772
25.0340983407,-0.00139717432258
25.0341279244,-0.00136260888882
25.0337187129,-0.000830202523609
25.0325034807,-0.00223712347001
nan,nan
28,-12.3333333333
25.7966440173,-8.83866926713
24.2912544085,-5.35464892344
23.4798969096,-1.89142693432
23.3362133818,0.779515967509
23.581476145,1.67735112703
23.928731043,1.71354477718
24.252371106,1.42726633069
24.5123798334,1.06807827995
24.7008129585,0.74325434055
24.8280525985,0.491581529596
24.9111965883,0.312880110366
24.9637502319,0.189676260768
24.9961790987,0.111211566251
25.0143713418,0.0606111561994
25.0239838744,0.0329950010939
25.0282735487,0.0156343398149
25.0296924527,0.00874853581074
25.0305106434,0.00586092950581
25.031900272,0.00280387103151
25.0340652287,0.000443956669684
25.0340780651,-0.00192704598805
25.0341014967,-0.00276305379384
25.0337171432,-0.00167584982565
25.0332925477,-0.00198175394511
25.033953475,-0.0020763949126
25.0318373754,-0.000324466936092
25.0316039893,-0.00016344947591
25.0323567713,-0.00023569348577
25.0308189809,0.00130195834391
25.030906529,0.00305668882002
25.0305806078,0.00125509684768
25.0301551046,0.00178257728099
25.0291759589,0.00231525192418
25.030601362,0.00216939670692
25.0313144747,0.00176819317782
25.0310792579,0.00133803890683
25.0331476153,0.000427847842542
25.0321043199,-9.80900533172e-05
25.0299360985,0.00195505942936
25.0297601181,0.00205949491195
nan,nan
27.2,13.3333333333
29.313443137,5.94453855663
29.9475382859,-1.22909897794
29.3847874079,-4.5702480325
28.4102860872,-5.02216098218
27.4488367686,-4.30611342
26.6634758133,-3.27902695828
26.0825178402,-2.3168958905
25.6783074859,-1.54824568811
25.4136675189,-0.985630073907
25.2467597625,-0.603708233537
25.146765356,-0.352820648705
25.0900149482,-0.197908182659
25.0591720436,-0.106552934828
25.0408972418,-0.0515939122928
25.0346522533,-0.0220749965403
25.0315455864,-0.00755503442384
25.0291632035,-0.00200184105137
25.0296418136,0.00100962187893
25.0294039911,0.0024102329831
25.0299526058,0.00273908930511
25.0314497758,0.00204149534935
25.0324965159,-0.000168531955301
25.034021191,-0.00156816422111
25.0347657012,-0.00369231874499
25.0328952418,-0.00245983121396
25.0308053069,-0.000692948002499
25.0294505095,0.001780193225
25.0309081229,0.00261013206627
25.0317109539,0.00200864466726
25.0305677219,0.0013405818779
25.0314475625,0.00182164992473
25.0314857988,0.00137903239529
25.0307873002,0.00148827656447
25.0303752444,0.00133258768063
25.0293813944,0.00202197511453
25.0285343362,0.00476728774588
25.0307762949,0.00490391966551
25.0315862963,0.00224474511486
25.0306948899,0.00208901310885
25.0307566378,0.00250927896713
nan,nan
14.4,23.3333333333
18.4955221051,15.821077763
21.1899043167,10.0009542109
22.8691598626,6.06764624043
23.874689184,3.5389676246
24.4537691657,1.97848214272
24.7715894349,1.04864333683
24.936617382,0.517265334826
25.0156730781,0.22648050063
25.047967708,0.0772250265998
25.0589213319,0.00790907092045
25.0595553534,-0.0201849717026
25.0544784724,-0.02868207669
25.0497977888,-0.0287989400763
25.044715918,-0.022621114414
25.03859158,-0.0163153058567
25.0352273047,-0.00994318780046
25.0330537131,-0.00477835030716
25.0334015205,-0.00306664761988
25.0335394361,-0.00171519986005
25.0317858871,-0.000390201836867
25.03212456,-0.00130296170665
25.0318573862,0.000398069001581
25.031454346,0.000685131162458
25.0312879528,0.000374927569058
25.0305654677,0.00241772070376
25.0301908957,0.00249118681552
25.0294184634,0.00430322330092
25.0312091863,0.00301349592726
25.0330651974,0.000856620026232
25.0339219031,-0.00053496846972
25.0316894723,-0.000146107538013
25.030725629,0.000821162058324
25.0318913394,0.00158153868007
25.032108518,0.000656609746284
25.032200235,-9.9544182088e-05
25.03295011,0.000979246496957
25.0321173696,0.000496762682023
25.0299498383,0.000238681446314
25.0301026923,0.00262822607916
25.029871574,0.0035840439291
nan,nan
-1.2,24.3333333333
3.74342329937,24.8173581559
8.7104231405,24.5246535924
13.3871757655,20.8647118056
17.1828239401,15.7976445941
19.9796013733,11.1329182977
21.9097859624,7.42801585515
23.1795639105,4.73907914564
23.978480506,2.90903505652
24.4634915272,1.7129452473
24.7463578282,0.96393136118
24.9027538435,0.513687001327
24.9851677672,0.253894146497
25.0223713335,0.111820249465
25.0385443704,0.0394039669816
25.0434217788,0.00538893945126
25.0427437713,-0.00994230097332
25.0390052313,-0.0101916865887
25.0379516704,-0.00865427671156
25.0367188129,-0.00812322198656
25.0357583666,-0.00687646883462
25.0352646115,-0.00509147442904
25.0360245809,-0.00383373048325
25.035408294,-0.00309001133035
25.0369547458,-0.0047699882304
25.0363399889,-0.0055297289014
25.0352224996,-0.00675703099943
25.0338742352,-0.00568396803378
25.0317620211,-0.00301897968865
25.0308433412,-0.000592428938612
25.0316104244,0.00111529823794
25.031125707,0.00206818372288
25.0316172532,0.00276012427915
25.0309306329,0.00112880302694
25.0322705526,0.000741421605372
25.0338495905,-0.00152523025007
25.0350980797,-0.0017762250602
25.0330232812,-0.00299379575501
25.0351567205,-0.00248872397446
25.0331494395,-0.0021479628784
25.0323500455,-0.00082596764243
nan,nan
0.4,18
4.2499557696,21.3176335655
8.74027126735,23.4233468112
13.2626727326,20.5300512607
17.0231088017,15.8111340324
19.8330333466,11.2751910581
21.7969478658,7.59417226194
23.0948974299,4.88347578065
23.9201090373,3.01996204536
24.4219561671,1.79547854971
24.7174277856,1.02450321086
24.884549166,0.553992792357
24.9710489126,0.281904516555
25.0146706635,0.130308219905
25.0338703536,0.0524466604279
25.0423281665,0.0132203743674
25.0442567872,-0.00455014836297
25.0411417345,-0.0110029297262
25.0395745774,-0.0100861762446
25.037255834,-0.00998861036798
25.0365315339,-0.00698955986557
25.0348441962,-0.00589792561611
25.0344908935,-0.00443870114962
25.0356074384,-0.0040692243416
25.0353663792,-0.00456647362401
25.0353174597,-0.00520125114106
25.0346704465,-0.00327520402309
25.0347560549,-0.00324356309551
25.0330021761,-0.00287888059296
25.0320423614,-0.00113021758286
25.0318613178,-0.00122699090575
25.0316146143,-1.15874842582e-05
25.0314803095,0.000706388385806
25.0303928013,3.18423797457e-05
25.0307048589,0.00165591150284
25.0316885357,0.000512692675383
25.0314401083,-0.000192790960763
25.0320125141,0.000964438238493
25.031753439,0.00107250232062
25.0334131383,0.00118140815442
25.0331373894,-0.000605987558466
nan,nan
28.8,10
30.2458668012,2.62447684873
30.2416817723,-3.5815390403
29.3334584272,-5.47508697844
28.2357995846,-5.22955230967
27.2593832265,-4.21379871388
26.5022024636,-3.08982549596
25.9590669898,-2.12613327992
25.5936284109,-1.38989142103
25.3584473804,-0.868781539952
25.2137003546,-0.523014179397
25.1271257933,-0.300990433264
25.0779477074,-0.165189290104
25.0503292013,-0.0849301711305
25.0352446219,-0.0388399644269
25.0303535061,-0.0131222412918
25.0272682554,-0.00141743695503
25.0262995679,0.00567981041604
25.0254643633,0.00640733446248
25.0270382566,0.00725321065652
25.0285893519,0.0058957169102
25.0306921939,0.0049098199648
25.0311758708,0.00271654680021
25.031634523,0.00212408486139
25.0333094079,-6.00342357739e-05
25.032697798,-0.00104508774596
25.033482705,0.000289411462888
25.0332092863,-0.000869169931153
25.0340052465,-0.00195567704977
25.0307950809,-0.00100349856032
25.0304040349,0.00109063118875
25.0289606186,0.00253594025311
25.0285677368,0.00263518093666
25.0279058089,0.00509654306194
25.0306860827,0.00416064607369
25.0301723315,0.00326986067193
25.0293318276,0.00113916353549
25.0305717138,0.00314923927303
25.0304838385,0.00171419462362
25.0307702224,0.00206819805828
25.0295272415,0.00266615848121
nan,nan
28,-10.6666666667
26.1266100865,-7.19780551406
24.9464798576,-3.7231075219
24.4363430316,-0.983000850626
24.3469560778,0.238699143308
24.4358237776,0.658500679969
24.574519172,0.694808392709
24.7079796663,0.587577454746
24.8148362166,0.441443259979
24.8913055013,0.309758844856
24.9440525254,0.208717193072
24.9800418109,0.134631591403
25.0021306006,0.082632989203
25.0148154699,0.0496028553181
25.0228635555,0.0308721135262
25.0287397075,0.0159614172604
25.0325500334,0.00634061614343
25.0330270258,0.00112043478744
25.03118619,0.00184114843867
25.0314769293,0.000725599817695
25.0322307577,0.00206726369247
25.0332650645,0.000379066110135
25.0338628436,-0.000579625920622
25.0339308198,-0.0012396322395
25.0335633077,-0.000899232506973
25.0324919895,-0.000727015171018
25.0339839804,-0.0011618721853
25.0329298617,-0.000163424654634
25.0338860732,0.000340502572838
25.0351573107,-0.00166751271908
25.0345677155,-0.00366951451342
25.0340895709,-0.00295098974963
25.0331816509,-0.0025247491248
25.033590628,-0.00262816338294
25.0328297331,-0.00332742521111
25.03304525,-0.0010170216371
25.0344412302,-0.00105103387782
25.0342117104,-0.00195448499899
25.0354237686,-0.00316188404993
25.0344858289,-0.00240771929841
25.0361609154,-0.00390826089327
nan,nan
25.2,21.3333333333
28.9037835704,13.8457288804
31.1178820706,6.4561982562
31.8559397191,-0.913491843751
31.1916661335,-6.09807811136
29.8628805028,-6.998016422
28.515395022,-6.1054020416
27.3981918893,-4.70023933002
26.5635562912,-3.34907441646
25.9796373954,-2.25097696531
25.5935875148,-1.44079177642
25.3503095104,-0.884449552906
25.2049465494,-0.520908228963
25.1207802901,-0.293907657707
25.0730710493,-0.157765755131
25.0465320952,-0.0787759779921
25.0358057,-0.0339468781773
25.0316428107,-0.012635771672
25.0306764053,-0.00289170476431
25.0314772168,-0.000340326649049
25.0308072094,0.000519566488733
25.0310585478,0.00121116320096
25.0308309577,-0.000103908249932
25.0317217704,0.00193449940858
25.0324708309,0.000951623512664
25.0302621731,2.26269042686e-05
25.0307830424,0.00094095060579
25.0312059468,0.00238887711295
25.0311160977,0.000962477221505
25.0322432504,0.00278900082907
25.0316330644,0.00052521756953
25.032087573,0.00133356867193
25.0328808834,0.000464374607628
25.0345556027,-0.00188442618541
25.032802885,-0.00322237775687
25.0326931627,-0.00136844394441
25.0341574214,-0.00260362334378
25.0341095003,-0.00164483360364
25.0346348378,-0.00254095391158
25.035193206,-0.00469480655872
25.0338137627,-0.00244282666325
nan,nan
25.6,2.66666666667
25.9212041834,0.253140905832
25.8869316411,-0.692336719928
25.7238564272,-0.928500673519
25.5418596574,-0.855677015675
25.3829549994,-0.677361340904
25.2627820758,-0.491265364475
25.1776784811,-0.337436955451
25.117921891,-0.218830346852
25.0800802029,-0.132810087311
25.0594728407,-0.0789535234161
25.045992311,-0.0457261488811
25.0383121816,-0.0247368732593
25.033785044,-0.0118870835316
25.0344515035,-0.006185891046
25.0330067427,-0.00382266461539
25.0339485329,-0.00192250071746
25.0332683688,-0.00296350720903
25.0323890782,-0.00213782267881
25.0334672349,-0.00122398722629
25.0317834749,-0.000690842437762
25.0325745671,-0.001035704305
25.0327152122,-0.00104542937236
25.0314271527,-0.00112164865323
25.0313055248,-0.000444742976438
25.0313131861,0.00110798336275
25.0325392955,-0.000161834160584
25.0326683405,0.000768993390177
25.0311385974,0.000864183825816
25.0308962278,0.00176705731755
25.0310475561,0.000963666304257
25.0302629966,0.0009378389249
25.0305001445,0.00365429926766
25.0287272594,0.0040273682326
25.0287246871,0.00458306689623
25.0307680656,0.00426742974231
25.0301507771,0.00280701614297
25.0311907413,0.00184432571927
25.0330361733,0.000212488966545
25.0320370388,0.000205361407554
25.0327280924,-0.000671424017921
nan,nan
11.6,1.33333333333
12.1265906321,4.80246451422
13.3465754764,8.26367846434
15.2577801945,11.555349479
17.6261532552,11.6063452721
19.8131195564,9.5898397965
21.5475148234,7.14521115462
22.8058293447,4.97569258102
23.6682070319,3.29412311001
24.2295472692,2.08952800439
24.5806170601,1.27242349736
24.7911852018,0.742087227274
24.9129214514,0.413985957401
24.9801064765,0.217695919017
25.0149161435,0.104965659246
25.0316460917,0.0435556514883
25.0382805532,0.0119181348153
25.0391374398,-0.00208723936878
25.0372762168,-0.0055307159028
25.0361114017,-0.00633155916893
25.0340884776,-0.0041605888313
25.033604044,-0.0019798199878
25.0324729197,-0.00199110238543
25.0328531635,-0.00200631735064
25.0336792482,-4.88025214849e-05
25.0329486781,-0.00212184408926
25.0312842368,0.000364360574029
25.0315012817,0.00113227804937
25.0314957031,0.00135322714253
25.031198435,0.000857131181398
25.0322598469,-0.00017874084965
25.031881363,1.20350087733e-05
25.0306199789,0.00135955009991
25.0318476198,0.0018085483854
25.0299666814,0.00225293559297
25.0302053829,0.00363394779195
25.0306268124,0.00265817756412
25.0301623337,0.00138078448632
25.0324958305,0.00169035064274
25.0319714488,0.000880297799912
25.0315020786,0.00188662258155
nan,nan
38.8,-18.3333333333
35.1860124753,-16.8148334764
32.0753573298,-13.390724884
29.6632642729,-9.88189790414
27.9355397432,-6.7242393525
26.7787291474,-4.37466054126
26.0365757948,-2.72659818511
25.5812420968,-1.62333035607
25.3129006883,-0.922754980703
25.1635999836,-0.496732061151
25.0853581737,-0.250576865129
25.0464374584,-0.115601812623
25.0294626834,-0.0444690968765
25.0234507418,-0.00877585448484
25.0232276598,0.00602710728783
25.0259393816,0.00789992213853
25.0270074793,0.00885259103341
25.0274439742,0.00807305589917
25.027999419,0.00789201404704
25.029104307,0.00586984422952
25.0287561024,0.00450798712751
25.0298526165,0.00394950201635
25.0306232071,0.0023718646988
25.0315991973,0.00231834473163
25.0307601958,0.0025903165545
25.0306729363,0.00350409714038
25.0314751522,0.00237556007792
25.0313139741,0.000880084768869
25.0300702458,0.000740434925098
25.0307977105,0.00333686762451
25.0318735206,0.000270220022243
25.0310963323,-0.000248412337453
25.0327845982,0.000841910206826
25.0331748739,-0.00119916469957
25.0331821058,-1.67256082215e-05
25.033587163,-0.0012356892559
25.0340023909,-0.00213682016752
25.0348196856,-0.00293295186902
25.0346354857,-0.00370679386512
25.0335084203,-0.00325031741761
25.0332189452,-0.0011349281938
nan,nan
38.8,-20
34.9975985581,-16.997305178
31.8660325247,-13.4380107895
29.4432303294,-9.91384603427
27.7205924963,-6.58212246166
26.6000447259,-4.14873581802
25.903425912,-2.50869617709
25.4885386313,-1.44777325124
25.2517169218,-0.79450348843
25.1260820376,-0.410526255252
25.0628144908,-0.196025976019
25.034277894,-0.0824677708055
25.0221976422,-0.0255198674917
25.020087774,0.00187861951144
25.0225008966,0.0107370392351
25.0244372272,0.0101287934246
25.0276252144,0.00822401302484
25.0292733636,0.00650405803554
25.0302707022,0.00232318112255
25.0312018954,0.00134489509275
25.0317989107,0.00112691084104
25.0317838735,0.00106800845057
25.032391831,0.00159450343412
25.0313351968,0.00160253612247
25.0307081719,0.00172622821197
25.0318002743,0.000955353090209
25.0337845431,-0.000310516774613
25.0324132384,-0.000988929634412
25.031527039,0.000101200815857
25.0332124697,-0.00106046163456
25.0320588739,-0.000921516145952
25.0330730634,-0.00158286584887
25.0342275387,-0.00103148856401
25.0330848794,-0.00226440040142
25.0326364071,-0.0026880228931
25.0311640111,-0.00132307814431
25.031467361,-0.00087677806394
25.0322026366,0.0017124113657
25.0331821356,0.00101752179147
25.0337211416,-0.000171214493241
25.0343273991,-0.0013103588796
nan,nan
7.6,3.66666666667
8.5933634121,7.13114447623
10.2793472562,10.5888083962
12.6567401727,14.0304809028
15.5742514282,14.5401007602
18.3281661676,12.173400786
20.537340982,9.14558943017
22.1511563703,6.3984340184
23.2611523269,4.2496627948
23.985637203,2.70270692674
24.4423549749,1.65153002044
24.7163449606,0.96601452584
24.875258448,0.540159049001
24.9596855542,0.285329221375
25.0042621786,0.143046471775
25.0264378246,0.0639594382888
25.0360960326,0.0226303018571
25.0375516598,0.0022423397183
25.037005018,-0.00470112764585
25.0369652021,-0.00698997043365
25.0351248293,-0.00715426932848
25.0328636814,-0.00398207507875
25.0328827116,-0.0014560418758
25.0324798725,-0.00150893126578
25.0341804423,-0.00101509572855
25.0346458541,-0.00358473292933
25.0340864005,-0.00364689983914
25.0333653286,-0.00147962785933
25.0315552427,-0.00106859604145
25.0311665523,0.000321986493927
25.0319467469,0.000811196213482
25.0320698144,-0.000113894692066
25.0333520613,-0.000524911576384
25.0314698839,-0.00208304876626
25.030623206,-0.00189191699429
25.0295534156,0.00194495776044
25.030876408,0.00327231295687
25.0323294329,0.00212375726725
25.0318783011,0.000747949908877
25.0308760784,0.00146892304415
25.0285854632,0.00281107609236
nan,nan
2,21
6.44346905399,24.1458818396
11.250264156,22.7377063131
15.4747700298,18.1654742104
18.7323246725,13.2563442009
21.0557883303,9.09304873627
22.6227049872,5.93474400083
23.6295351713,3.7165977934
24.2528011714,2.23888585522
24.6214403837,1.29389767163
24.8320897387,0.713267156749
24.9448555064,0.370520372362
25.0014572034,0.179543516941
25.0291001612,0.0754715605654
25.0404574262,0.022759776724
25.0454098948,-0.00143460959874
25.0459960139,-0.0121616969448
25.0448856871,-0.0163493599481
25.0418176981,-0.0160110552692
25.0378520033,-0.0119083641702
25.035964302,-0.00899659547872
25.0348994894,-0.006737510951
25.0337871861,-0.00495027213876
25.0336491594,-0.00281460108824
25.0331317293,-0.00300600633101
25.0312256653,-0.00160149445408
25.0309228144,0.00115744461077
25.0304038008,0.000647656334838
25.0320360734,0.00025346404758
25.0321406593,0.00145424822336
25.0322144795,-5.1151386779e-05
25.0325349037,0.000979937208931
25.0328223878,-0.00136458712181
25.0300463811,0.00066676954435
25.0306740382,0.001818330597
25.030018032,0.00198633507855
25.0308320679,0.00201764995914
25.0311921026,0.00242126980028
25.0319460354,0.00120319453712
25.0321114664,0.00032709525237
25.0334327787,-0.00103375511657
nan,nan
15.6,7
17.2508733119,9.79151434909
19.216961522,9.40346818216
20.9714666457,7.60637720214
22.3386697846,5.5987040398
23.3218898868,3.86896507435
23.9889215659,2.54542817024
24.4213555475,1.60589318565
24.6921039461,0.972598896075
24.852941497,0.56414465639
24.9450738514,0.312174095913
24.993521012,0.161766101618
25.0187479987,0.077522984305
25.0330760173,0.0321340450143
25.0382635415,0.00572733838223
25.0391895231,-0.00420235065319
25.0365565913,-0.00648962527366
25.0325335428,-0.00558853417475
25.0314638569,-0.0023320868016
25.0317019097,-0.000597059409704
25.0332431108,-0.000532150512688
25.0342925645,-0.00115769929147
25.0341387898,-0.00340049039699
25.0335925895,-0.00244933638847
25.0322849251,-0.00235971681585
25.0319232791,-0.00111815249852
25.0315110834,0.000397977200713
25.031237762,-4.19014319712e-05
25.0318782335,0.00181947453353
25.0313040066,0.0010749942132
25.0314280626,0.00278310317342
25.0300283754,0.00192330066355
25.0289739172,0.00381864659375
25.0308860499,0.00451148290804
25.0315041222,0.00164180162797
25.0321673619,-0.000304426235696
25.0318182262,0.000237764758841
25.0316878856,0.00157829940054
25.0312526074,0.000564539404662
25.032702429,0.00113670857954
25.0314420283,-0.00149997595758
nan,nan
21.2,7.66666666667
22.5597243512,5.41826997985
23.50055231,3.62865577865
24.1220945224,2.32417743692
24.5125989546,1.42800939379
24.7486241081,0.843800126972
24.8857562433,0.479409797637
24.96381706,0.258825875045
25.003579711,0.132022229517
25.0251211834,0.0595361133554
25.0350164403,0.0217926523674
25.0389054818,0.00391330749475
25.0400315896,-0.00516199543518
25.0399109354,-0.00779051587806
25.0387381892,-0.00932091389881
25.0369235143,-0.00972897777667
25.0349304389,-0.00651720035059
25.0338222917,-0.00456925261995
25.0326363782,-0.00135636306412
25.0322709935,0.000397576042369
25.0320498043,-0.00145121605723
25.031654444,-0.000832615516157
25.0301924345,-0.00101059412801
25.0284036197,0.00114576205342
25.0307159668,0.00194678953962
25.0314974849,0.00172391317281
25.0335179154,-7.31188118439e-05
25.0326215841,-0.000312420824278
25.0346303436,-0.00146462246896
25.0347122462,-0.00326846568784
25.0339288086,-0.00398065161157
25.034723766,-0.00344492929383
25.032917723,-0.00304118059939
25.031620009,-0.00115681636547
25.0323996515,0.000604339055995
25.0323817344,0.000795617273222
25.0322171733,-0.000122623755686
25.0338521628,-0.00160610787315
25.0333602136,-0.00137927396002
25.0349909831,-0.00291752295479
25.0310211534,-0.00209186755172
nan,nan
14.8,7.33333333333
16.5224713126,10.390855775
18.6278934446,10.1957283495
20.5383094847,8.33346263859
22.0410653063,6.17320680421
23.1279838893,4.28258967832
23.8674536363,2.82661890187
24.34657827,1.78810342768
24.6467164744,1.08773216874
24.8267585313,0.634999642183
24.9307632885,0.354012023547
24.9876739052,0.186383405789
25.0170912756,0.0899135216351
25.0304929558,0.0385927787248
25.0368063352,0.0125922574261
25.040018103,-0.00107207985384
25.0398389231,-0.00850684632378
25.0384323896,-0.00914677812109
25.037886289,-0.00866004985309
25.0360563162,-0.00672045325283
25.0345175791,-0.00552653882399
25.0342027071,-0.003263005459
25.034788298,-0.00209027728887
25.0352034245,-0.00403327795756
25.0360553689,-0.00472629361551
25.0351863141,-0.00378238054839
25.0347559324,-0.00410585102876
25.033498842,-0.00278688245384
25.0352548262,-0.00304431505624
25.0340651819,-0.00393590804202
25.0332776693,-0.00449176175301
25.0330827808,-0.00315002299248
25.033211957,-0.00249012768873
25.0306303414,-0.000370166994717
25.0316807977,0.00162862547239
25.0308395884,0.000191044866435
25.0312979345,0.00159593610001
25.0331049551,0.00012493359931
25.0304679092,0.00102895608556
25.0313892964,0.000217990374838
25.03116618,0.0007936971363
nan,nan
33.2,-13.6666666667
30.6672196757,-10.8119280007
28.735255423,-7.83510073249
27.3636472663,-5.36939568229
26.4375312688,-3.50739064728
25.8422371322,-2.18864243222
25.4781063025,-1.30687273004
25.2631309009,-0.746224147203
25.1422128353,-0.405278833622
25.0792161793,-0.208719268932
25.0457084812,-0.0980659416921
25.0300801418,-0.0388480599838
25.0263332791,-0.00857094090048
25.0265888125,0.00390798690774
25.0292969614,0.00593860478029
25.0314186181,0.00455887812623
25.0310263913,0.00167931640638
25.0303514062,0.00269963747766
25.0285758377,0.00463443134271
25.0305536392,0.00423157449593
25.032662706,0.00333311592681
25.0337957739,-5.20379811234e-05
25.03295892,-0.000360910224806
25.0346806844,-0.00176433398532
25.0334123828,-0.0038614242361
25.0323912682,-0.00201561542486
25.0325327938,-0.000395811214351
25.0327676822,0.000303255582003
25.0333008753,-0.000740448931136
25.0330891732,-0.00123866832303
25.0331623472,-0.000633051313974
25.0329263903,-0.00111328193551
25.0318488044,-0.00155991404954
25.0329853989,-0.000193526356494
25.0314936401,-0.00155527859074
25.0310077685,0.00025008574731
25.0317080817,0.000929761791613
25.0306364251,0.000256501314058
25.0306965646,0.00113683667544
25.0310251626,0.000490977212372
25.0291588046,0.00137012373466
nan,nan
34.4,8.33333333333
35.514081143,0.964723015539
35.1564999631,-6.398431643
33.4656596847,-10.4918903951
31.3490076174,-10.1636769909
29.4470633022,-8.26639323109
27.9567340555,-6.10405267941
26.8841055468,-4.22342972238
26.1546266612,-2.77211566696
25.6831910121,-1.73926336675
25.3934393133,-1.04551532752
25.2209833484,-0.599714875595
25.1251135981,-0.330373259241
25.0708006415,-0.171211860484
25.0422441248,-0.0798988112159
25.0319720982,-0.0315571181523
25.0280279985,-0.00945339367894
25.0260986445,0.00133497146406
25.0275417427,0.00630987534999
25.029398786,0.00518363554112
25.0311137244,0.00423325618116
25.0328858092,0.00208883144732
25.0336503028,-0.000309027576795
25.0327828248,-0.00220640886137
25.031938989,-3.82432393344e-05
25.0318952752,0.00040241839226
25.0331850444,-0.000441942573005
25.0319380691,-0.00152808800102
25.0305612758,4.84959863544e-05
25.0300694949,4.78388852696e-05
25.0297212881,0.00170437640055
25.0323441283,0.00258135630693
25.0340459912,8.16056631085e-05
25.0335028913,-0.000778239981598
25.0319631715,-0.00147314171423
25.0299996481,0.00025015844917
25.0298944687,0.00262210110099
25.0307503726,0.00319770207138
25.0332222843,-9.16520645663e-05
25.0329115773,-0.000497719186886
25.0330396449,-0.000890069169957
nan,nan
31.2,12.6666666667
33.1784642024,5.28441142736
33.6845738126,-2.08440575751
32.7503741661,-7.87872176099
31.0517638276,-8.82908676414
29.357294867,-7.63250617389
27.962986321,-5.85069301274
26.9226180028,-4.15472571752
26.2007819631,-2.78481661847
25.7241919797,-1.78021394992
25.4227507439,-1.09033157704
25.2424130954,-0.638206929002
25.1370543477,-0.357087875654
25.079490064,-0.188959238214
25.0504695055,-0.0929319591384
25.0370570981,-0.0418391612165
25.0297758338,-0.0152780835831
25.0273585738,-0.0018325429974
25.0290542271,0.00276602443289
25.0282457111,0.00407241141699
25.0290133221,0.00328981146491
25.0302954066,0.00328397654131
25.0320709223,0.00226337652605
25.032471096,0.000448811760064
25.0335120157,0.000225736460553
25.033878136,0.000205435228692
25.032344333,-0.00228373572657
25.0327788127,-0.000866402781836
25.033766219,-0.0012061464602
25.0355547524,-0.00178191031267
25.036797436,-0.00320539167233
25.0360425104,-0.00394001987436
25.0344168845,-0.00490928126195
25.0343184564,-0.00414818567778
25.0338333585,-0.00360071884798
25.0329125498,-0.00239077753094
25.0328505623,-0.00071510600733
25.0318419651,-0.00154153399752
25.0317368781,0.000711367989703
25.030504541,0.000703929692624
25.0300811158,0.00167535450933
nan,nan
13.6,3.33333333333
14.5256549485,6.79628512652
16.1445758274,10.1331807506
18.2463994754,10.4483633295
20.2225088651,8.73217441332
21.8057459739,6.55541718745
22.9632164409,4.59146773272
23.7586190959,3.05197966728
24.2798427327,1.9433401433
24.6089046918,1.18783369662
24.8052911793,0.694265038027
24.9190888575,0.387997834504
24.9823036204,0.204803166865
25.0158244973,0.100475813335
25.0324190409,0.0413889165454
25.036553068,0.0123725159311
25.0400527394,-0.00158747150701
25.040622758,-0.00690506537929
25.0386214606,-0.00887303684022
25.0364017355,-0.00827080184888
25.0377754651,-0.00681162187836
25.0356971249,-0.00605566703934
25.0348664138,-0.00444772133349
25.0327807127,-0.0043378784728
25.0306133024,-0.000178825714687
25.0292246525,0.00238232393877
25.0300905173,0.00269763651615
25.0304740155,0.0026024812068
25.0316731002,0.000895606115361
25.0330614575,0.000745343886972
25.0328451749,-0.000523022115452
25.0324440875,-6.01049755573e-06
25.0323248446,9.61996848398e-05
25.0336498473,-3.74693956871e-05
25.0357167255,-0.00159191247223
25.0342240563,-0.00330737289997
25.0341200579,-0.0024148961322
25.0336580882,-0.00344296854798
25.0324718444,-0.00303174556595
25.0326266335,0.000394586053849
25.0324957808,-0.000802002307224
nan,nan
5.6,19.6666666667
9.76579195212,21.8344442486
13.9874042913,19.2118982575
17.5090683219,14.8247145288
20.1455118602,10.5828146106
21.9896732294,7.13204330079
23.211431464,4.58840251698
23.9872675204,2.83770485238
24.4609783618,1.68744608592
24.7398310237,0.96036804626
24.8955283139,0.517586451553
24.9772503665,0.26121135027
25.0182857504,0.12043762066
25.0365141494,0.04578301562
25.0411795177,0.00882893033824
25.0414770408,-0.00518621913133
25.0416892871,-0.0100400028707
25.039086095,-0.0107491718752
25.0382110811,-0.00946469480627
25.037229679,-0.00910279996411
25.0359697235,-0.00703997386149
25.0355856429,-0.00667385058566
25.0347266359,-0.00495842546879
25.0319796086,-0.002477321668
25.0322126731,-0.00121938370276
25.0325389466,-0.00190318515887
25.0320646867,-0.00107719166614
25.0322591924,0.000837134737543
25.0317276413,0.000777937132113
25.0306491815,-0.000449787221169
25.0319987534,0.000956971427612
25.0322945669,0.000374615843271
25.0322659667,-0.00125313533956
25.0326452617,-0.00115934953255
25.0327914061,-0.000564857760886
25.0302199407,0.000964719343635
25.0307361607,0.0025691175733
25.031644735,0.00148270469448
25.0314742911,0.00101308208629
25.034528133,0.000328345310516
25.0347043167,-0.000948762703831
nan,nan
19.6,18
22.6381880111,10.5417881127
24.2759357637,4.96040354412
25.0164626991,2.0217723258
25.295293525,0.578577435949
25.3533763901,-0.0633264279588
25.3186562976,-0.294471816193
25.2529278488,-0.328520395234
25.1905378901,-0.281485875642
25.1388264352,-0.213787049222
25.1007646055,-0.151661493227
25.0733398857,-0.101601147231
25.0557203302,-0.0624544750043
25.0455264015,-0.038122859528
25.0396802016,-0.0217789799154
25.0357545696,-0.0133621348582
25.0343607216,-0.00785631720989
25.0339796656,-0.00427841980705
25.0342159591,-0.00267761515044
25.0348418432,-0.00232118674151
25.0330456278,-0.00315931483409
25.0329175507,-0.00273473982611
25.0313354047,-0.000585146012273
25.0315014805,-0.000399690761908
25.0313240105,0.00082999329582
25.0308661093,0.00140805180847
25.0310748309,0.00218119712735
25.0308844285,0.00157215933043
25.0297752527,0.00179313155735
25.0310596347,0.00264236505747
25.0310369841,0.0012883369591
25.0317984174,0.00218513202067
25.0337373034,0.000385395450897
25.0325083616,-0.000795459412402
25.0335693846,7.20867820012e-05
25.0346213411,-0.00089428772446
25.0358519675,-0.00152039799833
25.0349434652,-0.00443795891885
25.0344606101,-0.00500082467114
25.031584917,-0.00333991147814
25.0306408679,-0.00177114697254
nan,nan
33.6,-12.6666666667
31.1751306314,-10.9092995803
29.1865762581,-8.31375708988
27.7122784252,-5.89025892012
26.6880635813,-3.95292213153
26.0108886831,-2.52839091799
25.5837238586,-1.54529076769
25.3275104982,-0.903589965315
25.1790305108,-0.506136610827
25.0988435032,-0.268702873302
25.0555727738,-0.131368124016
25.0357911877,-0.0576759653492
25.0266580185,-0.0181983739718
25.0253357149,0.000719645424505
25.0264176901,0.0065867451328
25.027507073,0.00728300516838
25.0277336051,0.00522361332167
25.0300002466,0.00362769131955
25.0320363323,0.00071154102865
25.0337193602,-0.000961070697828
25.0324531788,-0.000809101936208
25.0319527822,0.000804883991955
25.0298681239,0.00122348507551
25.031608575,0.00194214203257
25.030237393,0.000900661896921
25.0309681514,0.00068918338215
25.0302559568,0.00220983757374
25.0290317282,0.00361401476299
25.0297831102,0.00461908769902
25.0301015717,0.003239396865
25.0301148394,0.0031543812378
25.030211816,0.00187150084589
25.0306732123,0.00210916291657
25.0314164842,0.00186836177914
25.0313091386,0.00124125570693
25.0301369275,0.00156376463574
25.0308802391,0.00264483211831
25.030520345,0.000961976293388
25.0313660842,0.00116099796468
25.0315870098,0.00014606190096
25.0318264808,0.00064989042681
nan,nan
21.2,24.6666666667
25.5630288061,17.0990307152
28.4236734178,9.67273341445
29.8056862607,2.29456305557
29.7596580151,-3.40262212855
28.9149524075,-5.01171462376
27.9159894151,-4.74020822032
27.0324199208,-3.80201617315
26.3499635929,-2.78302755566
25.8618338671,-1.90961381896
25.5319519719,-1.24544970773
25.3209841507,-0.776258846657
25.1915189706,-0.465349423689
25.1159577277,-0.268381949233
25.0729897447,-0.1468716477
25.0490421744,-0.0738323068239
25.0395301555,-0.036232655736
25.0348979096,-0.0180203591703
25.0292758127,-0.00458432709872
25.029486794,0.000860958215719
25.0302440029,0.00234421060254
25.0297589215,0.00329979359584
25.0284728464,0.00283334468877
25.0288305799,0.00388622812587
25.0301112446,0.00431980542176
25.0306099922,0.00257167477956
25.0315154455,0.00306991788429
25.0308175058,0.000701731017418
25.0307991681,0.00271412908172
25.0331896448,0.000865811533566
25.0341232989,-0.00108811541623
25.0329022272,-0.00168087313363
25.0312664882,0.000303859059786
25.0308414042,0.00117172013091
25.0318681374,0.0014726030097
25.0313856587,0.000680658066326
25.0323274379,-0.000397720588368
25.0305090802,0.000226151873724
25.0310700981,0.00140408130963
25.0328856189,0.000512267725967
25.0333238848,-0.00135203097246
nan,nan
37.6,1.66666666667
37.3818137139,-5.69201591254
35.7092349862,-11.8237354877
33.2326685534,-12.4633155542
30.8626745266,-10.5343809928
28.9501632674,-7.94056353117
27.5459288877,-5.58563314125
26.5753624823,-3.72478948862
25.9399134921,-2.36706712616
25.5427612159,-1.43956063911
25.3047346085,-0.839066795201
25.1699442822,-0.46801653147
25.0951134605,-0.24798570499
25.0561068001,-0.12483124248
25.0367147952,-0.0551378128995
25.0277760249,-0.0172391940621
25.0254314262,-0.00100954966534
25.026118274,0.00503775394535
25.0282105485,0.00674553124484
25.0290976717,0.00621136044033
25.0285554791,0.00528761706632
25.0307015905,0.00427262504797
25.0313287853,0.00246729990791
25.0319788449,0.000872910477228
25.0316767927,0.00114604656187
25.0305119765,0.000309124284427
25.0305329074,0.00293096456441
25.0303443526,0.00320671182359
25.0322891897,0.000931267629017
25.0316472939,-0.000319462258373
25.0310328436,0.000871942671039
25.0299489979,0.000194641984672
25.0308521518,0.000767136715869
25.0307267832,0.00172449817695
25.0305720097,0.00394453059117
25.0318394905,0.00250823571781
25.0327313185,0.00247548370498
25.0342267233,-0.00107375625592
25.0358836473,-0.00307132669895
25.035912088,-0.00413908905675
25.0365981218,-0.006423007598
nan,nan
6.8,3
7.66034397599,6.46912894005
9.21356515794,9.93090353133
11.4581553344,13.3687174341
14.3479333206,15.282666507
17.2993597982,13.4345381356
19.7637399783,10.3829511785
21.6108239483,7.40711551903
22.9022870952,4.9928491149
23.7590789781,3.2150037722
24.302311282,1.98890637511
24.6353398423,1.1813787985
24.8293056266,0.668869657187
24.9371522946,0.360565092528
24.9938523418,0.183529266151
25.0227186751,0.0837952380382
25.0356236198,0.0308878804039
25.0405152585,0.00435595124845
25.0402594573,-0.00665524649569
25.0388004435,-0.00883468427943
25.037840063,-0.00895574022943
25.0360507243,-0.00713771176251
25.0332883504,-0.0057021280882
25.0336354214,-0.00291552054355
25.0316180111,-0.00115627478392
25.0304858816,0.000986101788619
25.02843659,0.00272260831574
25.0277309498,0.00416405766591
25.0293020589,0.00603302195705
25.031316865,0.00433230835792
25.0316477874,0.000785215226666
25.031089746,9.66613956967e-05
25.0327925724,0.00115350177112
25.033386669,-0.000182148425226
25.0348805741,-0.000362269503396
25.0339458513,-0.00226020557715
25.0315006559,-0.000537310169616
25.0309795383,0.000581891288595
25.0323563634,0.00252521227627
25.0334890973,0.00108356602451
25.0326380504,-0.000709580218636
nan,nan
2.8,24.6666666667
7.76007756338,24.7995404619
12.5498192255,21.7606697829
16.5362697676,16.7677162706
19.5185052388,11.9576115453
21.6021641751,8.05239583673
22.9816063466,5.17593569571
23.8553430657,3.198464334
24.3902082592,1.90172420238
24.7028262183,1.08225281324
24.879302533,0.583795316036
24.9712479874,0.294196779289
25.0157216623,0.134667739266
25.0342488231,0.051727607785
25.0404277328,0.0135573679282
25.0417418404,-0.00275638497929
25.0398652688,-0.00869350661155
25.0387903802,-0.00982308786654
25.0369576957,-0.00857390141054
25.0369687185,-0.00654668656676
25.0373874889,-0.00613082900772
25.0359166974,-0.00536897591134
25.035543175,-0.00628446951838
25.0364551349,-0.00489758277927
25.0351413712,-0.00399962761684
25.0334316059,-0.00426450260025
25.0334363854,-0.00263865565163
25.0314080513,-0.000226474589275
25.0297949413,0.00194195845879
25.0299555915,0.00252130116809
25.0324571138,0.00217231486481
25.0341962523,-0.00113526908711
25.032682817,-0.00090931670464
25.0317942593,-0.00175324596214
25.0334484448,-0.0025227913953
25.0346555965,-0.00302920376741
25.0328802926,-0.00362959167482
25.0328822352,-0.00213689068565
25.0322827471,-0.0016992072311
25.0334949683,-0.000439957486398
25.0325927196,-0.00215003011025
nan,nan
28,-8.33333333333
26.5931995607,-4.974015377
25.7838375856,-2.7354042486
25.3478931473,-1.4115868608
25.1288695069,-0.663254590561
25.0293336506,-0.266965961603
24.9923897301,-0.0721836613913
24.9874513893,0.0142776778065
24.9924666088,0.042162960554
25.0020947399,0.0437276901559
25.0099834765,0.0383728745045
25.0188784143,0.028788410495
25.0232901658,0.020055248519
25.0272883043,0.0125622964867
25.0293562304,0.00708448693832
25.0306053462,0.00539013356165
25.0322194179,0.00265434903649
25.0322291281,0.000523579183738
25.0330391791,0.000205645670281
25.0323229822,-0.00143881011117
25.032140598,0.000462609376799
25.0324827352,0.00234026634695
25.0314473939,0.00131340335656
25.0313431083,-0.000310192753107
25.0324102639,-0.00116004082164
25.0321307129,0.000162442903157
25.0306147035,0.000143533955915
25.0315944497,0.000352977663847
25.0321610013,-0.000409670234681
25.0320495728,-0.000995575537115
25.034255985,-0.000964435033855
25.034650426,-0.00158439055173
25.0344730543,-0.0024521759489
25.0348497576,-0.00361605771665
25.0348471623,-0.00194700049563
25.0354513946,-0.00300378944031
25.0346827917,-0.0044913654032
25.033707224,-0.00288754053733
25.0334550476,-0.00254315126617
25.0320372296,-0.00233727247463
25.0321598061,-0.000916881674704
nan,nan
1.2,11.3333333333
3.72248802217,14.7486354137
6.92548101607,18.1278715165
10.7833292663,20.3072634863
14.7125228568,17.906657683
17.9965230181,13.8446366633
20.4601359,9.89197832422
22.183344706,6.66877840658
23.3254876362,4.29587070202
24.0511867646,2.66081906385
24.4953603364,1.58212172492
24.7568029203,0.902587053178
24.9044580572,0.486922111489
24.9828619845,0.244621730083
25.0197889086,0.110933880253
25.0348200275,0.0422989059202
25.0401660752,0.00861158484537
25.0398768504,-0.00521936406181
25.0377302531,-0.00669144134356
25.0350930658,-0.00663208761384
25.0329442164,-0.00355247479611
25.0335791242,-0.000576770751974
25.0317165416,0.000309943572573
25.0315895781,0.00258593666919
25.0311619672,0.00049065700249
25.031692921,0.00128804515121
25.0315107505,0.00110757840248
25.0322368066,0.00137024665524
25.0331597654,0.00143083728939
25.0336675294,-0.00124604874689
25.0336765193,-0.00300671305348
25.0339480794,-0.00175394578695
25.0328603225,-0.00138555699855
25.0341062292,-0.00157906306852
25.0326892922,-0.00124653844958
25.0334064712,-0.00196039855758
25.0336405455,-0.00224828141869
25.0334990162,-0.00269567407425
25.0315394217,-0.000172237765458
25.032612278,0.000934192908464
25.0335597227,0.00076472893073
nan,nan
33.2,-6.33333333333
31.67562225,-8.78548709098
29.937707117,-8.15771783253
28.4246730443,-6.49426596443
27.2600561676,-4.73397352203
26.4313603422,-3.23808324359
25.8758688485,-2.10590484121
25.5191569978,-1.31169487809
25.2995346436,-0.784501999703
25.1712583998,-0.448596872549
25.0979998569,-0.244803146519
25.0587347808,-0.125197364069
25.0400492388,-0.0585279118433
25.0308407901,-0.0230898763933
25.0261799925,-0.00453703277828
25.0249661755,0.00423686945123
25.0256196343,0.00783330747917
25.0256924392,0.00871535042221
25.0271659991,0.00877528887885
25.0290906481,0.0062939300238
25.0303038733,0.00434690504602
25.0318462435,0.00231020870294
25.0327180555,0.00133183350984
25.0332280484,-0.000466951267852
25.0322426326,-0.00127879571096
25.0316041356,-0.00174497681296
25.0302555268,0.000738376825663
25.0299614076,0.000867850067151
25.0305597257,0.00183217895037
25.0305113746,0.000872450184103
25.0311247422,0.00136816071668
25.0311185603,0.00085431924532
25.0306990893,0.00292479030234
25.0314559618,0.00232837107276
25.0312534084,0.00153548196167
25.0304653517,0.00120858276143
25.0305425549,0.00249015094324
25.0315206918,0.00247227123159
25.0304981352,0.000778068831477
25.0287095614,0.00221180534775
25.0293352653,0.00418584252967
nan,nan
36.4,-13.3333333333
33.6592068457,-13.4874066479
31.1143558554,-11.1840898297
29.0921866426,-8.32746201106
27.624404271,-5.81088958444
26.6185654818,-3.85723298226
25.9616127421,-2.44276904986
25.5516404646,-1.48086521656
25.3074794315,-0.858688213704
25.1670736149,-0.475405683961
25.0889090461,-0.246768058257
25.0498593443,-0.115317726937
25.030301114,-0.0457022977953
25.0237454878,-0.0112978719759
25.0207779564,0.00531418953387
25.0194980051,0.0127205955488
25.0227720267,0.0133702353443
25.022986559,0.0116090803141
25.0268421808,0.0111379053864
25.0286544045,0.00729016760074
25.0302377705,0.00327930384452
25.03167647,0.00259492077859
25.0301439589,0.00293874395017
25.0322784123,0.000670309432935
25.0334196785,-0.000986373161524
25.0332816858,-0.000470072307921
25.0322008944,-0.000206319437616
25.0314187508,-0.00106293471725
25.0330348149,-9.61777509491e-05
25.0308408842,0.000898822849915
25.0317426069,0.000848141180517
25.0314784429,-0.000437120531764
25.0309974249,0.00156697077088
25.0319521014,0.00161455224659
25.0315260243,0.00116500249304
25.0322590562,0.00113038679631
25.0336067504,4.73994599678e-05
25.0327565942,-0.000830138017959
25.0338085417,-0.00297509812394
25.0330392613,-0.00176633064819
25.0330590474,-0.00246553922003
nan,nan
20.4,-8
19.060461136,-4.51467786843
18.4177506027,-1.03256248627
18.470487167,2.44143046552
19.2176250016,5.76885255493
20.4727775428,6.59505073884
21.7415419436,5.74630304397
22.7934610818,4.41933895489
23.5813044317,3.14945669396
24.128983316,2.12285332663
24.4913461943,1.36844997825
24.7226246782,0.845389526855
24.8626918538,0.501635522331
24.9445239938,0.285707942164
24.9906654038,0.153884172736
25.0150558418,0.0781638584035
25.0280737991,0.0370937900441
25.0323863046,0.0142879766658
25.0323812219,0.00388643901308
25.0337072562,0.00100508159333
25.0314605793,-0.000449607378662
25.031570475,0.000321688260726
25.0322493398,0.00104937768091
25.0325207785,-0.000986233687486
25.0314389367,-0.000488069164129
25.0311466982,-0.000153203698221
25.0293640642,0.00253151862063
25.0279880448,0.00396562188292
25.0299766534,0.00475674391684
25.0294599808,0.0033835020679
25.030216588,0.00409287064656
25.0300219955,0.00307512345177
25.0304779826,0.00240658729684
25.0331166357,0.00138350409648
25.0352298374,-0.00168267865209
25.0346605536,-0.00390332670528
25.0337762217,-0.00299277083153
25.0342456553,-0.0022986947623
25.0348365491,-0.00169028715813
25.033474278,-0.0026844152093
25.0331206286,-0.000809576133953
nan,nan
17.6,16
20.3921762799,10.828080864
22.2486534512,6.98805911588
23.4290879566,4.32818792771
24.1526664562,2.58058862993
24.5774393018,1.47485782065
24.8172447398,0.802228925372
24.9452157696,0.409482818385
25.0090280476,0.187591599894
25.0375750874,0.0720910384682
25.0468824613,0.0150178686886
25.0481419654,-0.00698806089744
25.046417095,-0.0146637604149
25.0438806282,-0.0168725275664
25.0413235537,-0.014218585547
25.0396611674,-0.0127694908398
25.0388797076,-0.0101214003363
25.0378887667,-0.00798435914157
25.0355392244,-0.00592222340533
25.0347350481,-0.0045500661897
25.0341981724,-0.00334486011173
25.0334523171,-0.00210471338983
25.0339357118,-0.00170876814358
25.033487066,-0.0020385981497
25.0334512236,-0.00133697278325
25.0314124506,-0.00103434594903
25.0302874458,0.00088585785779
25.0308755534,0.00155202499579
25.0310734338,0.00254156942234
25.0310259307,0.000933291390942
25.0332895241,0.000576326544152
25.0355200974,-0.00233687284704
25.0373017868,-0.00475041533868
25.0361395348,-0.0050645147873
25.0363616873,-0.00459301493212
25.0346910687,-0.00545985788829
25.0324827183,-0.00358790811995
25.031999221,-0.00195263588645
25.0327832555,-0.00161689713991
25.0329139474,-0.000227478491777
25.0328301775,0.000218929299799
nan,nan
30.8,4.66666666667
31.1791820613,-2.61094753546
30.3295610978,-6.01403082126
29.081295107,-6.23583132974
27.9003161503,-5.22089697284
26.9546870747,-3.92313729026
26.2616109045,-2.74646480164
25.786284301,-1.82390548633
25.4761653813,-1.15518521344
25.2803073604,-0.702298575092
25.163679291,-0.408738912503
25.0964695909,-0.226412277686
25.0587271569,-0.117149262931
25.0402274749,-0.0552100691734
25.0319212363,-0.0211369406828
25.0273679061,-0.00550428963293
25.0264202408,0.00142232863714
25.0265199373,0.00507941380186
25.0280194329,0.00682097761058
25.0267798134,0.00595648534582
25.0271263057,0.00580778154293
25.0290707186,0.00683177262824
25.0288386671,0.00471669729023
25.0310453763,0.00412800291755
25.0322007013,0.00227440199339
25.0340344821,0.00125363668211
25.0345783971,-0.00112191817514
25.0343806774,-0.00153183225945
25.0350032397,-0.00160416847909
25.0335997639,-0.00270746839778
25.0322350879,-0.00158505229116
25.0333061529,-0.000862261182201
25.0323110678,-0.00219743162158
25.0326319291,-8.93076558543e-06
25.0327806459,-0.00114485560484
25.0333941362,-0.00248450933363
25.0348364518,-0.00145091306839
25.0341408101,-0.00369335816029
25.0329610661,-0.00189684954057
25.0325685429,-0.000503474262003
25.0329857008,0.000903066221398
nan,nan
24.4,6.66666666667
25.3651413191,2.37902644552
25.6642678278,0.377905445254
25.6657275432,-0.436194885002
25.5558688391,-0.666853252574
25.4230521874,-0.636366173634
25.3033603344,-0.512915471192
25.2118665539,-0.375789266307
25.1451710369,-0.25691005309
25.1010624391,-0.168210175647
25.0726155363,-0.104524262154
25.054239863,-0.0634256118563
25.0444143558,-0.0375545689195
25.037499842,-0.0207245574783
25.0330749987,-0.0100140196817
25.0316578471,-0.00337633867757
25.0323491612,-0.000732312554589
25.031321974,-0.00058692646018
25.0303183445,0.000112338438514
25.0297026822,0.00117951853865
25.0288026835,0.00279970389265
25.0291392676,0.00336201637477
25.029691099,0.00388106894643
25.0296093546,0.00350292552649
25.0290653873,0.00379465934129
25.0312025226,0.00389860014879
25.0319390562,0.00224748109856
25.0323408056,5.1636499646e-06
25.0322612348,-0.00137912695935
25.0334728246,-0.000911738268543
25.0332477183,-0.000190414269936
25.0332605578,-0.0018446415393
25.0321172158,-0.00076755258694
25.0317315516,0.000210082601891
25.0308662507,0.00162661048431
25.0316645897,0.0015065355313
25.0315914609,0.00111230588281
25.0316562473,0.000991005932984
25.0317629387,-0.000731091187836
25.0331493353,-0.000131305346476
25.0325205919,-0.000911010284228
nan,nan
7.2,23.3333333333
11.83047057,21.8324485606
15.885844961,17.4106468272
19.006965151,12.6958509108
21.2307708494,8.70121127763
22.7284050407,5.67607394569
23.6921397212,3.55467656726
24.2860051803,2.14004382107
24.6405469482,1.23796014122
24.8418332817,0.681048841389
24.950983699,0.353371062976
25.005821171,0.16908320504
25.0291746754,0.0691954988731
25.0403997192,0.0209800496425
25.0449778321,-0.00313940465873
25.0431235799,-0.0115830981641
25.0414543211,-0.0114293723016
25.0406306474,-0.0114996719311
25.0393743088,-0.0118600221065
25.0365742997,-0.0109556274006
25.0338592738,-0.00551436820215
25.0333569013,-0.00214917653325
25.0326287358,-0.00109898721153
25.0329343343,0.000709994937658
25.0333455124,-0.000847253731549
25.0324301847,-0.00146462734064
25.0324714772,-0.00185323379678
25.0317654872,-0.00169370242913
25.0332442615,-0.000190563821429
25.0318208645,-0.00118852309771
25.0328311676,-0.000178725912647
25.0317911738,-8.66192799363e-05
25.031955378,0.000830744446551
25.0327655979,-0.00112238221432
25.0328353349,-0.00268038266662
25.0313718847,-0.000362031150325
25.0304346034,0.00156175224213
25.0298608869,0.00175060204997
25.0295268607,0.00277981333109
25.0292185253,0.00423651072211
25.0304790383,0.00261489653952
nan,nan
12,25
16.4740583071,18.1284486775
19.6479054796,12.385332976
21.7785738356,8.05897079155
23.1430712445,5.02563532236
23.9830943956,3.01920616653
24.4816753431,1.74087523944
24.7650408428,0.958078343524
24.9191882403,0.49519132163
24.9962625438,0.235287522202
25.0309817937,0.0964796837419
25.0447788639,0.0274453020393
25.0462551976,-0.0030633931811
25.0443950308,-0.0135492121023
25.0408967743,-0.0125535538639
25.0397602513,-0.0123434931103
25.036372317,-0.0089291122396
25.0351552234,-0.00653065060546
25.0358816055,-0.00490235381363
25.0355291669,-0.00456379512524
25.0344881934,-0.005494902387
25.0321170855,-0.00408663815732
25.0323529458,-0.000419530248685
25.0316399703,0.000763336154256
25.0324044053,0.000607106000646
25.0321316,-0.000364600274172
25.0311939269,-0.000563279762162
25.0302689017,0.00196732457729
25.0303363444,0.00162819294571
25.0314637162,0.000894882158317
25.0318445132,0.000556799119363
25.0311168508,-0.000836888777729
25.0311090644,-2.48360402664e-05
25.030845978,0.00114093883064
25.0297469158,0.00147295263205
25.0311848143,0.00238445561877
25.0326004764,0.0022827736224
25.0328288874,-0.000518094012177
25.0340745286,-0.000768196574519
25.0322226118,-0.000791386416081
25.0321289347,-2.28606343165e-05
nan,nan
16.4,21
20.0364075499,13.5561688552
22.295592542,8.04653579733
23.6177426265,4.5753939371
24.3574218732,2.4873913784
24.7537183859,1.27282385566
24.9523292412,0.59323407297
25.0372276212,0.234531110284
25.0682572817,0.060418526203
25.0720156264,-0.0138057106705
25.0654036198,-0.036303557935
25.0568823187,-0.0384510828588
25.0519329855,-0.03181240896
25.0449472265,-0.0246612434109
25.0410767728,-0.0193359867637
25.0391715743,-0.0119028991828
25.0383517818,-0.010968936211
25.0380049246,-0.0101655565961
25.0365294108,-0.00928758404005
25.0342139434,-0.0070272078076
25.0344111886,-0.0046625730036
25.0319404258,-0.00254476787052
25.032264282,-0.00109726884016
25.0321016444,-0.000490592519161
25.0315422189,0.00106972721772
25.0308583367,0.000105753044052
25.0310584765,0.00107777810841
25.0310205468,0.00111432348739
25.0306081044,0.0007576037299
25.0299086271,0.00254083293778
25.0307625503,0.000996296825199
25.0301708456,0.00248028174272
25.0307725884,0.00253832068286
25.030990531,0.0022047441632
25.0327066011,-0.000398023016619
25.0320481163,-0.00270280935788
25.0328778515,-0.000654447680777
25.0343288675,-0.000527272599771
25.0344544627,-0.00226976046745
25.0347089159,-0.00396795916918
25.0342459249,-0.00321662936209
nan,nan
7.6,17
11.237228241,19.3577081378
14.9990315815,17.2474792009
18.1703168915,13.4162258951
20.5609626231,9.62420773342
22.239913628,6.50936116792
23.3549218316,4.2046502045
24.0653433388,2.61028391956
24.5022888504,1.55584926782
24.7574861906,0.890599628865
24.9012439921,0.482999621463
24.9784431929,0.246738634306
25.0174689793,0.115353860851
25.0350449886,0.0439822368513
25.0389803754,0.0109162318377
25.0389233401,-0.00320342282869
25.0381053232,-0.00635114969542
25.0377010402,-0.008096460396
25.0352104266,-0.00807722001821
25.03511167,-0.00615373168819
25.0331341451,-0.00374634013752
25.0315210709,-0.00278815275889
25.0311275409,0.000457931905654
25.0310390792,0.00176429300348
25.0306876529,0.000570838199297
25.0313711013,0.00117552059242
25.0300904582,0.00158641868157
25.0310700926,0.00349083514618
25.0308362708,0.00280301038884
25.030839818,0.00228268639738
25.0314183355,0.00253866856439
25.0316938436,0.000975184374347
25.0316592817,0.00120274423422
25.0320968484,0.00106519825607
25.0321444219,0.000997605706022
25.0328962514,-0.000147984492922
25.0316164875,0.000205156471016
25.0327990649,-0.000252135748637
25.0323346486,-0.000616515296396
25.032041561,-0.000905085942904
25.0310423941,0.0013837609705
nan,nan
10.8,3.33333333333
11.7248643939,6.80141158313
13.3446190826,10.2580162457
15.6376197977,12.7141137824
18.1340581474,11.6044219932
20.2768312346,9.15417918391
21.9150934912,6.62458496936
23.0739288764,4.51540553716
23.8514458813,2.93600408495
24.3490401727,1.83099319803
24.655409854,1.09662623482
24.8369958616,0.629759320169
24.939236639,0.343858120698
24.993824348,0.176387109785
25.0201238818,0.0827534681584
25.0322967819,0.033030652606
25.0361964873,0.00797304283606
25.0354943269,-0.00122960365261
25.0341488834,-0.00262764264542
25.0337713804,-0.00362618152731
25.0332326898,-0.00247524556829
25.0321370931,-0.000834716579497
25.0313778487,-7.05961308631e-05
25.0314497565,-2.10488107903e-05
25.0331037162,-8.58283013666e-07
25.0332957023,-0.00081881563504
25.0321608503,-0.00188672313396
25.031019085,-0.000738766766998
25.0316973971,-0.000200217792667
25.0298461511,0.000850517185943
25.0303476189,0.00330882100409
25.0304097166,0.00219607338176
25.0306339702,0.00132184349579
25.0309124185,0.000544671753257
25.031834286,0.00118831075525
25.031610358,0.00146948904837
25.0321616622,0.00132533206239
25.0327899774,0.00011353545463
25.0335911749,-0.0014630826133
25.0311220153,-9.45016369795e-05
25.0327424399,-0.00122004813213
nan,nan
28,-1.66666666667
27.5345611285,-3.01432031112
26.9181263884,-2.99489137192
26.3550679286,-2.45860422365
25.9110242035,-1.82224320282
25.5920066655,-1.26408050425
25.373232981,-0.831906884179
25.2323361975,-0.525379534212
25.1461447422,-0.31991300219
25.0935164677,-0.186478090108
25.0630453924,-0.10500171669
25.0448803469,-0.0560941394873
25.035418424,-0.0264103118599
25.0298662753,-0.010058047601
25.0270314786,-0.000540861059006
25.02875569,0.00277747587829
25.0294080623,0.00447476121502
25.0305641142,0.00487466627535
25.0294682793,0.00330619302581
25.0304927171,0.00314808332194
25.0307957822,0.00167201597315
25.0318792875,0.000430524518776
25.0330506001,-0.00141379398031
25.0328920697,-0.00180369354706
25.0326374398,-0.00211151603456
25.0312570232,0.000425006570202
25.0325113199,0.00164298955319
25.0319073388,0.0010084362789
25.0320165765,0.000622886844526
25.0323579054,7.52597760349e-06
25.0311841995,-0.000541272341066
25.0307214052,0.00100399611397
25.0306709272,0.00207652520742
25.0302498404,0.0020953718288
25.0315538806,0.00257956835032
25.0312938566,0.00214661044589
25.0319412954,0.000976756953192
25.0316062933,0.000357854744326
25.0315287769,0.00010936685731
25.0321446154,0.00178631839155
25.0313874341,0.0030167921281
nan,nan
11.6,14
14.5896197201,15.4123303931
17.541889236,13.2614695471
19.9616539728,10.1244472919
21.7581297405,7.16367590364
23.0031692103,4.7973236429
23.8249865777,3.07593706043
24.3443974925,1.89303569103
24.6587749341,1.11869645095
24.8432242339,0.63311421904
24.9446877052,0.339235190043
24.9996884143,0.170334346775
25.0243325408,0.0749712306724
25.0324936002,0.0290839122933
25.0371404184,0.00774658919258
25.0385709251,-0.00231906060988
25.0373094963,-0.00510362836348
25.0371374501,-0.00663628479848
25.036015933,-0.00532439377256
25.0340039524,-0.00551778813295
25.032187931,-0.00324472844618
25.0337025383,-0.00246611759176
25.0336631046,-0.00266365157967
25.0325066978,-0.00212506607355
25.0325164564,-0.000201067259575
25.0319809627,-0.00097133662479
25.0301836462,0.000384878056688
25.0299569523,0.00176797930151
25.0311890595,0.00190553222285
25.0313063298,0.00196873882629
25.0317901962,0.00225657661743
25.0325814629,-6.58134654256e-05
25.0332017768,-0.000279541183112
25.0314768082,-0.00106838838465
25.0307669113,-0.000867123201015
25.0302051662,0.000393105200159
25.0308872769,0.000933857892421
25.0296337097,0.00117958210994
25.0299402275,0.00200869207063
25.0291015936,0.00418585446765
25.0310228316,0.00316178353758
nan,nan
38,-7.66666666667
35.9578361076,-13.1184952026
33.283170669,-13.0475838353
30.8281307008,-10.7377820004
28.8902345477,-7.96126935616
27.4892739324,-5.53779580143
26.5310204592,-3.66264332471
25.9074439465,-2.31146909084
25.5214351968,-1.39691462768
25.28809965,-0.808320355083
25.1556493935,-0.444194669426
25.0835368864,-0.227908142026
25.047916172,-0.108749058424
25.031192146,-0.0450831544997
25.0255792072,-0.0120770111763
25.022447457,0.00371279155646
25.0232726447,0.0104826268394
25.0259672711,0.00918788789844
25.0269240111,0.00832448536172
25.0266897913,0.00788247371779
25.027995236,0.00888319864803
25.0299491953,0.00605716432611
25.0313593284,0.00231376946358
25.0321952533,5.22723917207e-05
25.0318394697,-0.000297384756835
25.0295918091,0.00124431522461
25.0312632506,0.00207126856291
25.0324725236,0.00065526838349
25.0323063848,0.000153353135064
25.0336766308,-0.000623220650235
25.0330092624,7.03595174206e-05
25.0328589572,0.000130831650037
25.0327780661,-0.0017377821524
25.0335678822,-0.0038064807958
25.030620804,-0.001520196198
25.0322443006,-0.00135021016542
25.0319674132,-0.00136850140208
25.0315083916,-0.000126494016639
25.0309304484,0.00129423192254
25.0312060492,0.00100129956526
25.0310293517,0.000802451570507
nan,nan
19.6,-7.33333333333
18.3953388796,-3.84842353109
17.887057112,-0.367041986769
18.0739300784,3.10491367429
18.9523611069,6.3640573968
20.3110302596,6.98937697884
21.6468585955,5.99401240785
22.7411941309,4.57010141878
23.5520842047,3.236967804
24.1149083742,2.17297104647
24.4866582673,1.39169170907
24.7213935562,0.856110425609
24.8623226467,0.506378311727
24.9446077909,0.287511438838
24.9919994569,0.154940350084
25.0171640275,0.0772027093002
25.0301084513,0.034353454533
25.0357391623,0.0096987040805
25.0369089589,-3.03125297066e-05
25.0366951347,-0.00455578340127
25.0339886201,-0.00492231687647
25.0335000293,-0.00179692691876
25.0325800052,-0.00183420936538
25.0320316331,-0.000347999176676
25.0320964109,-1.26691996033e-05
25.031537282,-0.000134680128854
25.0304006649,0.00113658705237
25.0308026248,0.00191991505109
25.0333275865,-0.000556747815248
25.0340282059,-0.00211592369679
25.033388895,-0.00255653175215
25.0321598862,-0.00185084039979
25.0322385001,7.81757985068e-05
25.0324409776,-0.000293382242349
25.0319947287,0.000715863082109
25.0324289204,0.000414846324108
25.0320832255,0.000716342333729
25.0323081122,0.00149707541843
25.0324179353,0.00208021525722
25.0326247825,0.00199797192773
25.0331941267,-0.000561369715992
nan,nan
0,24.6666666667
4.95739598976,24.8194054301
9.91089137195,23.931714269
14.4080241299,19.6575220123
17.9552209076,14.5850337803
20.5230095202,10.1337199952
22.275295468,6.68078434058
23.4131957838,4.21949364986
24.1228172492,2.56313947543
24.5477906741,1.4951222922
24.7927034356,0.832272423106
24.9252823097,0.438838115184
24.9945586121,0.212871521074
25.0265583455,0.0906959877023
25.0395021968,0.0298848720256
25.0432959975,0.000189511158529
25.0414341727,-0.00802674120623
25.0401021654,-0.0123629006967
25.0369616033,-0.0111438875407
25.0348009328,-0.00842267442454
25.035013127,-0.00582396941128
25.0347627994,-0.00522508416825
25.0359987385,-0.00391310343158
25.0338475771,-0.00186229215351
25.0321479381,-0.000835757489782
25.0321987265,0.000191688839601
25.0316007136,-5.47408112654e-07
25.0321421363,0.00183112747968
25.033922023,-0.000946263092827
25.0350601516,-0.00237280958095
25.036370464,-0.00303927551484
25.034022334,-0.00314763842097
25.0329474258,-0.00254058637625
25.033679367,-0.00229638266211
25.0342651349,-0.00214459567127
25.0332566139,-0.00241975864997
25.0316454834,0.000114425496702
25.0315375281,-0.00182112889973
25.033126854,0.000433683586636
25.034285407,-0.000880477907607
25.0334984157,-0.000651285640182
nan,nan
19.6,16.3333333333
22.3124259645,9.33237687787
23.8105104421,4.91123029327
24.5824518966,2.41067128753
24.9498596719,1.05882708442
25.1027767982,0.366227478061
25.1465673924,0.0419897542446
25.1425588353,-0.0861200268705
25.1209013029,-0.118255173037
25.0978315198,-0.111323165269
25.0764958742,-0.0876242895332
25.0605882047,-0.0623562693372
25.0507484397,-0.0422594828306
25.0426715249,-0.0262132619701
25.0375448785,-0.0157227484163
25.033761796,-0.00773989881607
25.0336502611,-0.00383115959804
25.0335592925,-0.00268837406095
25.0316171127,-0.000683470395275
25.0328149525,-0.000233095877652
25.0317066118,-1.99134452962e-05
25.0323616742,0.000989002733032
25.0326812013,0.000896064183063
25.0328361065,-0.00163209312221
25.0333481187,-0.00168487675202
25.0318059256,-0.000893995186033
25.0313669484,0.00059232385435
25.0309068361,0.00244095900454
25.0320953391,0.000531028234931
25.0335366475,0.000143624436532
25.033279838,-0.00114028939899
25.0340500965,-0.00163460695015
25.0335611899,-0.00132521770055
25.0353526891,-0.00172352849831
25.035416798,-0.00400951956574
25.0353863456,-0.00516145656731
25.0362044504,-0.00515746088861
25.0357442157,-0.00490238820715
25.0354303198,-0.00529512847831
25.0342690646,-0.00503388005269
25.0323984238,-0.00284046262232
nan,nan
38,4.33333333333
38.3136236923,-3.02004147239
37.1560847406,-10.3832773312
34.7618191841,-13.3097364346
32.1550866065,-12.0876603781
29.9238095095,-9.48571412284
28.2311000267,-6.8412819218
27.0363554885,-4.66497502111
26.2340385935,-3.02803465298
25.7223691469,-1.87837729045
25.4090726115,-1.11665383239
25.2261814183,-0.634700194065
25.1241435291,-0.34424912363
25.0697930185,-0.174952856799
25.0424086381,-0.0799417125291
25.0293351409,-0.0306464891398
25.0281412875,-0.00720155671978
25.0278606379,0.000478809687622
25.0300925934,0.00200935892283
25.0298676331,0.0018007177353
25.0314113591,0.00179822651976
25.031363482,0.00112641047431
25.0294188166,0.00177267474024
25.0289305789,0.00293729785383
25.0296751799,0.0035367739299
25.0301653774,0.00295891770843
25.0307098587,0.00305449131289
25.0313255405,0.00402382378493
25.0306022284,0.00200490114802
25.0308914917,0.00344136330218
25.0332038338,0.00146845447427
25.0321878737,-0.000481939778693
25.0320060725,-0.00167291822897
25.0322830974,0.000275487789757
25.0312615529,0.000985074440075
25.0312611387,0.000437999982169
25.0313879277,0.00193863267342
25.0309302866,0.00045473875887
25.0303946953,0.00148445281689
25.0293729391,0.00156271893452
25.0315341633,0.00322388453796
nan,nan
9.6,14.6666666667
12.7726658543,17.0574960937
16.0976453206,15.2814654949
18.9121877366,11.9292349678
21.0411120495,8.57189889157
22.5364767787,5.80610219083
23.5304696396,3.75541665588
24.1657220395,2.33528292897
24.5565399051,1.39463559558
24.7871931513,0.796710108435
24.9165888408,0.431088948035
24.9873568501,0.218573915903
25.0221749186,0.0997326014067
25.0379988034,0.0367975742841
25.0424252606,0.00566544072103
25.0420565747,-0.00716096105955
25.0408417698,-0.0129020669757
25.0371796549,-0.0113590842635
25.0357397844,-0.0089666204593
25.0352013144,-0.00571422837511
25.0351260955,-0.00461791452613
25.0340631623,-0.00384337096986
25.0332617507,-0.00320930062899
25.0331350964,-0.00239253297042
25.0331767845,-0.00142706448343
25.0312042737,-0.00170589024578
25.0307512269,0.000275784514064
25.031961525,-0.00011734567261
25.0317444102,0.0010059250054
25.0318394865,0.00222355771161
25.0328133994,0.000947063336696
25.0338194457,-0.000308546790705
25.0325199797,-0.00184370923371
25.0311351737,-0.000151704453301
25.0305480511,0.00183068628059
25.0316862459,0.000652093393124
25.0346732308,-0.000841196877712
25.0350567323,-0.00335649278654
25.0352268257,-0.00368346810312
25.0348848736,-0.00434816582455
25.0346067702,-0.00310592462743
nan,nan
17.6,-1.66666666667
17.5277014972,1.80658400352
18.1501220902,5.27319124965
19.4170129537,7.35275025466
20.8757359931,6.86200165237
22.1499065819,5.4731468038
23.1327083642,3.99402056083
23.8350171639,2.73955301449
24.3064327913,1.79080871417
24.6118723134,1.12117081062
24.8002845628,0.674132163579
24.9123407681,0.385329368236
24.9739434926,0.210649998756
25.0071129237,0.107580478942
25.0241626888,0.0519019318222
25.031268034,0.0211915779723
25.0342108853,0.00736386285631
25.0346136135,0.000971375210749
25.0355411995,-0.0029246852894
25.0360355518,-0.00375915194532
25.034196413,-0.00511955505753
25.0332537101,-0.00257787232751
25.0335049916,-0.00181533604304
25.0315305441,-0.00138919872873
25.030693027,0.000949853452074
25.0321029671,0.00166271523445
25.0334635539,0.000159036043232
25.0322671591,-0.00135647230521
25.0325564306,-9.05643324136e-05
25.0318894162,0.000411947093931
25.0324537326,0.000604085976276
25.0312853014,-0.00112671749954
25.0306262094,0.000390313303604
25.0289353408,0.00167668235556
25.0283777679,0.00320045610443
25.028875485,0.00464373859644
25.0296411278,0.00472711449571
25.0297920144,0.00368926093093
25.0321492232,0.00296604665096
25.0325000255,0.00157716337457
25.0339291777,0.000677105809668
nan,nan
2.4,16
5.85215733422,19.3557107373
9.95497728449,21.534839705
14.1198771383,18.963402291
17.5949259232,14.6446122398
20.1999858103,10.4613426439
22.0218588001,7.05224781008
23.2302276565,4.54027385234
23.9964374151,2.80930366036
24.4668383878,1.67214845117
24.7433188557,0.951300409638
24.8969690605,0.512380476865
24.9788498928,0.25753316835
25.0189838035,0.116304696364
25.0349006411,0.0429790761691
25.0410156419,0.010302733318
25.0418822589,-0.00507926463092
25.0408630573,-0.00885733119012
25.0389654644,-0.0112660294
25.0354370032,-0.00902355881499
25.0329020117,-0.00373941021187
25.032679594,-0.0025421284963
25.0314590435,-0.000840065585759
25.0315096017,-0.00104024489671
25.0298395309,0.002438422474
25.030778905,0.00213829008054
25.0318286563,0.00212325618351
25.032691634,-6.52477469179e-05
25.0326603094,-0.000783312244396
25.0319247893,-0.00034298961283
25.0303099101,0.000452051323561
25.0304733543,0.00120460013708
25.0322279855,0.000319369987881
25.0322948917,-0.000126453155338
25.0317349488,-0.000663866280696
25.0306159919,0.000293196317966
25.0302192713,0.00207043721872
25.0314070181,0.00260762040527
25.0318522101,0.000866773455357
25.0326645629,0.000603755925588
25.0340762831,-0.000161624044107
nan,nan
23.6,-4
23.0605152951,-0.531001999438
23.1434850164,1.54362782627
23.5057329555,2.05735102908
23.9110068001,1.88389508638
24.2600799162,1.48748150588
24.5256383006,1.07875707524
24.714764586,0.736106101595
24.8402276485,0.477526663191
24.9218280032,0.297955550638
24.9720420098,0.178062925596
24.9998717714,0.101014922562
25.0170110658,0.0563462388559
25.0269814756,0.0291338650802
25.0324197836,0.0132491524038
25.0325803536,0.00347366327636
25.0313626637,0.000593823396076
25.0310461442,0.00122761209311
25.0320268359,0.00112240177464
25.0330661571,-5.02236831232e-05
25.0317802124,0.000545646588586
25.0307056025,0.00183232930071
25.0317042812,0.000700396562602
25.0316427235,0.000599997359933
25.0303160719,0.000628759681965
25.028960573,0.00184044853653
25.0284181836,0.00290979058508
25.0290009195,0.00443401240314
25.0295512349,0.00463910910497
25.0310697935,0.00444365818162
25.0323779025,0.00253424586173
25.0324953256,0.00124808403992
25.0324960548,0.00122265416298
25.0314609831,0.00109103898831
25.0323111611,0.00241170613255
25.0320025627,0.000341535318865
25.0338545635,-0.000159461153511
25.0330865497,-0.00110916704331
25.0328616419,-0.000979709089831
25.0333802392,-0.00176585473914
25.0337280111,-0.00227789491481
nan,nan
1.6,13.6666666667
4.59002472926,17.0593595869
8.25222866547,20.4113185992
12.3976579471,20.1168125722
16.1699822423,16.4523224545
19.1375300075,12.187604684
21.2830592074,8.44667322881
22.7414954773,5.56111607282
23.6873187061,3.51084188536
24.2764491087,2.13204749279
24.628320818,1.24266978128
24.8311287025,0.693794600668
24.9409241657,0.366633388748
24.9990963164,0.180226316798
25.0273415483,0.0794752722606
25.0391136225,0.0258216786816
25.0427617384,0.000208587030763
25.0417263122,-0.00863964398015
25.0396824044,-0.00902087855316
25.0391171067,-0.0094849551379
25.0374056233,-0.00919774071359
25.0344857664,-0.00714673531145
25.033339395,-0.00341329290063
25.0333873567,-0.001141584356
25.0334559786,-0.000681982011239
25.034439581,-0.000830140509949
25.0341168895,-0.000452470300423
25.0336894238,-0.00301071397299
25.0350011506,-0.00397174458139
25.0364407914,-0.00586318633959
25.0353342512,-0.00463864755131
25.0353022812,-0.00389125883344
25.034039122,-0.00511488439166
25.0327288362,-0.00246839417482
25.0306568893,-0.000273691437243
25.0295360467,0.00122458633192
25.0298836109,0.00223940560447
25.029848818,0.00157160464204
25.0309138033,0.00190891461658
25.0303790442,0.0010994481131
25.0287743366,0.00338136228742
nan,nan
6.4,20.3333333333
10.6538096415,21.5881127593
14.7704735957,18.3710426716
18.1145454327,13.9205811646
20.5810096347,9.8085446262
22.2848347563,6.54207763905
23.4024208075,4.17249698761
24.104510943,2.55897663627
24.5303698512,1.51136852658
24.7792482901,0.852653015192
24.9166874247,0.454534289443
24.9882490967,0.227373120664
25.0242748527,0.100023398527
25.0393528774,0.0343403603167
25.0447108234,0.00351642131294
25.0436630098,-0.00875866942251
25.0422984774,-0.012229364262
25.0381855401,-0.0125133089357
25.035281622,-0.00955000810691
25.033825602,-0.00614975550083
25.0321982483,-0.00421926270803
25.0328457514,-0.00166415473942
25.0324827681,0.000106400487194
25.0319440471,0.000628378420185
25.0307971366,0.000629271939756
25.0310141794,0.00054842061963
25.0308208354,0.00060734588698
25.0308419804,0.00203484662431
25.0300168057,0.00251224702288
25.0320580869,0.0019541136402
25.0320667275,0.00101985486444
25.0331917616,-0.000823056297999
25.0339096758,-0.00100289336004
25.0344408178,-0.00233239663636
25.0327804925,-0.00270750166871
25.0330952366,-0.000434490976384
25.0309780977,-0.00051770841987
25.0327959291,0.00138756291705
25.0310521818,0.000412200011661
25.0306508135,0.00225095477282
25.031108917,0.001665140066
nan,nan
22.8,10.6666666667
24.4394729703,4.85892588917
25.152428773,1.85267691821
25.3965079862,0.416230460142
25.4246322862,-0.196703197613
25.3658445376,-0.39411212863
25.2850590989,-0.3972108144
25.210230954,-0.328756677685
25.151578502,-0.244877833158
25.1071247609,-0.171432890562
25.0772782335,-0.11201827156
25.0579509313,-0.0709398805244
25.0453536321,-0.0415289328696
25.0373251028,-0.0218159534768
25.0336921552,-0.00951699768941
25.0321501196,-0.00338567497646
25.0330639832,-0.00128729926433
25.0335503697,-0.000559224546358
25.0321195173,-0.00138104774233
25.0314686538,0.000903560428985
25.0321985892,0.00165063266713
25.0310568127,0.000650651122891
25.0319107523,0.000632392168494
25.0321637268,0.000531432937567
25.0331004435,0.000559795629754
25.0333953286,-0.000157623256707
25.032616225,-0.000595032895406
25.0336167886,-0.000420105161567
25.0340698785,-0.00192274565899
25.0328926538,-0.001542778385
25.0319384649,-0.00190414937566
25.0311209409,2.1768314954e-05
25.0316520867,0.000148534180814
25.0305017759,0.00151436502766
25.0295253113,0.00254277138373
25.0291015826,0.00425843926946
25.0303807725,0.00344473180162
25.0323739888,0.00177367123904
25.0331026411,0.000421854749823
25.0321462037,0.000187611082228
25.0317109182,-0.000169442122954
nan,nan
17.6,-6.66666666667
16.5271148489,-3.18802309906
16.1506288101,0.294177279893
16.4684793319,3.7627385652
17.4802625428,7.23507447346
19.0765940635,8.49751009945
20.7185085836,7.47342764286
22.0892819411,5.77701781402
23.1182907612,4.13002704031
23.8371688282,2.792171644
24.3153614935,1.80320387355
24.6214257495,1.118546709
24.8094136682,0.662312187265
24.917054374,0.37528154224
24.9767641806,0.203346515484
25.0086088209,0.103041134472
25.0252911012,0.0500122015214
25.0336281842,0.0205764882748
25.0372740142,0.00410371621028
25.0371056246,-0.00366292840367
25.0386100795,-0.00685480626838
25.0372635312,-0.00713157623396
25.0348550451,-0.00510011033925
25.0344508108,-0.00518977419055
25.0333051954,-0.00341989992475
25.0337654991,-0.00237087850025
25.0329387028,-0.00238503040696
25.0339293213,-0.00258824822146
25.0329551807,-0.00199155704929
25.0320277244,-0.00183212416298
25.0330707198,-0.00162491209854
25.0351989186,-0.00277342251841
25.0370844078,-0.00416896367215
25.0354469549,-0.0045459471966
25.0338946153,-0.00336706390683
25.0343667467,-0.00249643097633
25.0351151894,-0.00312915636808
25.0353411115,-0.00364664478823
25.0340363052,-0.00303906725644
25.0329989919,-0.00325478415427
25.0319212932,-0.00126541055006
nan,nan
28,16.3333333333
30.7080166961,8.91871191313
31.940229946,1.55013121614
31.7057529131,-5.08795665119
30.472440435,-7.15395767256
29.0553990774,-6.67297252922
27.8166234611,-5.32190172336
26.8624369786,-3.8814420184
26.1824801598,-2.65597879296
25.7258211839,-1.72994215886
25.4325688224,-1.07727661356
25.2538064912,-0.645960619173
25.1470562811,-0.36841938683
25.0872172421,-0.200846389587
25.055004398,-0.100992101162
25.0371765107,-0.047633412801
25.0294979361,-0.0176947900539
25.0279221881,-0.00186730619156
25.0295891854,0.00163392871246
25.0274773878,0.00340288685318
25.0279420886,0.00659189681087
25.0286177452,0.00447950695192
25.0281416342,0.0030546018294
25.0288567121,0.00429169964159
25.0301405816,0.00444118722587
25.0320169618,0.00106785473377
25.0327039038,-0.00120482759522
25.0327609722,-0.00058382364354
25.0321964484,-0.000279418550714
25.0300601231,4.07626589618e-06
25.0300849883,0.00218740012829
25.0295954693,0.00394930788263
25.0304580374,0.00318908678585
25.0304093642,0.00307113429366
25.0330977,0.00259873179024
25.0310145276,-4.13959329161e-05
25.0305186145,0.000819702014325
25.032801325,0.00170751234862
25.0306321473,0.00121080534618
25.0312580034,0.00240600247479
25.0313393088,0.00268653622789
nan,nan
16.8,16.3333333333
19.6997652388,11.6113558006
21.7207509629,7.80106823565
23.0570915655,5.00650382435
23.902678057,3.08725588797
24.4173161946,1.8297531499
24.7172274681,1.03796433109
24.8845657209,0.558991007089
24.9713763703,0.284548846222
25.0163846381,0.130505077451
25.0351202349,0.0506179968953
25.0422819942,0.0106838858804
25.0426910415,-0.00434775488122
25.0419964836,-0.00935193585919
25.039198014,-0.0109780841499
25.036231056,-0.00930319574713
25.0339301678,-0.0074129997444
25.0330078329,-0.00291539140191
25.0311986908,-0.00188655651151
25.0306698764,0.00110827096337
25.0296718616,0.00135462041228
25.0280547629,0.00337639668663
25.0291439362,0.00271094689834
25.0296137668,0.00432259450195
25.0307955976,0.00374216825289
25.0326697404,0.0019391752486
25.0346112599,0.000325461512946
25.0343705944,-0.00262937643949
25.0332333267,-0.0034735710114
25.0354021121,-0.00408136976791
25.0350437933,-0.00420945342717
25.0342328631,-0.00405647630089
25.0335046411,-0.0021352030357
25.032272783,-0.000943752596694
25.0329508043,-0.000171580542391
25.0330346613,-0.00153778147233
25.0327693406,-0.00026016937429
25.0330594494,-0.00051740271231
25.0337831594,-0.00299283468
25.0336125181,-0.00323479139354
25.0326684221,-0.00236405558773
nan,nan
30,17.3333333333
32.9094132875,9.91200863101
34.3393610515,2.53860070483
34.292258288,-4.8276970021
32.8854738274,-9.31225238385
30.9775672968,-9.33876502952
29.2185943556,-7.71514682305
27.8219632045,-5.75580992321
26.8070558146,-4.00908454873
26.1150772932,-2.64677296432
25.6647677583,-1.66882879377
25.3853062212,-1.00784904728
25.2197484987,-0.585522629571
25.1247111579,-0.324819313428
25.0717757521,-0.1681540583
25.0447506376,-0.0806396652336
25.0312059681,-0.0330223390322
25.0274998705,-0.00875995415232
25.0261715101,0.00119741679258
25.0263805569,0.00652503102929
25.0273397265,0.00748370818212
25.0305489276,0.00549471073668
25.0302626815,0.00285304830607
25.0310811625,0.00289876745734
25.032667318,0.00144567540817
25.0329149684,-0.00122702457348
25.0314248924,-0.000761694743606
25.0304295081,0.00107346789209
25.0298328146,0.000617504106774
25.0295149919,0.00372782026545
25.0301406341,0.00251018730233
25.0298720283,0.00304110836088
25.0287831834,0.00270329873267
25.0301787106,0.00355617734399
25.0324814004,0.00218787718667
25.0329644591,0.000332023429555
25.03431642,-8.5504530992e-05
25.0326710704,-0.00269475966663
25.0322808151,-0.00212652413888
25.0320115218,-0.00160630005404
25.0316761043,-0.000358518680178
nan,nan
35.6,-6
33.9363164673,-10.7355105349
31.7508964157,-10.6387179241
29.7512784977,-8.74646837006
28.1704465574,-6.49977502426
27.0235384119,-4.51651591297
26.2441355344,-2.97619890298
25.7386725761,-1.87278262508
25.4250576431,-1.12833596349
25.2380135244,-0.6512789613
25.1335038285,-0.358176678253
25.0762942388,-0.187944232008
25.0458759064,-0.0900391810182
25.033183162,-0.0363299162982
25.0280609348,-0.0109280771843
25.0272613363,0.00010637699537
25.0256085653,0.00571988788056
25.0284992811,0.00555386009444
25.0295565605,0.00457020836443
25.031943585,0.00253516462011
25.0327535747,0.000438924094889
25.0341073854,-0.000566635039684
25.0335113552,-0.00162695966811
25.0324342356,-0.00129735345299
25.0328059199,-0.00201978243344
25.0333485588,-0.00243021272816
25.032716161,-0.00312712741982
25.0319145919,-0.000716717990827
25.0294020649,0.000247517957379
25.0322385659,0.000756003807091
25.0332816593,-0.000686848062447
25.0323120873,-0.00245324836591
25.0313965601,-0.000567029487486
25.0339380225,-0.00144768351466
25.0355057232,-0.00290770220275
25.034371181,-0.00324144660741
25.0346323661,-0.004139011877
25.034205138,-0.0043274788676
25.0340220019,-0.00334103732359
25.0326483922,-0.000672129160334
25.0344422356,-0.00123186758503
nan,nan
28,15.6666666667
30.5783565907,8.26025041199
31.6774910958,0.888960630549
31.3238589481,-5.27389647635
30.0961171473,-6.87731578955
28.747143959,-6.27267934952
27.5862782125,-4.94283259371
26.7030487179,-3.57713333647
26.0766155246,-2.43377286589
25.6581137343,-1.57595916687
25.3920623534,-0.976521985233
25.2298881617,-0.581200316326
25.1337609905,-0.331744036931
25.0781783686,-0.178856932996
25.0495630719,-0.0884538786751
25.0355040148,-0.0392597874003
25.0304443243,-0.0139305234486
25.027763329,-0.00111650481708
25.0285025351,0.00169017661604
25.0289521564,0.00467022110279
25.0291789281,0.00413081454938
25.0301029049,0.00446440212259
25.0299119855,0.00424522894191
25.0331181858,0.00280250630819
25.0344916082,-0.000266164193694
25.035375134,-0.00314498641663
25.0337302552,-0.00414663245752
25.032259389,-0.00147451807363
25.0333255845,-0.000822200624501
25.0337432197,-0.00178201978766
25.0333745497,-0.00107462102613
25.0336076344,-0.00157008459853
25.0325499466,-0.00304745739664
25.0300420596,-0.000722073999416
25.0297897791,0.00265593863314
25.0313810602,0.00332563320854
25.0332199203,0.00140133414221
25.0334923052,-0.000967565597098
25.0335570028,-8.2551535558e-05
25.0338696273,-0.00285524156102
25.033789449,-0.00286856890517
nan,nan
2.4,16.6666666667
5.98710192759,20.0099172501
10.2030574382,21.7566012686
14.38106391,18.8075018618
17.814259448,14.3759170487
20.3657744483,10.1963412458
22.138101487,6.83575476883
23.3088310551,4.3805415615
24.0506051978,2.69621916167
24.4985312204,1.59355401992
24.759052752,0.902687769726
24.9037022083,0.486169884265
24.9801932397,0.245637074305
25.0176913584,0.112872060898
25.0331260046,0.0440971040199
25.0392627562,0.0100479997249
25.0410799507,-0.00378873785987
25.0417645058,-0.0100962500587
25.0387499723,-0.0111802176522
25.035345393,-0.00734430147426
25.0345513934,-0.00426027111788
25.0338569751,-0.00238483363222
25.0346638567,-0.00160228997629
25.0338791973,-0.00221049944848
25.0321251892,-0.00167640188142
25.0315638724,-0.00167218838396
25.0308451925,7.90922956727e-05
25.0319241516,-0.000594744914603
25.033544933,-0.00120835279643
25.0317237037,0.000128782547798
25.0324899161,-0.00100938870773
25.0333342011,-0.00112171561214
25.0326083892,-0.000890038863555
25.0331009165,-0.00141997862784
25.0339832886,-0.00203274641878
25.0348990562,-0.00275603700399
25.0329685244,-0.00275413302173
25.0331697442,-0.0031406273706
25.0317791162,-0.000570029981657
25.0303933384,0.0010373717975
25.0307600842,0.00203288609958
nan,nan
-3.6,17.3333333333
0.118954167786,20.6649661066
4.49587180533,23.90296809
9.39424730819,24.1814844084
13.9677927417,20.1739144239
17.6209011303,15.1068658283
20.2865445107,10.5641077307
22.1181918954,7.00490741614
23.3126868356,4.44299464275
24.0619495767,2.71095497172
24.5116420309,1.58870243662
24.7732459933,0.888726163555
24.9162801321,0.468087034312
24.9908798798,0.228896830401
25.0253339478,0.0995737685904
25.0390442974,0.0334100167828
25.0426904575,0.00361936467861
25.0427997796,-0.00815692982146
25.0417341247,-0.0110118360934
25.0382665485,-0.0123519663673
25.0366836164,-0.00786341445743
25.0350066403,-0.00577579676818
25.0337944915,-0.00417603264026
25.0324887837,-0.0016797402535
25.031694511,-0.000973837546361
25.0306309888,0.00221358784778
25.0296668443,0.00292463443569
25.0300648653,0.000888471029557
25.0312002878,0.00236456762673
25.0332684273,0.000759591808517
25.0324442322,-0.000122754907619
25.0325674864,0.0010867207249
25.0338885084,-0.00124292130158
25.0334367669,-0.000278188894407
25.0329789539,-0.00132841015917
25.0321824392,-0.00044248129307
25.0324818955,0.000134136060889
25.0321116621,-0.00115832098713
25.0313147009,-0.00117986736353
25.0311897947,-0.000226528757329
25.032344097,9.16576043809e-05
nan,nan
2.4,11.3333333333
4.92160359589,14.7545386006
8.12524244945,18.1278176241
11.9418743975,19.4979477733
15.6672447594,16.677728118
18.7076708621,12.6843262632
20.9543684384,8.95766288032
22.5091994131,5.98443433395
23.5323715353,3.82839821322
24.1780295633,2.35381305407
24.5701627869,1.3882675073
24.7985531657,0.784296491731
24.9252835186,0.41958493362
24.9920049069,0.207307131901
25.0230183091,0.0926809125591
25.0362770487,0.0335797628209
25.0418352312,0.0044679155029
25.0424386826,-0.0069528524206
25.0394028267,-0.00876814992626
25.0382806511,-0.00973149534384
25.0389067275,-0.00964024656766
25.0385247369,-0.00863736264522
25.0366861757,-0.00655940936233
25.0352749612,-0.00668604486874
25.0330352301,-0.00458936618538
25.0325002019,-0.00378146295403
25.0315607695,-0.000878599617915
25.0317948703,0.000993588203789
25.0328230161,0.000100563595732
25.0339500105,-0.000752720463787
25.0352895638,-0.00185920679461
25.0343728297,-0.00272048661009
25.033223954,-0.00399485599354
25.0309537149,-0.002091155757
25.0308264001,-0.000470550410425
25.0308772908,0.000574749918318
25.0323408801,0.000694463917437
25.032521415,-0.0014903508776
25.0318808925,0.000347965649712
25.0322600467,-0.000183143565437
25.0323275965,-0.00101710390601
nan,nan
-3.2,16.6666666667
0.384274288413,20.0142169356
4.63484832708,23.262710335
9.44390117329,23.991666014
13.9890533891,20.0794483375
17.6289692365,15.0617828027
20.2880669218,10.544959429
22.114444938,7.00041864484
23.3081456628,4.4447665258
24.0558770559,2.71659650344
24.5068256671,1.59557780191
24.7667708283,0.896315651886
24.9117177941,0.477373022393
24.9885564192,0.235900573936
25.0256299812,0.102777394451
25.0401610611,0.034205884733
25.0446287068,0.00273126402321
25.0442567592,-0.00884460211177
25.0415519346,-0.0136220928625
25.0391744497,-0.0115535656848
25.0375276295,-0.00912426923973
25.0360559529,-0.0067320034626
25.0339854514,-0.00625010844488
25.0324401353,-0.00245049725039
25.030908919,-5.97618551073e-05
25.0318969392,-0.000206469725815
25.0329648467,-0.000908528614099
25.0334461383,-0.00066645909754
25.0335227202,-0.00119545944113
25.0346186918,-0.00231445526594
25.0357265454,-0.00281889849506
25.0344095591,-0.00429236031061
25.0323146753,-0.00280468607243
25.0319028578,0.000391607354425
25.0306635259,-0.000117378161598
25.0306576262,0.00163413283911
25.0301307905,0.00140985159569
25.0308056075,0.000579747236847
25.0312133539,0.00199340457942
25.0305197218,0.00121020336113
25.0314293305,0.00222727294109
nan,nan
21.2,-8
19.8625256583,-4.51257240477
19.2217201089,-1.03322320364
19.2757768926,2.43639680843
20.0180866948,5.40723744593
21.1632575865,5.80834058309
22.2703295835,4.93410651318
23.1692044105,3.7404381038
23.8295769468,2.64050682637
24.2902102316,1.76721053889
24.5945395645,1.12943552055
24.7847505657,0.691432747913
24.9001806556,0.404688747101
24.9654011429,0.226691300764
25.0022434619,0.120130655071
25.0198380278,0.0599684601935
25.030137371,0.0262214252384
25.0342113059,0.00688394386815
25.0344509461,-0.000957976692008
25.0340737409,-0.000605723563912
25.0338898946,-0.001209000753
25.0345199633,-0.00215030049573
25.0327456702,-0.00295158165739
25.0348761925,-0.00163927471336
25.0338399909,-0.00236118372218
25.0334879977,-0.00148667305546
25.0325031774,-0.000164306014314
25.0337088731,-0.000811683630338
25.0337339293,-0.00238989227281
25.0345090019,-0.00308011878049
25.0322627218,-0.00205235069349
25.0303866424,0.000300070940928
25.0298784235,0.00146762288566
25.0308984353,0.00171176310203
25.0310319492,0.001541878638
25.0294275141,0.00322391152758
25.0287001849,0.00255664272555
25.0282398814,0.00484784471045
25.0303671077,0.00387810980593
25.0301328317,0.00336486873721
25.0301579843,0.00311777290063
nan,nan
24.8,2.33333333333
25.1391059105,0.851238304981
25.2477042771,0.145219859961
25.2509675055,-0.145065066191
25.2144525692,-0.229854337084
25.1691411392,-0.220093746175
25.1258932627,-0.178392298998
25.0952767299,-0.13024446524
25.0731317328,-0.092231622446
25.0579093343,-0.0609652652098
25.0493892538,-0.0396453578111
25.0427536903,-0.0263695962103
25.0389130816,-0.0163802191325
25.0371788177,-0.0109736793325
25.0356913881,-0.00717292685835
25.0337571088,-0.0052381887184
25.0337823811,-0.0034258267663
25.0326973744,-0.0026457261701
25.0330271454,-0.000539117050991
25.0325086174,-0.00166743203896
25.0340909011,-0.0016142459135
25.034511419,-0.00281240549101
25.0346944414,-0.00215061652721
25.0352996431,-0.00354882291777
25.0343234744,-0.00430076007343
25.032976924,-0.00237028322554
25.0330942731,-0.00181855579677
25.0321823384,-0.00198972450998
25.0316827176,0.000116137135498
25.0319900746,0.0006277056109
25.0309803039,-0.000717705926466
25.0322146609,0.000733644935243
25.0313305821,-5.8961523073e-06
25.0295159613,0.000959347160455
25.0321438443,0.00205595997477
25.0320891503,0.000805815509226
25.032450154,-0.000239575912728
25.0319987252,-0.000275137658767
25.0334185219,-0.000483517568904
25.0312959163,-0.000980912493532
25.0319357381,0.000571402036432
nan,nan
13.6,14.6666666667
16.5270305595,13.9025776017
19.1154866527,11.1778154813
21.1227406809,8.18759084174
22.5586267371,5.6287620271
23.5288807546,3.68677846149
24.1565776013,2.31715383642
24.5455847229,1.39877531093
24.7774025887,0.808916139909
24.9090865905,0.444912789341
24.9817316874,0.2283669794
25.0169788552,0.106618004949
25.0334519413,0.041506640183
25.0393227895,0.0105732160312
25.0385373264,-0.00173386931891
25.0395739912,-0.00722320642426
25.037939887,-0.00798763820483
25.0375586713,-0.00777000100143
25.0364541257,-0.00657393124919
25.0354474797,-0.00614883184998
25.0342641405,-0.00431085244533
25.032110023,-0.00304132195571
25.0303897235,-0.000723330923748
25.0317094924,0.00015370673624
25.0313414723,0.00161890369603
25.0324890616,-0.00101486215101
25.0313845776,0.000355036423188
25.0306499696,0.000957139773259
25.0310045787,0.0021419060552
25.0304087747,0.00169504097474
25.0300727815,0.00177525897755
25.029922448,0.00247627839734
25.0311750308,0.0019856867666
25.0312360587,0.00216419802427
25.0329821681,0.00173185843312
25.031688552,0.000122178471674
25.0298117798,-0.000187714104832
25.0306212619,0.00198427862718
25.0307776909,0.00241842815541
25.0321006523,0.00133028655042
25.0331948294,0.000399520194803
nan,nan
16.4,21.6666666667
20.1697005393,14.1529437823
22.5013274597,8.09110712243
23.8140481918,4.40688024945
24.5169989129,2.27024777558
24.8706659841,1.07435814743
25.0331612496,0.437176719432
25.093668578,0.121467507227
25.1056036816,-0.018901543606
25.097922759,-0.0690159724628
25.0836772553,-0.0771974894674
25.0686361252,-0.0652449577536
25.0569226876,-0.049192333497
25.0499061005,-0.0353686522851
25.0433340426,-0.0255049575682
25.0395664083,-0.0166684682413
25.0367887449,-0.0105270183061
25.0355255921,-0.00762619648492
25.0327372361,-0.00383796474172
25.0321786718,-0.00238799487499
25.0329886677,-0.00161887728214
25.0327548498,-0.0012921693309
25.0333094151,-0.000888872323623
25.0330674958,-0.00125044300092
25.0326283335,-0.00186674323563
25.0312222521,-0.00113626730864
25.0312496406,0.00155263617351
25.029276678,0.00248453485209
25.0318746047,0.00238368284774
25.0323742216,0.00111959701235
25.0338071359,-8.11198010974e-05
25.0329628162,-0.00039456484259
25.0321943438,-0.00128274382216
25.0312159502,-0.000251532526284
25.031610892,0.000559496211593
25.0313956277,0.00266770479111
25.0307815446,0.00168758763311
25.0300545429,0.00280643287379
25.0314090482,0.00299625667738
25.0313940078,0.000798396713966
25.0320379575,0.000624699115259
nan,nan
0.4,15.3333333333
3.72042477813,18.6991365777
7.70866598036,21.9769211853
12.1128796572,21.0228949494
16.0313468401,16.9455921031
19.0767080274,12.4433555257
21.2628517267,8.57027938393
22.7401039603,5.61243753595
23.6942113219,3.52711744892
24.2862710621,2.13034701565
24.6372529336,1.2334729752
24.8370040724,0.683434616104
24.9462740271,0.3570134726
25.0022203095,0.173955425285
25.0285655768,0.0736312755029
25.0378206927,0.0243620110194
25.0384519578,0.00265555587838
25.0374597339,-0.00363309664996
25.0371342963,-0.00598923242734
25.0347448105,-0.00586831937591
25.0332647623,-0.00408857848246
25.0325165141,-0.00323647869005
25.0323008314,-0.00143494411974
25.0323059841,-0.000948857265481
25.0325498734,-0.00049152935176
25.03432904,-0.000490217623588
25.0357975404,-0.00424002154106
25.034372381,-0.00432525056538
25.0335196962,-0.0031067497786
25.0318401222,-0.00296657005146
25.0318373651,-0.000147282112346
25.0323918228,0.00103458136718
25.031860633,0.00198348302076
25.0308352232,0.00101110748405
25.0291763431,0.00235502748058
25.0310234615,0.0033824019479
25.0316393491,0.00191904816707
25.0325873831,0.00181653916078
25.0350056459,0.000190752026771
25.0329267685,-0.00031792915584
25.0325789011,-0.00105153327387
nan,nan
17.2,15.6666666667
19.9782595453,11.0828087694
21.9043679917,7.41441452416
23.1716584348,4.74000614065
23.9717117809,2.9151199171
24.455362291,1.72387523007
24.7395699967,0.975391195816
24.8964320697,0.524094911372
24.9792784702,0.262423066294
25.0198400621,0.118303000363
25.0352521107,0.0440532815306
25.0428544485,0.00831531592817
25.0420633264,-0.00727322564063
25.0410547609,-0.0124083001752
25.0370807663,-0.0110933816386
25.0338685373,-0.00559821618731
25.0333902642,-0.00266202378082
25.0349339336,-0.00223129888564
25.0341424068,-0.00142073502255
25.0340211473,-0.00241693584049
25.0325715037,-0.00148733362047
25.0322772442,-0.00077980797369
25.0321553439,0.000568474864394
25.0314627969,0.000323452809838
25.0301426905,0.00183300669046
25.0294612129,0.0024618289194
25.0306846793,0.00269177152268
25.0310382022,0.00123875903748
25.0306033093,0.00157939647425
25.0311925076,0.000896491798364
25.0303961203,-0.000136824191952
25.03187044,0.000988179065696
25.0307801449,0.00177765462783
25.0327552372,0.0016951431138
25.0338752357,-0.000648215556818
25.0338532695,-0.00107816428642
25.0335355225,-0.000350640889304
25.0325034386,-0.0014671736663
25.0319745507,-0.00129133621442
25.0321443082,-0.000892841060739
25.0312543805,-0.00111042863124
nan,nan


==> figures/tikz/tikz_data/drone_nn_violations.csv <==
x,y


==> figures/tikz/tikz_data/drone_rmpc.csv <==
x,y
38,-6
36.2604624917,-12.3384345846
33.66633203,-13.1199484703
31.1717982417,-11.1045681034
29.1528153237,-8.3974690766
27.6679675156,-5.90833876845
26.6412779217,-3.93730123413
25.9698920371,-2.50751079618
25.5486098123,-1.53321918308
25.2935121822,-0.898525432085
25.1464919338,-0.50220207038
25.0662118621,-0.26590607689
25.024528868,-0.13154590298
25.0057245067,-0.0571609822883
24.9965020247,-0.0212777327517
24.9938384204,-0.00350009843538
24.99483687,0.00312868657315
24.996964282,0.00471034279459
24.9985722656,0.00386122843502
24.9979679097,0.00251551685787
24.9995367209,0.00251223607859
24.9990345711,0.00193839164118
24.9993977852,0.00273135155392
24.9988751968,0.0020716405008
24.9996442506,0.00222212954431
25.0021682418,0.000292046671456
25.0025220501,-0.00177510681678
25.0016815278,-0.00148418293449
25.0002147462,-0.000760923796511
25.0010423783,2.21834718026e-05
24.9999315482,-0.00055864430892
24.9994373238,-0.000542290925526
24.9969066119,0.00245811873492
24.9990397689,0.00116615744107
24.9978482866,0.00250869756333
24.9990047709,0.00288488920203
25.0009211012,0.00135344124276
25.001466662,-0.000571430538699
25.0016395517,-0.0027643749742
25.0013658887,-0.000815991488392
24.9994419954,-0.00110583104447
nan,nan
24,-0.666666666667
23.9875242053,0.675590268421
24.1616769421,1.05786003899
24.3748479607,1.01633402013
24.5644067404,0.820807191501
24.7130170323,0.601878691916
24.8177608663,0.416005067432
24.8902396104,0.273428486611
24.936765322,0.170397117951
24.964307123,0.102276301194
24.9814745007,0.0585510902311
24.99029157,0.0316487847689
24.9959852617,0.0168229340413
24.9986460481,0.00845612964821
24.9990701374,0.00485591652065
25.0009572729,0.00107483558841
24.9997600009,0.000284081217782
25.0000778272,0.000277015382348
24.9990969443,-0.000146918086965
24.9998122041,0.00147744352903
25.0001801979,-0.000521178801624
25.0004133209,-0.000950411884596
25.0013193292,-0.00183551584203
25.0005870136,-0.00111044526961
25.0008719758,-0.00133763278072
24.9998134865,-0.00268905458847
25.0017012811,-0.00250552694773
25.0008388288,-0.00291266348623
24.9992917832,-0.00171701038431
24.997334776,0.000610770559994
24.996385517,0.00253927697656
24.9979339761,0.00209740188698
24.9983632842,0.00201315322469
24.9989186885,0.00115572159281
24.9975496633,0.000959788924797
24.9986968438,0.00228892418094
24.9996578844,0.00188355039092
25.0001085957,0.00167719835838
24.9983286081,0.00199017485951
24.9988867573,0.00173007231583
24.9991440514,0.00114094965906
nan,nan
34.4,8.66666666667
35.5791192913,1.29783277765
35.2872733976,-6.0647276329
33.6330036203,-10.5350397825
31.4946244631,-10.3576284843
29.5522170684,-8.46788807409
28.0247580029,-6.27021746119
26.9209307345,-4.34628879959
26.1703524687,-2.86149931373
25.6824632212,-1.80109850063
25.3783116007,-1.08743681295
25.1981425389,-0.627551681344
25.0945873207,-0.343371211778
25.0376085715,-0.175724077052
25.0115491837,-0.0824512474288
24.9982540014,-0.0319265231193
24.9949655846,-0.00941295392481
24.9948038566,0.00167123778312
24.9953494857,0.00441705959701
24.9979080584,0.00504568777184
24.9990280418,0.00203292660733
24.9971319394,0.00209507994199
24.996952172,0.00510685839901
24.9991256905,0.00273152903852
25.0007727802,0.00151975846937
25.0002434719,0.00186049318598
25.0008779591,0.00102012921053
25.0014333202,-0.000640658988752
25.0020215219,-0.0020850677182
25.0027666676,-0.00438920380639
25.0016985148,-0.00204346444131
25.0028460377,-0.00212568077635
25.0002912889,-0.00288805661878
24.9983014112,-0.00147301252309
24.998203294,0.000794873259285
24.999158976,0.00200017875613
25.0003363352,0.000623465695397
25.0004053933,-0.00131515432971
24.9988214778,-0.000285499755695
25.0002627926,0.000359097188268
24.9990065146,-0.000795764531221
nan,nan
38,-17
34.6256242957,-15.9104236316
31.6706250128,-12.6996611317
29.3895098283,-9.27860951828
27.7619791235,-6.35667481323
26.6688386201,-4.14405517573
25.9666426308,-2.59001436923
25.5323416923,-1.55179584905
25.2769266057,-0.889472110873
25.132599604,-0.484941324462
25.0560601916,-0.249470823916
25.0180237282,-0.117840278811
25.0009301013,-0.0498957890805
24.9928083978,-0.0130433358175
24.9914957408,0.00161099314987
24.9913543961,0.00757981230058
24.991210221,0.0114364907906
24.9940610511,0.00884392125205
24.9955825822,0.00649307319175
24.9969795279,0.00406607143175
24.9969554418,0.00296215199581
24.997656331,0.00365371845661
24.9977902141,0.0045158736425
24.9991429021,0.0020916947785
24.9983254724,0.00271589027053
25.000186417,0.000320633323893
24.9989166562,-0.000263700424869
24.9998272643,-0.000524642819218
25.0000926814,0.000384239824747
25.0004961454,-0.000270854689503
25.0010475785,-0.00175982379373
25.0010998514,-0.00132179301337
25.0020793988,-0.0025207092712
25.0020379907,-0.00375639874355
24.9999167057,-0.00211525343429
24.9989955981,-0.000200761133484
24.9992705551,0.000668816890251
25.0002649002,0.000360154819729
25.0011700002,-3.60010409509e-06
25.0009949506,0.000142714159917
25.0005496985,4.98110999036e-05
nan,nan
30.8,-12
28.6604628434,-8.53588909795
27.1918071162,-5.52363140001
26.2571577227,-3.42165209318
25.6857252543,-2.03279851142
25.3527144356,-1.15526506824
25.1660368624,-0.62475334394
25.0668982173,-0.31695750236
25.0171667259,-0.145032830984
24.9931338818,-0.053325808778
24.9861418939,-0.00808340217614
24.9860341281,0.0111320865561
24.9899117524,0.0151630225865
24.9921355542,0.0132339373988
24.9936405679,0.0118492934501
24.994814423,0.00896941216815
24.9965330739,0.00576705131637
24.9974540113,0.00337050908885
24.9997748101,0.00187678034871
24.9984296582,0.000448576960748
24.9997560215,0.000930209387563
25.0007019407,0.000756701411356
24.9992149459,0.000614556973713
24.999288064,1.40400942641e-05
24.9980496535,9.31231615865e-06
24.995975978,0.00321569243764
24.9988495939,0.00301500856079
24.9988126995,0.00194668381867
24.9984515634,0.0025326756451
24.9993274088,0.00197326888712
24.9995150802,0.00109834990219
25.0009312405,-0.00178567744924
25.0007701821,0.000455529241173
25.0001742097,-0.00031167356741
24.9999008781,0.00110738503501
24.9996142492,0.000957057354688
24.9996476493,0.00167829533542
24.998358027,0.00193989011015
24.9977966874,0.00208872144319
24.9986930997,0.00116369775719
24.999464674,0.00106224437905
nan,nan
35.6,-1.66666666667
34.7169095453,-8.66159224814
32.7502060916,-10.7684263682
30.6524810492,-9.66285250586
28.8728965331,-7.55091138529
27.5262594529,-5.43282093368
26.5775145617,-3.68392816676
25.9450694555,-2.3824075324
25.5411433498,-1.47642144838
25.2971355101,-0.878005898575
25.154488491,-0.499576532985
25.0750019578,-0.272325959291
25.0307143583,-0.140238565012
25.0077475385,-0.0656785137633
24.9973626758,-0.0240667082443
24.9941423134,-0.00356451968605
24.9929528976,0.0045763815682
24.9929642098,0.00825030317345
24.9941238048,0.00875868137409
24.995556155,0.00634039262526
24.9970849349,0.00580003343133
24.9998379238,0.00373440735714
24.9994629368,0.000938222575215
25.0009696609,0.000340952406059
25.0015373672,-0.000383044505886
24.999980909,-0.00174801976429
25.0003707203,-0.00103147720863
25.0005533553,-0.000384565123444
24.999690249,0.000290192938206
25.0015439909,-1.94017188227e-05
25.001405244,-0.00170292031635
25.0028658125,-0.00155751126139
25.0020922548,-0.00333795326387
25.0020186525,-0.00261529193965
25.0032345408,-0.00327736860243
25.0044059678,-0.00270642717399
25.0042345753,-0.00527390486463
25.0025966182,-0.00528699260769
25.0017321821,-0.00479326549369
25.0014629916,-0.0039241078478
25.0003059202,-0.00125450456773
nan,nan
21.6,1.66666666667
22.0992739374,3.38956636409
22.7979937254,3.43711301637
23.4468730199,2.85074885975
23.9639750443,2.12740528159
24.3402394117,1.48217643007
24.5959572129,0.980101032231
24.7637600084,0.618577142256
24.8661998892,0.374963868484
24.9278052355,0.219604511344
24.963571993,0.12189682679
24.9845771935,0.0646252028369
24.9954017885,0.0301207769762
25.0004617244,0.012806117039
25.0011057224,0.00315882624052
25.0003181497,0.00150172323421
25.0001443724,0.00115827186058
25.0004266287,-0.00104732204408
24.9996845561,-0.000812532050524
24.9990262279,0.000791316082985
25.0017054707,-0.00055489099375
25.0006774116,-0.00137971185101
25.0018017369,-0.00118281356484
25.0014027415,-0.00229288227272
25.0007287804,-0.00248995584707
24.9999607891,-0.000859362603925
24.999878909,0.0002894315062
24.9999040915,0.00109699606628
24.9999547384,0.00137564949552
24.9990393758,0.00101057277925
24.9994982589,0.00246477688536
25.0008993258,-0.000145209589977
24.9999211215,-0.000115679243239
25.000647889,-0.000558741101486
25.0001867291,0.000346510514629
24.9991265784,-3.20574034705e-05
24.9985522653,0.000587264792653
24.9969273437,0.00254820195048
24.9977931824,0.00342262168595
24.9979751987,0.00383065007196
24.9967139741,0.0034431978909
nan,nan
37.2,0
36.6478363233,-7.36161574553
34.7167328354,-12.0328449279
32.2860837259,-11.7074183121
30.0952605205,-9.52230359655
28.3798383842,-7.03138439343
27.1431535995,-4.86442943647
26.3030802128,-3.19721406838
25.7602428424,-2.01078494809
25.4216744205,-1.21380326332
25.2214559604,-0.700833711856
25.1061096622,-0.385526193399
25.0436206786,-0.197225988565
25.0130002944,-0.0920918949003
24.9996716985,-0.0362112069235
24.9941005689,-0.00937796593748
24.9929746935,0.00320917035274
24.9950397943,0.00719222485219
24.9969110383,0.00471570924896
24.9989546277,0.00527922116088
25.0000674348,0.00237713189644
25.0016856257,0.000545933103152
25.0022011381,-0.00172668713761
25.0001566204,-0.000789858182216
25.0004786622,-0.00122104740031
24.9993981003,-0.00105852294535
24.9989043284,-0.000330500983772
24.9996159196,0.00164656560854
24.9989491598,0.000376200415031
24.9994678372,0.00223053715389
24.9994386397,0.00174768257462
25.0000195325,0.000680722475322
25.0016391317,0.000220969368182
25.0011407683,-0.000289942318329
25.0019168137,-0.00103163149549
25.0018788192,-0.00206532923966
25.0039494088,-0.00307169378218
25.0037832553,-0.00420194214187
25.0010174272,-0.00305484618828
25.0009388971,-0.00269267772136
25.0003466671,-0.00180840050796
nan,nan
0.4,22.3333333333
5.10629524401,24.8489915613
10.0570805444,23.836255353
14.5270796067,19.4818748517
18.0408593582,14.4261372714
20.5792119204,9.99896552114
22.3064914687,6.58327190063
23.4252567526,4.14951469418
24.1206853803,2.50853063663
24.5352838893,1.4543917072
24.769731398,0.805063551659
24.9006287153,0.422449151154
24.9675438088,0.201475289643
24.9987048968,0.0831778327446
25.0107066443,0.0254814640252
25.0138529358,-0.00343681412498
25.0145682037,-0.0132080032966
25.012124587,-0.0166956220811
25.0102098515,-0.0144358832931
25.0062731805,-0.0130019282388
25.0054198049,-0.00936273832844
25.003843066,-0.00902104808845
25.0022618486,-0.00536058784481
25.0008291624,-0.00112499974579
25.0014576874,-0.00105726462199
25.0007648139,-0.001435395815
25.0033437999,-0.00209207968321
25.0035025049,-0.00366348571907
25.0020427476,-0.00436674175777
25.0014001138,-0.00272313695519
25.0014364767,-0.00157739138014
25.0018146575,-0.00331619138372
25.0028484113,-0.00181174787183
25.0009395434,-0.00114480023626
25.0029414174,-0.00143721810633
25.002884862,-0.00302765266017
24.9999749994,-0.00275967020393
24.9997918016,-0.00174955137496
25.0015826805,-0.00020944517053
25.001855945,-0.00233383107927
24.9997129811,-0.00142027403348
nan,nan
28.4,-14.3333333333
25.7957435058,-10.8491657864
23.8855309267,-7.39363356812
22.6647429045,-3.94923865009
22.1311740552,-0.512504124167
22.2717898545,2.2598978037
22.7993258243,2.97543099372
23.3839809116,2.71989794869
23.8862839767,2.14566365584
24.2708603991,1.55444481921
24.5431806041,1.05967296564
24.7245796203,0.687239218201
24.841446241,0.427329145949
24.9124398205,0.254417201198
24.953638045,0.146625951945
24.9762403761,0.081071420342
24.9905088702,0.0413102688311
24.9984089869,0.0193649346921
25.0020151071,0.00740167274964
25.0044441327,-0.000188265870922
25.0045389372,-0.0047710669376
25.0045969277,-0.00665817969852
25.0060321466,-0.00729572899534
25.0039404638,-0.00681535757236
25.0017576679,-0.00586015083513
25.0011026132,-0.00444095396526
25.0020503701,-0.00306502972792
25.0000883321,-0.00181176202261
25.0003491748,-0.000473018614308
24.997696784,0.00135262277269
24.9976773861,0.00349843148654
25.000125657,0.00205026240666
25.0003291689,0.00164641299708
24.9998914281,0.00166904595888
25.0000337927,0.00024476908107
24.999266343,0.000161954516922
24.9987408867,3.86172090965e-06
24.9990007718,0.00139865777212
24.9988565213,0.000353646552141
24.999916323,0.0014961576337
25.0008536847,0.000204158288975
nan,nan
17.2,6.33333333333
18.6817967725,8.42738413426
20.3448727438,7.77875832179
21.7868647429,6.16795826152
22.8905514258,4.48075101101
23.6747958648,3.06086587863
24.2009655344,1.99190053535
24.5387513163,1.24123796826
24.7477394158,0.741260496911
24.8689243104,0.423984098962
24.9358075643,0.231948575236
24.9711767562,0.120325255613
24.9903626158,0.0571995709059
24.9974928406,0.0262843585234
25.0016354058,0.00784093118564
25.0027564062,0.000526451154821
25.0012809198,-0.00248775667714
25.0006017485,-0.00201972002745
25.0026375498,-0.00160878237972
25.002944769,-0.00354667712215
25.0030346506,-0.00414345821416
25.0021413876,-0.00374267329912
25.0024998118,-0.00142931191555
25.0027555831,-0.0036167958089
25.0029272684,-0.00253495663809
25.0009458213,-0.00101079924582
25.0001968663,-0.000158272656052
24.9997332855,0.000297898608654
24.9992054548,-0.000306051212478
25.0008421271,0.000669939040471
25.0003748692,-0.000638326870388
24.9996704527,-0.000513781193838
24.9978649612,0.00186600099018
24.997525924,0.00273224986991
24.9985994725,0.00239770541197
24.9971708275,0.00255508427906
24.9978168455,0.00288408265599
24.9973981452,0.00235425614607
24.9983466501,0.00326379621377
24.9986097728,0.000872555220976
24.9988686225,0.00183889287633
nan,nan
34,1.66666666667
33.7799906275,-5.69490414117
32.2964675721,-9.13519442001
30.4584265846,-8.8184134648
28.8104413687,-7.14907854125
27.5241351884,-5.2672668613
26.5974937449,-3.63622597061
25.9692371717,-2.38647471909
25.5645335016,-1.49648921224
25.3149729518,-0.903500280068
25.1667502152,-0.521968716025
25.0824893561,-0.289322294657
25.0355441379,-0.15155382314
25.0109618945,-0.0726680479187
24.9995265505,-0.0291802037232
24.9950377052,-0.00866830302576
24.9938657055,0.00172660000769
24.9937032723,0.00552921761004
24.9961491661,0.00761452164008
24.9975619416,0.0056654434001
24.9979823063,0.00433660682623
24.9991150609,0.00194254320669
25.0004948018,0.00111735985635
25.0015295488,-0.000667872945114
25.0016126651,-0.000994086664395
25.0006330317,-0.00146590061499
25.0017371654,-0.00104195934311
25.0037098676,-0.00321978206124
25.0019847128,-0.00380329557419
25.0021426495,-0.00448945497107
25.0011018552,-0.00463835961861
25.0000773858,-0.00169950338001
24.9997115737,-0.000606199260977
25.0005948709,0.000959601958652
25.0000957748,-0.000550331114121
24.9996574586,0.000340093947364
24.9994522107,-0.000396263129118
25.0001823987,0.00116784712646
24.9996744486,0.000137109299476
24.9993589912,0.000788154056183
24.9996112956,0.000378821670933
nan,nan
4.4,14
7.45223356727,17.3659935854
11.1585668831,19.6012643681
14.9580382325,17.3597850007
18.1478605791,13.4652639493
20.5461458655,9.64094409586
22.228263751,6.51337834387
23.3459648285,4.19530733692
24.0560739992,2.58986183353
24.4864688942,1.53347686992
24.738498858,0.867378309475
24.8791904708,0.46479801236
24.954333948,0.232905503655
24.9886002577,0.104961839351
25.0043395496,0.0386358793403
25.00867758,0.00753969725666
25.0097135375,-0.00584724810039
25.0084852986,-0.00837182948421
25.0055453244,-0.00923667044042
25.0027435156,-0.00729744377801
25.0008119137,-0.00429838196173
24.9988435873,-0.000915335094491
24.9980372924,-0.000647480743628
24.9984041394,0.00181492293538
24.9991516759,0.00123524187502
24.9978088757,0.000903853126543
24.9969896924,0.00265395001564
24.9969708694,0.00392398039209
24.9977387473,0.0045869278028
24.9991261943,0.0038625933162
25.0007609999,0.00199073078327
24.9998555823,-0.000228722508025
25.0003273688,-9.70302557363e-05
25.0005353188,0.000826136370293
25.0007712594,-0.000905871358845
25.0015113676,-0.00168260561545
25.0022548888,-0.00254877533694
25.001475826,-0.00313822075722
25.0021156877,-0.001536942356
25.000133553,-0.000906308918316
25.0000511826,-0.000366251682431
nan,nan
27.6,1.66666666667
27.6223668356,-1.7701101169
27.1711760149,-2.74864065448
26.6201830303,-2.63254213531
26.1282666074,-2.12411443752
25.7464845129,-1.5625492077
25.4723615943,-1.07743266743
25.2863764946,-0.70584563135
25.1679657565,-0.443238346159
25.0925575589,-0.268694063592
25.0496220559,-0.1537533922
25.0265099906,-0.0867741365176
25.0128671762,-0.0469317209707
25.0048844475,-0.0252305162391
25.0013616849,-0.0106503299113
24.9997865724,-0.00347335310876
24.9983903548,-0.00180418527855
24.9984097168,0.000367151828434
24.9994341474,0.00148143106642
25.0014717331,0.000886766931647
25.0004152809,-0.000947471079053
25.0023301006,-0.00198811509297
25.0024163848,-0.00283063210653
25.0017748512,-0.00180078105951
25.0004471059,-0.00202336290399
24.9992076491,-0.00120791519252
24.999938708,-0.00089176554423
24.9990022104,-0.000145910638114
24.9996073069,0.000512737173423
24.9990074098,0.00113857091566
24.9964179577,0.0018241285003
24.9963107418,0.0028998155461
24.9964004284,0.00395418751027
24.9947663106,0.00544659623972
24.9946689862,0.00547967601623
24.997380541,0.0060629982391
24.999260589,0.00464291391317
24.9997555774,0.00201179465667
24.9990525213,0.000398567100282
24.9977791447,0.0014544995181
24.9995959994,0.00155908581312
nan,nan
23.6,3.66666666667
24.216362981,2.22333444049
24.5859089931,1.29223191015
24.797771536,0.714424604546
24.9119115609,0.372284747916
24.9717482357,0.178902221663
24.9980094207,0.0738744077579
25.0082100816,0.0214832454364
25.0123566177,-0.00242904481859
25.0097335618,-0.00919061430623
25.006762885,-0.0105417930156
25.0050359871,-0.00903407080513
25.002790699,-0.00691139298018
25.0010953521,-0.00417276397765
25.0000362936,-0.0022166558401
25.0003721187,-0.000323420957727
25.000345524,-0.00133294488536
25.0007331551,-0.000257837678341
25.0020106172,-0.000124168797421
25.0017205787,-0.000739937562383
25.0022904268,-0.00205870455368
25.0027935773,-0.00291590085722
25.0028728657,-0.00221873525077
25.0012272575,-0.00277121121241
25.0005217116,-0.00324133385733
24.9999266181,-0.00102953343305
25.0000959726,-0.000189250002241
24.9989765025,0.000351647548083
24.9957550664,0.0021630962102
24.9964544173,0.00262409042313
24.995769339,0.00372189920192
24.9955479553,0.00518322758067
24.9976533876,0.00489704522283
24.9991319537,0.00327125789738
25.000538324,0.000481867205173
25.0019153404,-0.000283195919816
25.0017407233,-0.001276198105
24.9997814709,-0.00241794675772
24.9983406824,0.00124284719284
24.9979133948,0.00223346318824
24.9997522843,0.00266120807017
nan,nan
14,9.66666666667
16.1684971516,12.0159004105
18.5260300246,10.940715768
20.5454981033,8.61209495804
22.0847172117,6.2279291535
23.1750680653,4.23971327866
23.9052745855,2.74937868636
24.3708832058,1.70614694224
24.6557518371,1.01589182075
24.8217334645,0.579773142971
24.9153606139,0.31360815459
24.9647390014,0.159125472131
24.9906698034,0.0743156526691
25.0029201882,0.0286211030777
25.0036463138,0.00622316636752
25.0038953973,0.000656265460895
25.0040201611,-0.00420750739248
25.0034847273,-0.00576866091751
25.0024588429,-0.00501581990661
25.0014852131,-0.00373135824416
25.001037496,-0.00291315179415
25.0003003709,-0.0016477905219
24.9997853714,-0.00115297989758
24.9997681912,-0.00212500824528
24.9987297005,-0.000804363877264
24.9989608702,0.00173167824998
24.9984672085,0.00125976952496
24.9984784527,0.000653946107389
24.9981421473,0.00221003913008
24.999019048,0.00307839830782
25.0003976982,0.00291605582816
25.0014893869,0.00172823383359
25.0028574436,-0.000999899886646
25.0017916384,-0.00138503496593
25.0034518598,-0.00367094544565
25.0031975963,-0.00420444472524
25.0028300301,-0.00493838020823
25.0007946571,-0.00359967385055
24.9989319659,-0.00202814463981
24.9973934308,0.000801939621679
24.9980259471,0.00291728439204
nan,nan
38.8,-10
36.3391348357,-14.5939110408
33.4274107782,-13.8145058099
30.8566771726,-11.0910869363
28.8658099991,-8.12353102139
27.4414950475,-5.58571464444
26.4794197618,-3.65401167506
25.8597220934,-2.28969939541
25.4760982548,-1.37780482661
25.2498698445,-0.793760584587
25.1194737882,-0.434250671456
25.050716161,-0.223008985416
25.0158249139,-0.106280079666
24.9980843665,-0.0414145425301
24.9916900704,-0.0107439917703
24.9909354106,0.00383197099967
24.9928252221,0.00846395619325
24.9951763134,0.00860453945521
24.9950921654,0.00747877687952
24.9964390044,0.0055521347933
24.9997606787,0.00491190129767
24.9987203835,0.00253889238227
24.9999555128,0.0013994591619
25.0004670208,7.5518464276e-05
25.0001758233,-0.000336578516476
24.9990343147,-0.000185891724076
24.9967235117,0.00196428132633
24.9969401092,0.00416236823234
24.9976526615,0.00414601396999
24.9988493259,0.00144009742531
24.9991911109,0.0022862840448
24.9986792285,0.00183159164262
24.9976357268,0.00189861153524
24.9971901675,0.0033039453304
24.9971808333,0.00446645248957
24.9994401276,0.00151891388564
25.0002423262,2.7145518575e-05
25.0004829071,-0.00108284080783
24.9998067279,0.00066757430131
24.9990169725,-0.000335792617254
24.9987743531,0.000286758634037
nan,nan
4,13.6666666667
6.98740832453,17.0383006479
10.6398746105,19.6914245162
14.49243433,17.8320155357
17.7825067033,13.9973573399
20.2833489141,10.1016139338
22.0480936127,6.86759053138
23.2274797506,4.44970505926
23.980787193,2.76274718406
24.4417689272,1.6457260103
24.7126379631,0.939149275076
24.8643445011,0.508519962429
24.9440122626,0.258917358873
24.9840093297,0.120668472507
25.0010257745,0.0481818910879
25.0068399824,0.0146460293329
25.0065020148,-0.00258394975492
25.0060890557,-0.00629219204883
25.0044187188,-0.00696503943125
25.0032985099,-0.00611303673409
25.0018448857,-0.00404321712122
25.0004290801,-0.00172629478879
24.9990823321,-0.000425397388895
24.9997989421,-0.00129685372116
24.9986658231,0.000621069490338
24.9983155738,0.00157270208485
24.9977107355,0.00322124728054
24.9962017395,0.00275415417799
24.9972392754,0.00279709277258
24.9980381892,0.00353718362651
24.9973707751,0.00346712255215
24.9993899299,0.0031125460865
25.000897187,0.000705095770784
25.001438265,-0.00107761522285
25.0026549289,-0.00140500251288
25.0015879929,-0.00233864175297
25.0029943488,-0.00348796176016
25.0017549362,-0.00436501526387
25.0004247057,-0.00371046529497
24.9989719283,-0.000423778357099
24.9980235427,0.00174142135948
nan,nan
28,-6.66666666667
26.8437717881,-4.4358620545
26.0873345169,-2.82214103536
25.6124817867,-1.72167611369
25.3277007302,-1.00664894085
25.1637645104,-0.564038104566
25.0730245789,-0.297172242685
25.0262383777,-0.14603619604
25.0042652207,-0.0636339940196
24.9965047794,-0.0229498419631
24.9926033448,-0.00401552099792
24.9941121813,0.00556356623422
24.9956277883,0.00722616654878
24.9963391414,0.0050220610557
24.9985753442,0.00364510646031
24.9999962054,0.00230946921922
25.0017911017,-0.000726012125542
25.0023606293,-0.00328394427519
25.0015100619,-0.00311527778784
25.0003888688,-0.000513416943128
25.0016154353,8.12777601526e-05
25.0013400372,-0.00169878262749
25.0022534326,-0.00140048087142
25.0018829714,-0.00197397401892
25.002005649,-0.002135196109
25.0008854553,-0.00281951732522
25.0001773095,-0.00198032313721
24.9989979961,-0.000146687394873
24.9985248192,-0.000347836840836
24.9980551208,0.00163221020217
24.9967105997,0.00242841286017
24.9973369803,0.00369607791532
24.9985908596,0.00402840929374
25.0005968795,0.00256952417655
25.0008280849,-0.00045590282626
24.9994122355,-0.000294657398483
24.997939936,0.000691856629415
24.9987927311,0.00323721451638
24.9997540614,0.000465225819064
25.0006964064,-0.000384277250858
24.999053533,0.000302386897953
nan,nan
37.6,2.33333333333
37.5135093583,-5.02908602096
35.9620259612,-11.5673454516
33.4968388488,-12.6488853301
31.0801899788,-10.8272595285
29.1076343865,-8.2412383637
27.6462838018,-5.8257267391
26.6339320162,-3.89754018854
25.9675597978,-2.48965020157
25.547439627,-1.52536087692
25.2939618847,-0.895587305816
25.1453249318,-0.502352668568
25.0650663117,-0.26487042203
25.0223144747,-0.13065326058
25.0042304675,-0.0561169032538
24.9971970052,-0.0187478697297
24.9954477803,-0.0023550446261
24.996076901,0.00339336045187
24.9959783672,0.00378539571702
24.9986016192,0.00376666019307
25.0001691094,0.00169974949776
25.0018164861,0.00105840795397
25.0012546808,-0.000689184229945
25.0001813434,-0.00127786112792
25.0003284469,-0.000272895787727
25.0000610051,-0.000480113848785
24.9996990368,-0.000372914224614
25.0014939063,-0.00106134564751
25.0011326502,-0.00216284235178
25.0011026689,-0.00206044181365
25.0008771408,-0.0030401572413
25.0001542189,3.60985451159e-05
25.0007496049,0.000538718129474
25.002192246,-0.000578151705285
25.0027010507,-0.00226068988853
25.0032252017,-0.00369371880811
25.0021219724,-0.0032675957047
25.0006755441,-0.00264901468641
25.0021423803,-0.00116209861619
25.0016370103,-0.00119943526553
25.0018709572,-0.000494126903949
nan,nan
25.6,18.6666666667
28.7730400206,11.2209672479
30.462462569,3.84570325788
30.6791544136,-3.08540304782
29.8022308754,-5.74202676868
28.6315151529,-5.72824236698
27.5533257196,-4.7155164823
26.7024024145,-3.50806041812
26.0841873987,-2.44018358259
25.6643912052,-1.61125940994
25.3897342471,-1.01804223769
25.2191490241,-0.619843266233
25.1132670864,-0.359719698746
25.0546188817,-0.196819924779
25.0228074163,-0.103032324625
25.0061429787,-0.0499140223188
24.9992672353,-0.0200577936844
24.995254618,-0.00504086309702
24.9942766244,0.0018076415099
24.9952633124,0.00458542274104
24.997227192,0.0051384349709
24.9984211922,0.00339868506438
24.9979883217,0.00156958215653
24.9968521363,0.00236409992747
24.996769296,0.00337566137884
24.9971604146,0.00376581936173
24.9982380319,0.00262609457259
24.9977418877,0.00451749491895
24.9985730057,0.00155172674285
24.9993263033,0.00193478428819
24.9999054683,0.00185439114491
25.0003611474,-0.000426580859303
25.0017866098,-0.000448991172464
25.0017303279,-0.000437089176277
25.002424346,-0.00164929248314
25.0031901169,-0.00235525919981
25.0023578219,-0.00334864348126
25.001086344,-0.00242079302028
24.9999969439,-0.00309920822486
24.9995227998,-0.00139610422115
24.9981337788,0.000435700532379
nan,nan
38.8,3.66666666667
38.980609796,-3.69629361374
37.6867878172,-11.0510637428
35.1556370505,-13.9879797371
32.4215399551,-12.6278622022
30.0920431401,-9.89523736528
28.3236398565,-7.13218630215
27.0807407154,-4.8441703802
26.24821056,-3.13669471638
25.7169450112,-1.94684903947
25.3931367155,-1.15884948199
25.202754036,-0.660271940169
25.0950217095,-0.357399463066
25.0396627683,-0.179820822152
25.0111788759,-0.084172329754
24.9978602482,-0.0331881817972
24.9940510129,-0.00753836174918
24.9938485866,0.00358863295829
24.9942608198,0.00702551700854
24.995617567,0.00740417235106
24.9978042479,0.00497374220993
24.9976831146,0.0036038095219
24.99788995,0.0031701277294
24.9996467676,0.00216229276901
24.9985373762,0.00174604999152
24.9981125172,0.000606627589372
24.9982228728,0.00197275192994
24.9990849765,0.00225057716109
24.999035656,0.000667330678577
24.9994461268,0.00030267209138
25.0004794323,0.00121290291546
25.0013453394,-0.000581618954414
25.000703288,-0.000507714826549
25.0002512312,-0.000816937982324
24.9995857801,-0.00120718144305
24.9988550016,-0.000726502794438
25.0003765815,-0.00135255378316
24.9997358112,-0.00100790477073
25.001514951,-0.00141616753396
25.0010919866,-0.00238233957996
24.9998616749,-0.00239617866957
nan,nan
-2.8,24.3333333333
2.14365966775,24.8488499987
7.11357155825,24.8483201888
11.9590305539,22.2998431734
16.0654759002,17.4176581135
19.1730661841,12.5290890494
21.3607492103,8.49803555239
22.8193122671,5.49476767866
23.7503074666,3.40553019714
24.3171343085,2.02298463062
24.6493289909,1.14982682054
24.8350218737,0.620868301568
24.9358208873,0.313161333828
24.9834130838,0.14279861697
25.0034662514,0.0558681733419
25.0117054706,0.0132501289337
25.0127360881,-0.00583743229526
25.0099755202,-0.0128695755642
25.0082844603,-0.0112798352143
25.0058374711,-0.0106615298031
25.0035941014,-0.00732369302701
25.0020099048,-0.00586124122959
24.9995085285,-0.00277967384331
24.9985194708,-0.000444352760188
24.9967491556,0.000886427971885
24.9953764637,0.00373266666778
24.9974107462,0.00427539966007
24.9979963083,0.0031797975776
24.9985940402,0.00157160608201
24.9994725141,0.000270082385659
24.9994167215,-0.000128762578207
24.9990279753,0.000695991602119
24.9988423077,0.000221323400855
24.9987954367,0.000852432888531
24.9982141658,0.00250974950487
24.9989059424,0.00182874018712
24.9981058934,0.00260984252927
24.9959861887,0.0023582770179
24.9969931592,0.00417267297811
24.9966007072,0.00615633945274
24.9972856015,0.00472560840679
nan,nan
30.4,10
31.8474869027,2.62720692953
31.819809504,-4.39623275136
30.6721830018,-7.08838467283
29.2441724604,-6.85041674783
27.9638545749,-5.55740234648
26.9626085854,-4.09493797552
26.2438339347,-2.82661549019
25.7564197357,-1.85664582586
25.4413868768,-1.16726483869
25.2458172632,-0.705907456226
25.1285384559,-0.407462090479
25.062272586,-0.223223720305
25.0264004328,-0.114493032186
25.0069463797,-0.054173182785
24.9983639277,-0.0215334901713
24.9956122542,-0.00458533237406
24.9969491144,0.00161968177609
24.9974430843,0.00175488608158
24.9985059827,0.00195499703452
25.0005381088,0.000625886554811
25.0007452321,-0.000671554442301
25.0012684742,-0.000673567742741
25.0005601555,-1.15028853658e-05
25.0003721362,-0.00122757084612
25.0006083855,-0.00159474928012
25.0009740733,-0.00116945780133
25.0027351942,-0.00129490631137
25.0035677949,-0.00197456036369
25.0035494094,-0.00455741722124
25.002994341,-0.00386719938744
25.0017948851,-0.00451928819347
25.0016922462,-0.00340359557238
25.0011062794,-0.00221265021023
25.0006916842,-0.0008382303491
25.0016719414,-0.00155734552928
25.0007603758,-0.00111301141534
25.0003136886,-0.0028342789097
24.9997532093,-0.00213925257108
24.9989088114,1.18253691282e-05
25.000201502,7.64416418426e-05
nan,nan
1.2,24
6.12383699977,24.8491971124
11.0343471548,23.1102911592
15.3262444853,18.4373200025
18.6319288191,13.448791987
20.9908966869,9.21741433712
22.5786022285,6.0136086605
23.5981211472,3.75560847524
24.2246765299,2.25174110102
24.5966229,1.29491335877
24.809023049,0.706229454923
24.9214117001,0.360478760173
24.9772511261,0.167682186804
25.0014195204,0.06861614457
25.0090124462,0.0194701862598
25.0113740408,-0.00218446545452
25.0097100083,-0.0116406218048
25.0073327862,-0.0110337358869
25.0049942517,-0.0100402748
25.0043775893,-0.00717198934659
25.005295592,-0.00687201467709
25.0036776091,-0.00604254376233
25.0023267925,-0.00524120878905
25.0004029964,-0.00218163481684
25.0005967337,-0.00220695268519
25.0015960874,-0.00174167298728
25.0013538098,-0.00137334210005
25.0006511947,-0.000935356005921
25.000954725,-0.00165748955704
24.9992398521,0.000202453169956
25.0001159904,0.000463765887893
25.001975558,-0.000185274797351
25.003813987,-0.00235770219672
25.0030475543,-0.00329588561898
25.0005487916,-0.00255138779668
25.0020551987,-0.00283148021533
25.0008900997,-0.00292821398525
24.9997602285,0.000275240610385
24.9980757068,-0.00061450074546
24.9975744249,0.0025054408284
24.9998998772,0.00181940923663
nan,nan
34.8,-17.3333333333
31.5960139089,-13.8124743413
29.0944146512,-10.3330661486
27.2866400435,-6.88084347652
26.1542236707,-3.89371999401
25.527216638,-2.07659593444
25.1990516056,-1.03107134203
25.0402173487,-0.455754943804
24.975421075,-0.162251859398
24.9537195466,-0.0244428433352
24.9548489755,0.0334733138837
24.962102279,0.0481150914717
24.9697746023,0.0466278071829
24.9768582798,0.0396788751696
24.9823292681,0.0320956011768
24.9864104043,0.0242877662815
24.9922554061,0.0165827960298
24.9946915475,0.010533249836
24.9965576063,0.00860900697201
24.9987961448,0.00469713027493
24.9998476404,0.00156401259517
25.0007699323,0.00128569480955
25.0023138556,-0.000356178471066
25.0004377993,-0.00112029868862
25.0010483797,-0.000356081851817
25.0002990581,-0.000249329715138
24.9996478772,1.85462609102e-05
24.9999318865,0.000376768972017
25.0000088224,0.00180836092705
25.0002387281,0.000318938715869
24.9999495723,0.00145446156887
25.0006582153,0.000245583122438
25.0008580665,-0.00145061767334
25.0013183303,-0.00242282956349
25.0014442797,-0.00217997832799
25.0006721344,-0.00277451329808
24.9991978848,-0.0006498162138
24.9997217737,-0.000492459007184
25.0014425933,-0.000158877520452
25.0009212275,-0.00138421007733
24.9994064202,-0.000268115251728
nan,nan
22,8.66666666667
23.4309678459,4.99189980369
24.2420835964,2.73891690659
24.680247878,1.41495908178
24.9009992397,0.667951448572
24.9992838753,0.271506552422
25.0385538527,0.074444985525
25.0471576163,-0.0115190083451
25.0417035837,-0.0435657560974
25.0323594206,-0.0472876979654
25.0230542033,-0.0413930141595
25.015559806,-0.0329779787544
25.0104850889,-0.0218260825105
25.0058820325,-0.014358437635
25.0035661574,-0.00909398927108
25.0002003588,-0.00472428214428
24.9994234354,-0.000441703234692
24.9981981349,0.00213976569818
24.999485618,0.000783611835744
24.9999115166,-0.000658292459708
25.0001607462,-0.00110974431984
24.9994295591,-0.00175970459848
24.9997194808,0.000530387222318
24.9982700987,-3.34594103439e-05
24.9974330957,0.000428908942125
24.9977041123,0.003790130925
24.9986188751,0.00290433430362
24.9989480931,0.00152874312425
24.9997230121,0.001490443915
24.9994392374,0.00140741406173
25.0002065378,0.000374535926732
25.000619507,0.00141443246494
25.0010667543,0.000383408646042
25.001033827,-0.000924806581811
24.9996873782,-0.000753362314753
24.9986939951,0.000348082924057
24.9983617868,0.00173294444313
24.9994674327,0.000607803702685
24.9995728794,0.00147858467731
24.9995100072,0.000244826586229
25.0003314618,0.000723775563982
nan,nan
20,-0.666666666667
20.1241084793,2.7728307986
20.8923752744,4.95718850804
21.9012959859,4.91168464315
22.8261007087,4.03118842529
23.5529081234,2.99310164294
24.0795853795,2.07951397501
24.437105213,1.37032100943
24.6690931135,0.866873702554
24.8144387001,0.526031047014
24.9010310055,0.304650668628
24.9513767908,0.168225010295
24.9807461622,0.0863244737964
24.9942531991,0.0410617639846
24.9986884219,0.0175156917656
25.0011832637,0.00765870407003
25.002097282,4.9360491698e-05
25.0020133959,-0.00200849668881
25.0008543993,-0.0025063334671
24.9998179351,0.000495645657781
24.9999926503,0.000852899542566
25.0006429734,0.000275984447871
24.9989156202,0.000830165908381
24.9980688501,0.00257790624077
24.9991781076,0.00297651064964
24.9990140552,0.00172027134065
24.9981160179,0.00221738545304
25.0002925488,0.00250678344714
25.0013847918,0.000532873917318
25.0002362697,-0.000167480184282
24.9980364714,7.48190422375e-05
24.9984631717,0.00252308600098
24.997092657,0.00354931254475
24.9985792709,0.0031149601875
24.9993073079,0.00250074992781
24.9990276309,0.00101672672592
25.0005760297,0.00107065538705
25.0003885323,0.000609572880251
25.0014046477,-0.000844679330092
25.0009512348,-0.00226653205149
25.0004863488,0.000178931878176
nan,nan
30.4,4.66666666667
30.7794824355,-2.47646668694
29.9791005866,-5.66053979376
28.8023200345,-5.85765906149
27.6933613599,-4.90047032429
26.8060788618,-3.68089075447
26.1584661476,-2.57760215177
25.7120312234,-1.71322724521
25.4205827456,-1.08916062005
25.2374929785,-0.664769648997
25.1250476829,-0.38908121391
25.0605385581,-0.215648310562
25.0261646484,-0.1122192863
25.008071886,-0.0526932933533
24.9998893211,-0.0216279376741
24.9976934789,-0.00560591566535
24.9972492201,0.0027727658961
24.9980775915,0.00369045274466
24.9981028784,0.00254742814581
24.9989721899,0.00201462733273
25.00054109,0.00180470905204
24.9998141485,0.000629315294901
25.0000190356,0.000442854190851
25.0006736665,0.000423328661611
25.0013102324,-0.000625667358005
25.0037014081,-0.00195118827135
25.002314453,-0.00319240898641
25.0023549701,-0.00481051086768
25.0011384569,-0.00445651289153
24.9999153753,-0.00189064171324
24.9994616125,-0.0016932701419
24.997783767,-0.000332118104848
24.9991488266,0.00106489879832
25.0006243982,0.00204057797925
24.9991514648,0.000444113562045
24.9989821391,0.00095733411354
25.0006322085,0.000296135039211
25.001943335,-0.00138966204428
25.0019745063,-0.00135488172286
25.001566681,-0.000825683925391
25.0003521224,-0.00223786136992
nan,nan
28,-12.3333333333
25.7945635416,-8.86839816408
24.2803520063,-5.42007008359
23.4545466232,-1.98102347973
23.2945995417,0.742076261257
23.5354193306,1.67253295332
23.8829728097,1.72333576289
24.2090628938,1.44194672569
24.4720024681,1.08195301676
24.6630090491,0.75426864006
24.7922182288,0.49954984555
24.8767553994,0.318306442848
24.9302419469,0.193201440036
24.9632677407,0.113400685821
24.9818249814,0.0619078954547
24.9916497177,0.0337178425725
24.9960550987,0.0160080582255
24.9975312692,0.00891455272185
24.9983732345,0.00591778648535
24.9997694929,0.00280746941979
25.0019334704,0.000431025624664
25.0019434489,-0.00194259117966
25.0019635452,-0.00278039551577
25.0015755398,-0.0016954498555
25.0011474229,-0.00199577537093
25.0018059283,-0.00208532316225
24.9996881765,-0.000334798897595
24.999452718,-0.000172801014318
25.0002039066,-0.000240480803451
24.9986652294,0.00129642674226
24.9987517006,0.00305232975261
24.9984250558,0.00125227070056
24.9979989079,0.0017781889039
24.9970187515,0.00230929027986
24.9984430069,0.00216607261293
24.9991559061,0.00177067763676
24.9989213774,0.00134338035874
25.0009906716,0.000434145702137
24.9999488464,-9.07212333098e-05
24.9977816399,0.00195601669779
24.9976054064,0.0020563696627
nan,nan
27.2,13.3333333333
29.3133717058,5.94564819458
29.9489615093,-1.2166834567
29.3859487074,-4.5947113186
28.4056041698,-5.05239332379
27.4383276841,-4.33355958572
26.6477665235,-3.30230060804
26.0624931509,-2.33579673611
25.6547874555,-1.56344705008
25.3873669709,-0.99739648514
25.2183517239,-0.612270845246
25.1168581543,-0.358657263625
25.0591091105,-0.201627479623
25.0276444815,-0.108763329212
25.0090086116,-0.0528183319971
25.0025694791,-0.022685746781
24.9993708267,-0.00780821904938
24.9969538893,-0.00206909016951
24.997426522,0.0010282079655
24.997195448,0.00246039992199
24.9977548612,0.00279662433255
24.9992631039,0.00209292037828
25.0003197786,-0.000122188090456
25.0018528737,-0.00153137106802
25.0026038941,-0.00366628888997
25.0007378731,-0.00244428530016
24.9986502389,-0.000688346593829
24.9972954354,0.00177391142566
24.9987517712,0.00260562150718
24.9995540991,0.0020094943975
24.9984112489,0.00134100869177
24.9992910383,0.00182363160923
24.9993298014,0.0013806004367
24.9986316015,0.00148861038559
24.9982192614,0.0013275202655
24.9972243227,0.00201666946456
24.9963760144,0.00476074329668
24.998616973,0.00490257247796
24.999427588,0.00225386022613
24.9985378855,0.00209461985593
24.998600473,0.00251095359787
nan,nan
14.4,23.3333333333
18.4985406127,15.8464519911
21.1961897956,9.99795406195
22.8739172239,6.05411982773
23.8758576524,3.51295341934
24.4489456293,1.94398450969
24.7598286867,1.01534108873
24.9186421661,0.490447415133
24.9928916794,0.206981248757
25.0217740195,0.063907517663
25.0304341658,-0.000795324825984
25.0295878114,-0.0256755739022
25.023587271,-0.032038025734
25.0183475216,-0.0307899647968
25.0129373622,-0.0237661515923
25.0066262175,-0.0169547250141
25.0031586621,-0.0102862937382
25.0009304941,-0.00495379703086
25.0012514497,-0.00314256613656
25.0013784817,-0.00174023262484
24.9996223043,-0.000388951221946
24.9999618699,-0.00129385018403
24.9996964857,0.000406540802618
24.9992949925,0.000691546075337
24.9991297053,0.000379926011355
24.9984078741,0.00241873338287
24.9980334956,0.00249311088869
24.9972612297,0.00430219285345
24.9990518834,0.00301547087494
25.0009086964,0.000864300948461
25.001767067,-0.000525520326069
24.9995362765,-0.000143184844686
24.9985724176,0.000817577931806
24.9997373611,0.00157778711108
24.9999540792,0.000655702834204
25.000045737,-9.93582167962e-05
25.0007956455,0.000980461114244
24.9999635103,0.000500538006995
24.9977964542,0.000236937904044
24.9979484653,0.00262255977401
24.9977160972,0.00357753387881
nan,nan
-1.2,24.3333333333
3.74425797629,24.8483689004
8.71338362946,24.5341522066
13.3870891491,20.8335626851
17.177726279,15.7818969423
19.9714460067,11.1174890627
21.8989279539,7.41873051209
23.1670948466,4.73066869691
23.9638782982,2.89430064469
24.4455805716,1.69447219697
24.7247731378,0.946538809042
24.8779373472,0.499822287395
24.9578714251,0.243864048368
24.993321701,0.10498794127
25.0083178513,0.034932046693
25.0124333633,0.00255121579053
25.0112762262,-0.0116986602804
25.0072433645,-0.0112540148707
25.0060134022,-0.009277507711
25.0046782205,-0.00847728372964
25.0036602256,-0.00707078424537
25.0031355254,-0.00519156707792
25.0038801344,-0.00387749033352
25.0032578834,-0.00310160705993
25.0048031722,-0.0047677648951
25.0041895157,-0.00552163573049
25.0030733473,-0.00675298104078
25.0017253027,-0.00568678686156
24.9996120606,-0.00302876663703
24.9986911697,-0.000603015551881
24.9994562123,0.00110766628521
24.9989703243,0.00206389826088
24.9994612575,0.00276015962855
24.9987748926,0.00112952951273
25.0001148787,0.000741950812014
25.0016944259,-0.00151875195093
25.0029442696,-0.00176685572209
25.0008712135,-0.00298859645333
25.00300524,-0.00248557123869
25.000998629,-0.0021471445617
25.0001990593,-0.000829309466337
nan,nan
0.4,18
4.2482207742,21.2943427719
8.73208189954,23.3802461123
13.2468132469,20.4965801328
17.0030696228,15.8076309988
19.8127729817,11.2754290518
21.7770307365,7.59904831082
23.0760455545,4.88705890197
23.9013245472,3.01446398062
24.4014881919,1.7833459377
24.6943669866,1.01110662698
24.8589234955,0.542502935227
24.9433337625,0.273223011948
24.9854202797,0.124203899046
25.0035592675,0.0483520214777
25.0113141697,0.0105654652375
25.0127916488,-0.00622327561653
25.0093947022,-0.0120343027115
25.0076544211,-0.0107119728261
25.0052319188,-0.0103551542041
25.0044472508,-0.00719771012627
25.0027260611,-0.00601265118414
25.0023541427,-0.00449917173167
25.0034611738,-0.00409703051702
25.0032162248,-0.00457626281794
25.0031661357,-0.00520113962061
25.0025191088,-0.00327603236459
25.0026047241,-0.00324163572557
25.00085118,-0.00287879262293
24.9998908616,-0.00113504841626
24.9997087966,-0.00123189523109
24.9994610548,-1.76303611723e-05
24.9993257507,0.000702371043042
24.9982374816,2.68486006255e-05
24.9985483681,0.00165091320261
24.9995313591,0.000512311952003
24.9992831532,-0.000191246987107
24.9998557121,0.000964780260351
24.9995970144,0.00107546300362
25.0012573449,0.00118670258434
25.0009829793,-0.000597559824009
nan,nan
28.8,10
30.2459297925,2.63019754475
30.2419931682,-3.59375828632
29.3293805184,-5.50713662325
28.2257124344,-5.25639776647
27.2441940475,-4.23668862347
26.4828100887,-3.10788036917
25.9363458518,-2.14071942611
25.5681928962,-1.40182576553
25.3308209629,-0.878091544632
25.184407104,-0.529767884731
25.0966544561,-0.305540408057
25.0467016397,-0.168046448265
25.0186077951,-0.0866037321595
25.0032518401,-0.039743254837
24.9982191426,-0.013552717392
24.9950706436,-0.0015796878569
24.9940813245,0.00565322942451
24.9932464138,0.00644211119165
24.9948291656,0.00731061504584
24.9963919728,0.00595277569657
24.9985060182,0.00496250563487
24.9989997965,0.00276140813568
24.9994664111,0.00215711050953
25.0011472657,-3.53287290316e-05
25.0005400425,-0.00102986942957
25.0013274263,0.000298861197305
25.0010557643,-0.000861498514531
25.001853036,-0.00194976478901
24.9986436811,-0.00100513356853
24.9982514405,0.00107955413253
24.9968058744,0.00252536673355
24.9964109014,0.00262525381514
24.9957469647,0.00508642470584
24.9985258537,0.00415979996372
24.9980125496,0.00327347373597
24.9971726272,0.00113926921542
24.9984123079,0.00314901882944
24.9983248852,0.00171828942217
24.9986119029,0.00207035308345
24.9973691538,0.00266515579144
nan,nan
28,-10.6666666667
26.1252985195,-7.21092007775
24.9406888252,-3.76873965199
24.4216790413,-1.01484147112
24.3268510463,0.214655795985
24.4111968723,0.639265529278
24.5465572698,0.682274860644
24.6779327831,0.580262557626
24.7836061679,0.437516689714
24.8594588038,0.307847065158
24.9119181559,0.207923718278
24.9477980944,0.134410277827
24.9698656629,0.0826693421816
24.9825660868,0.0497252841386
24.9906399595,0.0310019112288
24.996540787,0.0160709059665
25.0003711015,0.00642430745917
25.0008626211,0.00117400870558
24.9990302206,0.00186463689931
24.9993243578,0.000734864293396
25.0000791919,0.00206798009005
25.0011136371,0.000380344609318
25.0017116467,-0.000579113584211
25.0017799337,-0.00123723852695
25.0014128425,-0.000897303731265
25.0003416905,-0.000729600334516
25.0018331462,-0.00116397442592
25.0007786614,-0.000164998097883
25.0017346282,0.000339748495811
25.0030061331,-0.00166159995953
25.0024177457,-0.00366663075215
25.001939824,-0.00295111068356
25.0010317216,-0.00252710417078
25.0014401477,-0.00263043265609
25.0006786444,-0.00333263935841
25.0008929012,-0.00102170130303
25.0022882809,-0.00105031869807
25.0020595067,-0.00194818015285
25.0032728524,-0.00315611579218
25.0023360042,-0.00240325969623
25.0040119469,-0.00390422629205
nan,nan
25.2,21.3333333333
28.9029921095,13.8400701819
31.1158844955,6.44884334477
31.8527253391,-0.913927901268
31.188626006,-6.1103603096
29.8556249938,-7.02449896607
28.5028225722,-6.13162798489
27.3807994807,-4.71998009298
26.5427067392,-3.36307625199
25.9561939316,-2.26273626193
25.5678815339,-1.45132401261
25.3226183267,-0.893230613028
25.1756593455,-0.527520920406
25.0903303373,-0.298453767881
25.0418437268,-0.160653935704
25.0148230581,-0.0804788706966
25.0038201682,-0.0348662446802
24.9995136338,-0.0130710984774
24.9984835425,-0.00305134972255
24.999264845,-0.000355763324614
24.9985969986,0.000560990158995
24.9988583493,0.00127027518154
24.998642417,-4.93177321921e-05
24.9995431219,0.00197898111119
25.0003004196,0.000986954622284
24.9980979896,4.431139589e-05
24.9986221143,0.000951215468101
24.9990466074,0.00239437095252
24.9989577839,0.000966994522058
25.0000858209,0.00279448590643
24.9994768972,0.000532164884414
24.9999324457,0.00133658550205
25.0007266113,0.000471327698695
25.0024027363,-0.00187559929152
25.0006516016,-0.00321826909802
25.0005420496,-0.00137224627239
25.0020056477,-0.00260532513716
25.0019576271,-0.00164308223512
25.0024834925,-0.00253646164668
25.003042769,-0.00469193730606
25.0016637023,-0.00244269824669
nan,nan
25.6,2.66666666667
25.9191911453,0.226014758375
25.8785323006,-0.727211496802
25.7088566445,-0.957412900671
25.5216303598,-0.877399681705
25.3588500427,-0.693120655062
25.2358931393,-0.502373106343
25.1488489562,-0.345013529717
25.0877843013,-0.223822263664
25.0490914121,-0.135977264537
25.0279517786,-0.0808757272361
25.0141540103,-0.0468301296833
25.006294746,-0.0253358097459
25.0016727701,-0.0121866756291
25.0022937074,-0.00631239663442
25.0008318563,-0.00385447969046
25.001770566,-0.00191499047764
25.0010937908,-0.00293755652883
25.0002197165,-0.00211286675905
25.0013022461,-0.00120543729011
24.9996219986,-0.000676449223686
25.0004155073,-0.00102592686691
25.0005579455,-0.00103689274097
24.9992712839,-0.001118548803
24.9991499315,-0.000444280954688
24.9991575616,0.00110735783304
25.0003836484,-0.000159261206821
25.0005131956,0.000771308665499
24.9989839867,0.000865573376501
24.9987416911,0.0017664008705
24.9988928919,0.000961701266683
24.9981079633,0.000935760640053
24.9983444896,0.00365108435339
24.9965711311,0.00402382191304
24.9965677375,0.00457892092329
24.998610354,0.0042662736572
24.9979933719,0.00281092182546
24.9990338182,0.00184461333907
25.0008795423,0.000216237572636
24.9998813551,0.000209384861451
25.000573016,-0.000669139250232
nan,nan
11.6,1.33333333333
12.1243205331,4.77091700757
13.3359904831,8.20383532284
15.2326889849,11.4806128706
17.591711891,11.5952327409
19.7783618866,9.5985102904
21.5151524233,7.1614262332
22.7767918962,4.99090459654
23.6416443853,3.30102190179
24.2037022651,2.088252666
24.5541359694,1.26693378283
24.7635042431,0.735757328152
24.8840219113,0.408480590848
24.9502012926,0.213482904622
24.9842623579,0.101960413936
25.0004671878,0.0415054500446
25.0067474904,0.0105620907798
25.0073717188,-0.00296640989262
25.0053603953,-0.00609438966333
25.0040999721,-0.00668430821188
25.0020176259,-0.00437828001432
25.0014968039,-0.00210899278227
25.0003442337,-0.00206844002181
25.0007117424,-0.00204954587341
25.0015309662,-6.94727018094e-05
25.0007975632,-0.00213132000712
24.9991313931,0.000355582087457
24.9993468865,0.00112624467492
24.9993404907,0.00135058762295
24.9990429931,0.000857963337823
25.0001044707,-0.000178381202183
24.9997261812,1.42186227686e-05
24.9984651147,0.00135890901328
24.9996925226,0.00180839799918
24.997811592,0.00225166496945
24.9980499062,0.00363298629935
24.9984711165,0.00265619976227
24.9980063709,0.00138021661196
25.0003397005,0.00169305607515
24.9998161434,0.000885235862052
24.9993475654,0.0018897019638
nan,nan
38.8,-18.3333333333
35.183889768,-16.8663238959
32.0654213387,-13.4248589088
29.6432581006,-9.95103391408
27.9046033224,-6.7654065172
26.7421751133,-4.38035074404
26.0004314399,-2.71750477625
25.5468563115,-1.61637089798
25.2796066138,-0.919494685315
25.130784894,-0.495436481365
25.052734148,-0.250021948597
25.0139043574,-0.115254536852
24.9969943221,-0.0441688971546
24.9910410489,-0.00849320099957
24.9908732927,0.00628886424797
24.9936350053,0.00812920545073
24.9947457616,0.009039041945
24.9952160201,0.00821208593308
24.9957960296,0.00798906057095
24.9969179851,0.00593662061005
24.9965812766,0.00455083735141
24.9976850098,0.00397722432599
24.9984604145,0.00239063373343
24.9994393038,0.0023278885761
24.998602016,0.00259466195823
24.9985154753,0.0035067848238
24.9993183209,0.0023796264574
24.9991580102,0.000884451375496
24.997914783,0.000738532192908
24.9986414322,0.00333222520612
24.9997168381,0.000271279610673
24.9989398578,-0.000247970748511
25.0006281009,0.000843891889864
25.0010191212,-0.00119555542231
25.0010270474,-1.21468358631e-05
25.001433101,-0.00122905935122
25.0018494458,-0.00213285675068
25.0026675583,-0.00292847463269
25.0024843579,-0.00370228242576
25.0013579818,-0.00324970255245
25.0010681907,-0.00113868882097
nan,nan
38.8,-20
34.9938557092,-16.9814882059
31.8624828178,-13.4675939764
29.4303763453,-9.99225594662
27.6909799074,-6.6461533287
26.5612505216,-4.16337863637
25.8639936336,-2.50040045038
25.4509707228,-1.43864237283
25.2157736908,-0.788044813377
25.09126576,-0.406077843652
25.028783589,-0.192855026867
25.0008108747,-0.0801703226123
24.9891392785,-0.0238615286746
24.98732263,0.0030539725037
24.9899424908,0.0115576693918
24.9920223238,0.0106898261115
24.9953072804,0.00859619966839
24.9970194295,0.00674682727556
24.9980582294,0.00247728144071
24.999015186,0.00143888461302
24.9996276348,0.00117971180346
24.9996213409,0.00109799830547
25.0002341648,0.00161096091998
24.9991803444,0.00161225852149
24.9985546274,0.00172674260339
24.9996466544,0.000955128144819
25.0016310989,-0.000307146700588
25.0002606979,-0.000986936723954
24.9993746466,9.95540324898e-05
25.0010595578,-0.0010638528355
24.9999057019,-0.000920985779468
25.0009198678,-0.00158355262486
25.0020743436,-0.0010293475582
25.0009324907,-0.00226089634089
25.0004842356,-0.00269139363201
24.9990110416,-0.00132803106322
24.999313115,-0.000883692604639
25.000047319,0.00171008808366
25.0010266584,0.00101851231033
25.0015662436,-0.000166733347335
25.0021737274,-0.00130268247828
nan,nan
7.6,3.66666666667
8.59132989833,7.10286581242
10.2689675926,10.5279523382
12.6315993209,13.9321132301
15.5352427953,14.5165821522
18.2873032758,12.1789461387
20.4984896142,9.16266938812
22.1163539472,6.42182622594
23.2307824419,4.26753133185
23.9580181279,2.70956115201
24.4154201143,1.65024194699
24.6888284313,0.961250857722
24.8467229108,0.534926693459
24.9301526947,0.280882706307
24.973919954,0.139669470247
24.9954958157,0.0615511590945
25.0047326726,0.0209810060317
25.0059024655,0.00113985572919
25.0051658732,-0.00542518767435
25.0050024306,-0.00745064898973
25.0030840089,-0.00744287070189
25.0007739204,-0.00416456438534
25.0007623622,-0.00156595339808
25.0003419185,-0.00156720907402
25.0020332602,-0.00104334033962
25.0024949001,-0.00359096702484
25.0019345396,-0.00364867591746
25.0012131452,-0.00148109171396
24.9994026806,-0.00107245775325
24.9990129563,0.000315086442132
24.9997920175,0.000809731520152
24.9999149396,-0.000115054820924
25.0011971859,-0.000520656226603
24.9993157116,-0.00208343759908
24.9984684879,-0.00189729919045
24.9973971208,0.00193340218049
24.9987181318,0.00326642306743
25.0001707452,0.00212693308905
24.9997206701,0.000752946673809
24.9987193097,0.00146989067096
24.9964286711,0.00280806537419
nan,nan
2,21
6.44271495339,24.1332703581
11.241405888,22.681623057
15.4568396419,18.1441716966
18.712164216,13.2540821125
21.0354258489,9.09516567216
22.6031959714,5.94062548467
23.6108050887,3.7155016727
24.2331410857,2.22907112479
24.5994667138,1.28058272288
24.8074720471,0.700819999619
24.9179335115,0.360686852725
24.9727786828,0.172445933514
24.999179967,0.0706218655625
25.0097004062,0.0195673185018
25.0141079808,-0.00347068406661
25.0143500793,-0.0134230472678
25.0130285215,-0.0171105436089
25.0098339965,-0.0164637930689
25.0057930651,-0.01217730048
25.0038609792,-0.00915204231867
25.0027708638,-0.00682438728034
25.0016445311,-0.00499658111783
25.0014992255,-0.00283615903438
25.0009784033,-0.00301853210745
24.999070382,-0.00160819437571
24.9987661683,0.00115229187563
24.9982462938,0.00064494325959
24.9998780926,0.000255127761433
24.9999834068,0.00146055589404
25.0000585875,-4.45684339164e-05
25.0003801265,0.000984639633989
25.0006687285,-0.00135945182773
24.9978932857,0.000664912939732
24.9985200609,0.00181298027219
24.9978630688,0.00198140558868
24.9986759836,0.00201239368703
24.9990352369,0.00242042179907
24.9997895063,0.00120814735612
24.9999557015,0.000329970431025
25.0012776435,-0.00102926325411
nan,nan
15.6,7
17.2479226949,9.76770501
19.2096473721,9.38683656275
20.9611147146,7.59299693401
22.325832108,5.58739646022
23.3067416938,3.85629180904
23.9710253619,2.53010486667
24.4003136842,1.59008765961
24.6680209844,0.958784562393
24.8263228702,0.553447552754
24.9165526708,0.304546462366
24.963671636,0.156626331061
24.9880163603,0.0741920580481
25.0017788161,0.030043406539
25.006614996,0.00445164434384
25.0073280061,-0.00496533108625
25.0045684947,-0.0069391008904
25.0004707289,-0.00585692154927
24.9993561313,-0.00249364018376
24.9995678759,-0.00068603587558
25.0010951473,-0.000572540188762
25.002138881,-0.0011705265513
25.0019839366,-0.00339791645425
25.0014382282,-0.00244714598497
25.0001310218,-0.00235799918255
24.9997692251,-0.00112102435129
24.9993563185,0.000393386263717
24.9990823122,-4.44521436837e-05
24.9997221352,0.00181633741387
24.999147799,0.00107651612718
24.9992719408,0.00278231144189
24.9978723094,0.00192312636301
24.9968175472,0.00381533578276
24.9987290584,0.00451149292023
24.9993476771,0.00164868852153
25.0000121144,-0.000300819100807
24.9996636764,0.000240800777044
24.9995335348,0.00157556979899
24.9990980498,0.000564154995305
25.0005477445,0.00113830499228
24.9992879306,-0.0014976257642
nan,nan
21.2,7.66666666667
22.5582737265,5.40192122584
23.4951507279,3.60421284407
24.1114851385,2.29658495456
24.4965419367,1.40225349778
24.7277520117,0.822879573077
24.8611154406,0.463979462283
24.9364655778,0.248182831781
24.9743917325,0.125029944828
24.9947430042,0.0551172913621
25.0038944856,0.0190884028338
25.0073331176,0.00230856587849
25.0081948229,-0.00608426876881
25.0079238381,-0.00830328959648
25.0066685223,-0.0095971945358
25.0048099045,-0.00987188176761
25.002794062,-0.00659221923972
25.0016742184,-0.00460504128396
25.0004826369,-0.00137475802928
25.0001147089,0.000392098861507
24.9998929956,-0.0014507338384
24.999497699,-0.000833221433023
24.9980354622,-0.00101316407971
24.9962458766,0.00113970323602
24.9985569135,0.00194389391934
24.9993381861,0.00172376928641
25.0013592929,-6.4538160929e-05
25.0004647569,-0.000304262612337
25.0024750467,-0.00145692501186
25.002558646,-0.00325984759408
25.0017767551,-0.0039753604939
25.002572417,-0.00344148345451
25.0007668414,-0.00304251409083
24.9994683225,-0.00116384423156
25.0002465296,0.000599925287437
25.0002281189,0.000795960560325
25.0000637075,-0.000121022625052
25.0016990478,-0.00160206662216
25.0012077872,-0.00137777115586
25.0028388987,-0.00291497076942
24.99886951,-0.00209405947437
nan,nan
14.8,7.33333333333
16.5212394095,10.3824179688
18.6243530354,10.1821942617
20.531810725,8.31707838807
22.0313707058,6.15833683458
23.1153648771,4.26759915416
23.8516658966,2.8093493757
24.327246854,1.77022829715
24.6239304598,1.07191813099
24.8010583639,0.622626432023
24.90285639,0.345125283648
24.9582168731,0.180369300909
24.986601393,0.0860120319455
24.9993404875,0.036138386274
25.0052410075,0.0110911659035
25.0082026386,-0.00196524824915
25.007875912,-0.00902565569688
25.0063840007,-0.00944525154466
25.0057893059,-0.00882458432344
25.0039326092,-0.00681107654186
25.0023792103,-0.00557770560422
25.0020562126,-0.00328869754653
25.0026378961,-0.00210122268852
25.0030517909,-0.00403334680614
25.0039039618,-0.00472376161107
25.0030354669,-0.00378044110687
25.0026055351,-0.00410369483515
25.0013486551,-0.00278900784128
25.00310424,-0.00304386867565
25.0019149021,-0.00393573612977
25.0011272326,-0.00449426584668
25.000931578,-0.00315560531735
25.0010595232,-0.00249726569236
24.9984767471,-0.000375810621437
24.9995260777,0.0016243809423
24.9986844164,0.000189772146119
24.9991424048,0.00159579980383
25.000949623,0.000129219034537
24.9983135806,0.00103238336681
24.9992351018,0.00021581172163
24.9990114245,0.000788669877996
nan,nan
33.2,-13.6666666667
30.6645832053,-10.8553036192
28.7221018854,-7.89219517353
27.3408737922,-5.39835230243
26.4109718264,-3.51441568721
25.8146986239,-2.19231318976
25.4497313941,-1.31190198936
25.2337104919,-0.751450839505
25.1118091174,-0.409533342955
25.0480581223,-0.211684463568
25.0140456463,-0.0999136502373
24.9981135276,-0.0398827823624
24.9942032147,-0.00907667594881
24.9943842252,0.00372031758594
24.9970695123,0.00592302861626
24.9991949443,0.00461943839113
24.9988168541,0.00175707466826
24.9981567975,0.00276674639705
24.9963932668,0.00468105239182
24.9983792227,0.004264897546
25.0004945642,0.00336220711855
25.00163328,-2.79598625457e-05
25.0008010156,-0.000342342255643
25.0025259489,-0.00175216736582
25.0012598267,-0.00385418450427
25.0002393641,-0.00201738994212
25.0003801043,-0.000401071009843
25.0006143233,0.000302405427648
25.0011476065,-0.000739034771539
25.0009362492,-0.00123687274544
25.0010098369,-0.000630749264859
25.000774506,-0.00110997734549
24.9996973002,-0.00156085006688
25.0008333674,-0.000195363305255
24.9993414544,-0.00155764878972
24.9988547014,0.000244292391704
24.99955382,0.000925919843568
24.9984816819,0.00025550051274
24.9985411877,0.00113119563256
24.9988690258,0.000490419881593
24.9970022466,0.00136374609797
nan,nan
34.4,8.33333333333
35.5139526734,0.965577294246
35.1568038872,-6.39495094928
33.4658728633,-10.5155000653
31.3426124085,-10.2051040278
29.4333270178,-8.29367498147
27.938440337,-6.11960570315
26.8634483263,-4.23059708616
26.132645326,-2.7792317559
25.6595715176,-1.74907405457
25.3677706141,-1.05593701705
25.193319025,-0.60865856379
25.0958269623,-0.337050254218
25.0403452404,-0.175745194962
25.0110159459,-0.0827555549168
25.0002685364,-0.0332301749368
24.9960539242,-0.010348728635
24.9939845553,0.000905227806506
24.9953636065,0.00614132203484
24.9971989077,0.00515313458695
24.9989131059,0.00426439153082
25.0006935092,0.00214104141848
25.0014689009,-0.00025538993976
25.0006113446,-0.00216535661652
24.9997744551,-1.46202043757e-05
24.9997348266,0.000418829953571
25.0010275143,-0.000427472883247
24.9997829084,-0.00152289128826
24.9984066664,4.72047144508e-05
24.9979142504,4.15244937935e-05
24.997564509,0.0016961442521
25.0001861163,0.00258022344905
25.0018886065,9.14809485715e-05
25.001347751,-0.000766609621565
24.9998099723,-0.00146689677972
24.9978468735,0.000246797267255
24.9977404818,0.00261426779531
24.9985950391,0.00319346799499
25.001066624,-8.82534593119e-05
25.0007569914,-0.00048889624252
25.0008865374,-0.000884028841202
nan,nan
31.2,12.6666666667
33.1783273958,5.28382618581
33.6845579864,-2.07985150431
32.7512397584,-7.8869553936
31.0483916254,-8.86232864466
29.3468391985,-7.66697057135
27.9465810691,-5.87218291197
26.9027319645,-4.16683642144
26.1787289548,-2.79472658602
25.700112134,-1.79074698383
25.3965689131,-1.10046274231
25.2143218754,-0.646582619344
25.1074545043,-0.363233334696
25.0488196003,-0.193074378887
25.0191012541,-0.0954807033518
25.0052679986,-0.0432958792695
24.9977528002,-0.0160408233644
24.9952172793,-0.00218402729317
24.9968619383,0.00264438767606
24.9960391874,0.0040655963262
24.9968094667,0.0033276041567
24.9981000369,0.0033303114443
24.9998852535,0.00231240875828
25.0002950736,0.000494818004588
25.0013444576,0.000262523066544
25.0017171262,0.000231568438771
25.0001879469,-0.00226810070531
25.00062473,-0.000858871153504
25.001613461,-0.00119825689497
25.0034035105,-0.00177356723779
25.004647923,-0.00319594020362
25.0038949848,-0.00393230137611
25.0022705526,-0.00490795646264
25.0021718917,-0.00415072556305
25.0016859361,-0.00360749840849
25.0007635248,-0.00239866754651
25.0007000613,-0.000721051571125
24.9996903241,-0.00154887199789
24.9995836139,0.000703287217366
24.9983499634,0.000698593297532
24.997925327,0.00166972528788
nan,nan
13.6,3.33333333333
14.5237178207,6.76836916211
16.13477099,10.0803520392
18.2292407404,10.4308768706
20.2030369101,8.72683954053
21.7856198796,6.55488141803
22.9430384158,4.5903005566
23.7378558,3.04579676739
24.2574949436,1.93312853904
24.584405651,1.17680430548
24.7786726496,0.684694383654
24.8907217581,0.380677776339
24.9526384621,0.199622587006
24.9852580843,0.0969917036067
25.0012544908,0.0391281065809
25.0050040525,0.010940842979
25.0082615651,-0.00247692839149
25.0086824778,-0.0074443939014
25.0065916067,-0.00919247637216
25.0043190106,-0.00845823456947
25.0056616455,-0.00691986565401
25.0035659863,-0.00611359393379
25.0027257462,-0.00448079497499
25.0006345604,-0.00435985659673
24.9984629612,-0.000197934180411
24.9970706504,0.00236582601988
24.9979337371,0.00268906172578
24.9983160683,0.00260020444936
24.9995152077,0.000900918470908
25.0009045665,0.000750494569022
25.0006895818,-0.000516096097162
25.000289743,-6.53383824301e-07
25.0001712267,9.85957766862e-05
25.0014967312,-3.34382069199e-05
25.0035645895,-0.0015847366019
25.0020736114,-0.00330096376003
25.0019705053,-0.00241348413848
25.0015086507,-0.00344329639349
25.0003220096,-0.00303709822668
25.000475417,0.000387634655544
25.0003436379,-0.000803421674762
nan,nan
5.6,19.6666666667
9.76212919026,21.8018997638
13.9761763823,19.1746417886
17.4927319238,14.8134534339
20.1273471652,10.5765218163
21.9708235301,7.13325448296
23.1929493501,4.58876715708
23.9682846987,2.83018309884
24.4400207997,1.6747216978
24.7162355602,0.947219449137
24.8694460078,0.506637622353
24.9491898482,0.253074975442
24.9887924475,0.114781557394
25.0060410356,0.0420196218913
25.0100617527,0.00639963986664
25.0099464266,-0.00671826270004
25.0099005471,-0.0109803803398
25.0071402578,-0.0113141337255
25.0061717424,-0.0097926121722
25.0051367714,-0.00928744264267
25.0038469195,-0.00714159029171
25.003446732,-0.00672379618225
25.0025797002,-0.00498521620485
24.9998283886,-0.00249226875895
25.0000587616,-0.0012285926531
25.0003837099,-0.00190571736297
24.9999091677,-0.00107835508654
25.0001033401,0.000835627025767
24.9995719155,0.00078079491925
24.9984939151,-0.00044971997687
24.9998432549,0.000955522479382
25.0001389491,0.000374784290128
25.0001106254,-0.00125109922737
25.0004901985,-0.00115767403138
25.0006366778,-0.000563558278542
24.9980653382,0.000962351952687
24.9985808731,0.00256470907713
24.9994888845,0.00148236167624
24.9993185361,0.00101414143866
25.0023728275,0.00033441030269
25.0025506219,-0.000940678916875
nan,nan
19.6,18
22.6392027864,10.5642389795
24.2811416227,4.97018256978
25.0215615728,2.00149058516
25.2945077881,0.53920987411
25.3445990795,-0.101573369746
25.3027968596,-0.324699977077
25.2316592443,-0.35049734573
25.1654066461,-0.296717686805
25.111053367,-0.22395854978
25.0712480982,-0.158224734545
25.0427111437,-0.105697103271
25.0244054867,-0.06492152411
25.013803992,-0.0395464495277
25.0077266081,-0.0225553318625
25.0036774463,-0.0137600893697
25.0022220494,-0.00804072010779
25.0018139768,-0.00434691374892
25.0020416009,-0.00268769446669
25.0026680481,-0.0023029855468
25.0008762412,-0.00313470307974
25.0007525881,-0.00271540796443
24.999173579,-0.000575354873275
24.9993411634,-0.000395033858233
24.9991646021,0.000834057235589
24.9987075372,0.00141158720178
24.9989168934,0.00218235150308
24.9987270137,0.00157662430058
24.9976185529,0.00179452664418
24.9989027147,0.0026399753773
24.9988798152,0.00128960620416
24.9996414676,0.00218768796638
25.0015811643,0.000392372310094
25.000353715,-0.000789070847553
25.0014156335,7.40865915754e-05
25.0024683328,-0.000888216540413
25.0037005827,-0.00150958652945
25.0027943704,-0.00442735849362
25.0023128246,-0.00500127589443
24.9994364702,-0.00334923896686
24.9984900944,-0.00178634629477
nan,nan
33.6,-12.6666666667
31.1733948481,-10.922303982
29.1805831791,-8.34746594079
27.6995406671,-5.91839566509
26.670825111,-3.9679453284
25.9909531047,-2.54104476389
25.5611782136,-1.55883202143
25.3022974649,-0.916122806944
25.1514914695,-0.516081518965
25.0695347892,-0.275763731691
25.0250452119,-0.135977166746
25.0044873218,-0.0604777393639
24.9948938158,-0.0197781165102
24.9933189249,-9.40389362955e-05
24.9942758781,0.00622174424051
24.9953132416,0.00716382081613
24.9955262482,0.0052206696627
24.9977962604,0.00367084483196
24.9998421944,0.000766457551348
25.0015361287,-0.000907329272708
25.0002800264,-0.000765980421755
24.9997868597,0.000830124284051
24.9977064925,0.00123771797088
24.999448923,0.00194892681973
24.9980790792,0.000905411047025
24.9988103552,0.000691017199032
24.9980983793,0.00220936922651
24.9968738794,0.00361105258916
24.9976247183,0.00461850872674
24.9979434567,0.00324138939542
24.997957041,0.00315612921741
24.9980543909,0.00187339735803
24.9985160427,0.00210987733509
24.9992593709,0.00186780755505
24.9991522632,0.00124499515879
24.9979806001,0.00156385865151
24.998723703,0.00264447479694
24.9983639817,0.000963490661505
24.9992099392,0.00116308537711
24.9994311918,0.00014746559427
24.9996707986,0.000650175740618
nan,nan
21.2,24.6666666667
25.5621221564,17.0914793572
28.4214301521,9.66591672022
29.8024355248,2.29652335377
29.7575502206,-3.4076793814
28.9094824118,-5.03942728965
27.905236309,-4.76452465116
27.0169792308,-3.82366507176
26.3304689408,-2.8010127647
25.8389870805,-1.92446441095
25.5063476885,-1.25747409296
25.2931874176,-0.785455952637
25.1620863214,-0.471902543771
25.0853875709,-0.27273540881
25.0416810706,-0.149575912343
25.0172853564,-0.0753973611563
25.0075213503,-0.0370549407098
25.0027616606,-0.0184006373795
24.997084093,-0.00472507467433
24.9972772661,0.000840129536478
24.9980353002,0.00238001646792
24.9975591008,0.00335191872475
24.9962833526,0.00288007849338
24.9966496455,0.00392417928413
24.9979372784,0.00435019462581
24.9984419061,0.00259842830862
24.9993519905,0.00308806787857
24.9986574847,0.00071569582166
24.9986412079,0.00272107919358
25.0010330299,0.000874057878536
25.0019686006,-0.00107703377044
25.0007493958,-0.00167577320336
24.999113981,0.000298565343672
24.9986876897,0.00116405739892
24.9997131297,0.00146952583382
24.9992304359,0.000681491518372
25.0001721945,-0.000398767047798
24.9983537048,0.000224335570903
24.9989141038,0.00139994862487
25.0007291182,0.000513630011333
25.0011680364,-0.00134787371044
nan,nan
37.6,1.66666666667
37.3814983033,-5.69511526827
35.7083152691,-11.8376908118
33.2260334253,-12.5046933653
30.8495351736,-10.5539235169
28.9325943001,-7.96621390637
27.523869624,-5.59964239302
26.5514964389,-3.72828351795
25.915382773,-2.3715770451
25.5170709417,-1.44714557035
25.2774424642,-0.847249994031
25.1410932772,-0.474923040914
25.0650187381,-0.25303867372
25.02513462,-0.128183431202
25.0051760859,-0.0571935547966
24.9958987333,-0.0184045871549
24.9933679127,-0.0016107405131
24.9939623893,0.00476933395232
24.9960168256,0.00666575036495
24.9968957136,0.00621956971653
24.9963583182,0.00532852622121
24.9985131642,0.00431945008028
24.9991494267,0.00250736985338
24.9998070693,0.000908026995837
24.9995113631,0.0011707339453
24.9983508557,0.000324385791351
24.9983741665,0.00293987699032
24.998187168,0.00321247391698
25.0001328813,0.000935110468232
24.9994920193,-0.000314281207926
24.9988781111,0.000870621159723
24.9977939169,0.000191331659662
24.9986960544,0.000760517569297
24.998569597,0.00171948603207
24.9984140997,0.00394296644236
24.9996816438,0.00251176539489
25.0005744771,0.00248330588998
25.0020718613,-0.00106222124887
25.0037311664,-0.00305975142526
25.0037617379,-0.00413095302236
25.0044493247,-0.00641617710286
nan,nan
6.8,3
7.65729979202,6.4355262215
9.20127315823,9.86258276357
11.4299589002,13.270914767
14.3028379834,15.2437324604
17.2512110411,13.4442180654
19.7186089356,10.4050088942
21.570746817,7.43653468175
22.8680665719,5.01921853083
23.7292937762,3.2294156793
24.2745083878,1.99223715323
24.6076756652,1.17873813415
24.8009245538,0.66433417963
24.9078559475,0.356171172108
24.9637355593,0.17997252584
24.9919606361,0.0811578925967
25.0043990712,0.0290261901196
25.0089656458,0.00308752468453
25.0084903882,-0.00749874753878
25.0068862579,-0.00938635537165
25.0058316945,-0.00930889018637
25.00398263,-0.00735779192444
25.0011833216,-0.00583694448841
25.0015076716,-0.00299614222441
24.9994771012,-0.00120233499708
24.9983370202,0.000955888266687
24.9962827086,0.00270336151441
24.9955736038,0.004150086429
24.9971424234,0.00602732859085
24.9991569843,0.00433800374707
24.9994894499,0.000793022648356
24.9989326001,9.92236891775e-05
25.0006359265,0.00115689700144
25.0012310205,-0.000176385011373
25.002726278,-0.000353411808985
25.0017933483,-0.002252081916
24.9993491957,-0.000538834020958
24.9988274932,0.000578147152822
25.0002034624,0.0025231120241
25.0013362256,0.00108639645244
25.000486026,-0.000706629146344
nan,nan
2.8,24.6666666667
7.76067645147,24.8339560267
12.5524141066,21.7385621536
16.534440617,16.7511997193
19.5134696207,11.9401523438
21.5937830442,8.03908374305
22.9709589246,5.1657190194
23.8423120678,3.18293404634
24.3736878167,1.88207061553
24.6823657137,1.06336544069
24.8553128408,0.568525251056
24.9445181551,0.283056254318
24.9870406775,0.127041497199
25.0042529406,0.0467226470742
25.0095783905,0.0103713554076
25.0103546568,-0.00472571070005
25.008148695,-0.00987834653684
25.0068773,-0.0105164083783
25.0049306499,-0.00896985867495
25.0048774772,-0.00676017029839
25.0052626442,-0.00623535322082
25.0037759204,-0.00541716092036
25.003395253,-0.00630450556664
25.0043043845,-0.00490316109201
25.0029901888,-0.00399813314029
25.0012806277,-0.00426430474004
25.001285081,-0.00264131112772
24.9992558973,-0.000234402938596
24.9976411214,0.00193269724952
24.9977999443,0.00251251596842
25.0003002434,0.00217230242805
25.0020402226,-0.00112541096365
25.0005286431,-0.00090377708592
24.9996407088,-0.00175398473829
25.0012944211,-0.0025239434761
25.0025016457,-0.00302414240804
25.0007273589,-0.00362669329556
25.0007293882,-0.00213963142368
25.000129431,-0.00170127041449
25.0013410201,-0.000442684374907
25.0004387093,-0.00214907024323
nan,nan
28,-8.33333333333
26.5903251315,-5.00148541307
25.7752362577,-2.75986503939
25.3345000249,-1.43630584819
25.1104913947,-0.687401577249
25.006440144,-0.28642390973
24.9660296434,-0.0860325177619
24.9586985856,0.00520615770931
24.9621823881,0.0365974150245
24.9708895737,0.0405125790718
24.9782571636,0.0366316645789
24.9868770501,0.0279251606198
24.9911578547,0.0196842838924
24.9951032594,0.0124403796329
24.9971573012,0.00708251612078
24.998409767,0.00543005845858
25.000032731,0.00270219861104
25.0000519818,0.000568681392513
25.0008701223,0.000238581345789
25.000160077,-0.00141381459239
24.9999818316,0.000476123845212
25.0003262354,0.00234879627623
24.9992925245,0.00131951515906
24.9991889993,-0.000310610687179
25.0002559623,-0.00115920463662
24.9999763504,0.000159985396681
24.9984599093,0.000140619794194
24.9994389033,0.000349120761145
25.0000049326,-0.000410127101618
24.9998935322,-0.000994541716079
25.002100209,-0.000960632907506
25.0024957429,-0.00157700117639
25.0023200296,-0.00244310289361
25.0026984202,-0.00361004718851
25.00269675,-0.00194496609187
25.0033015855,-0.0030002163348
25.0025336714,-0.00449076589854
25.0015580951,-0.00288887700145
25.0013054726,-0.00254719872228
24.9998867141,-0.00234429401144
25.0000076522,-0.000925704395301
nan,nan
1.2,11.3333333333
3.72126315861,14.7282023402
6.91851224377,18.0848758341
10.766156914,20.2655947806
14.6880689742,17.8837012405
17.9696631997,13.8444635161
20.4336488956,9.89733909662
22.1584657308,6.68012758263
23.3027277002,4.30288990464
24.0290930391,2.65809935102
24.4721765345,1.57325271993
24.7316882369,0.892432607269
24.8773908213,0.478125202379
24.9541913402,0.237933862929
24.989933244,0.106201868947
25.0041397723,0.039096310321
25.0089339949,0.00650949370879
25.0082856993,-0.00656601550469
25.0059106402,-0.00753610516365
25.0031313096,-0.00715070684056
25.0008957672,-0.00386315724708
25.001479204,-0.00075519008521
24.9995878914,0.000213036491903
24.9994453532,0.00253468216088
24.9990101087,0.000469437263641
24.9995375878,0.00127654284625
24.999354013,0.0011057890337
25.000079948,0.0013714637403
25.001003564,0.00143657374851
25.0015129088,-0.0012354296839
25.001523566,-0.00300260257483
25.0017956583,-0.00175287454358
25.0007081091,-0.00138559521519
25.001953973,-0.00157860656765
25.000537174,-0.00124617448398
25.0012544264,-0.00195877206874
25.0014889355,-0.00224532974059
25.0013478653,-0.00269413788965
24.9993881867,-0.000175493351478
25.000460202,0.000930396328809
25.0014071507,0.000765347786311
nan,nan
33.2,-6.33333333333
31.6733921499,-8.81505628323
29.9289634612,-8.19338044529
28.4093889096,-6.51964421935
27.2406468591,-4.74781009065
26.409631973,-3.24749645325
25.8522584173,-2.11570041979
25.4935439982,-1.3217655522
25.2719800213,-0.793334938694
25.1420856202,-0.455373827317
25.0676317029,-0.249500635465
25.027561871,-0.128194769845
25.0083757995,-0.0603026729244
24.9988787276,-0.024057201153
24.9940657419,-0.00500928778157
24.9927812037,0.0040461339298
24.9934092695,0.00779133968487
24.9934797453,0.00874074032591
24.9949606144,0.00882477888181
24.9968957675,0.00634892180737
24.9981196842,0.00439685970004
24.9996712766,0.00235122728223
25.0005507781,0.00136445225607
25.0010667389,-0.00044237925702
25.0000854032,-0.00126474854228
24.9994490395,-0.00173857296848
24.9981009571,0.000735332662367
24.9978060765,0.000862546481926
24.9984031078,0.00182720009981
24.9983539392,0.000869500613996
24.9989667157,0.00136684947225
24.9989604727,0.000854912279165
24.9985411409,0.00292513310509
24.9992983549,0.00233084425278
24.999096558,0.00154052282341
24.9983094772,0.0012125504069
24.9983869884,0.00248853484249
24.9993648314,0.00247237476639
24.998342312,0.00077737677988
24.9965531917,0.00220665125001
24.9971776747,0.00418231785204
nan,nan
36.4,-13.3333333333
33.6555670856,-13.5163299924
31.1071211289,-11.2043169142
29.0785717638,-8.37093688049
27.6028987145,-5.83770794473
26.5934441432,-3.86424759176
25.9355158057,-2.4465756612
25.5246248048,-1.48678976457
25.2791945925,-0.865297925671
25.1375220841,-0.481055802783
25.0583394765,-0.250896743007
25.01857505,-0.118022381938
24.9985634584,-0.0473183848462
24.9917450124,-0.0121760288121
24.9886400521,0.00489527077554
24.9872981916,0.0125592430021
24.9905514012,0.0133442939892
24.9907663746,0.011644578717
24.9946310679,0.0111966428532
24.9964557629,0.00735440417893
24.9980514191,0.00333474819614
24.9995002359,0.00263822893917
24.9979756114,0.00297037502435
25.0001154991,0.0006912552591
25.0012604521,-0.000970783563222
25.00112524,-0.000459999911847
25.0000460874,-0.000202230330364
24.9992644724,-0.00106365430712
25.000880201,-9.65539135761e-05
24.9986864425,0.000898351900079
24.9995879207,0.000846906909515
24.9993235171,-0.000437742216924
24.9988421431,0.00156370375057
24.9997963266,0.00161308457061
24.9993703228,0.00116708973483
25.0001036794,0.00113224420234
25.0014520319,5.31810873651e-05
25.000603181,-0.000824095034318
25.0016561549,-0.00297020956198
25.0008873211,-0.00176822798749
25.0009065599,-0.00246880119971
nan,nan
20.4,-8
19.0575958102,-4.55588529546
18.4032009756,-1.11687510513
18.4364004794,2.32100228088
19.1573970984,5.65889396696
20.4009977444,6.59838606077
21.6744566294,5.79272264454
22.7364226084,4.47067475011
23.5338280601,3.18971510691
24.0884838989,2.14900489774
24.455173045,1.38339599032
24.6888433093,0.853141065838
24.8301144822,0.505284038367
24.9124909231,0.287183886124
24.9588341974,0.154278730369
24.9832599305,0.0780639010251
24.9962405561,0.0368073690275
25.0004915197,0.0139632497695
25.000422975,0.00358792983219
25.0016928812,0.000758679352185
24.9994017791,-0.000633942626866
24.9994785326,0.000188387490122
25.0001339628,0.000957359059515
25.000389994,-0.00104230692743
24.9992984352,-0.000525779995424
24.9989996275,-0.000179098815645
24.9972124477,0.00251313809373
24.9958331098,0.00395200044941
24.9978191971,0.00474792625603
24.9973014378,0.00338149181422
24.9980578035,0.00409351754326
24.99786356,0.00307783109226
24.998319985,0.00240864465603
25.0009592277,0.0013894183006
25.00307406,-0.00167191020481
25.0025070882,-0.00389275294805
25.0016243071,-0.00298795297032
25.0020943244,-0.00229782541646
25.0026855987,-0.00168712304533
25.0013239914,-0.00268349546784
25.000970315,-0.000810598599941
nan,nan
17.6,16
20.3909586733,10.8142690577
22.244642294,6.97530877224
23.4224380107,4.31225257748
24.1422641948,2.55760316751
24.5622009493,1.45004440295
24.797238183,0.780728728381
24.921289191,0.393145485474
24.9822125403,0.176121635836
25.0087701608,0.0644433886135
25.0167689176,0.0101053384589
25.0171964255,-0.0100524939862
25.0149578222,-0.016518101931
25.0121135502,-0.0179615412354
25.0093770909,-0.01484347365
25.0076133255,-0.0131095775205
25.0067773024,-0.0103004675218
25.0057583193,-0.00807165023656
25.0033954675,-0.00596387801958
25.0025851598,-0.00456525854977
25.0020460781,-0.00334959802366
25.0012993915,-0.00210923733014
25.0017823068,-0.0017084891226
25.0013339016,-0.00203858521682
25.0012981978,-0.00133537269171
24.9992596879,-0.00103561438241
24.9981339063,0.000879511346382
24.9987206587,0.00154658965143
24.9989176507,0.00253940281663
24.9988698509,0.000932948471263
25.0011334629,0.000579417081188
25.0033651433,-0.00232758608886
25.0051490775,-0.00473663145306
25.0039895239,-0.00505289663973
25.0042136596,-0.00458520453345
25.0025443659,-0.00545638387989
25.0003356946,-0.00359625640483
24.9998500217,-0.00196463876172
25.0006316562,-0.00162717303004
25.0007606985,-0.000232382736134
25.0006762265,0.00021762439484
nan,nan
30.8,4.66666666667
31.1799885111,-2.60122685063
30.3297352964,-6.03851342762
29.0757957493,-6.26538309543
27.8889495812,-5.24877555747
26.9381912571,-3.94480155357
26.2411923342,-2.76322241616
25.7627476962,-1.83777575186
25.4500419458,-1.16652465799
25.2521168727,-0.710947720558
25.1339555052,-0.414835355187
25.0656929711,-0.230400163282
25.0272783789,-0.119580273129
25.0083792033,-0.056577719003
24.9998551077,-0.02183192758
24.995195951,-0.00580540932313
24.9942058981,0.00133041016228
24.9942959777,0.00508839631146
24.9958011565,0.00687404459097
24.9945734464,0.006018980105
24.9949317661,0.00586063297538
24.9968859926,0.00687781239453
24.9966625009,0.00475197700395
24.9988754494,0.00415359764544
25.00003583,0.00229755364646
25.0018740591,0.0012755138938
25.0024223545,-0.00110243968295
25.0022280154,-0.00151870693595
25.0028527214,-0.00159629010631
25.0014507145,-0.00270301464024
25.0000863042,-0.00158787506756
25.0011564046,-0.000867409978201
25.0001604165,-0.00220342643299
25.0004799285,-1.53287718396e-05
25.0006277435,-0.00114722437149
25.0012409393,-0.00248407889118
25.0026833048,-0.00144914511258
25.0019883084,-0.00368868299093
25.0008090251,-0.00189904233891
25.0004158702,-0.000506901484278
25.0008323568,0.000901905919593
nan,nan
24.4,6.66666666667
25.3650623698,2.3722134171
25.6608314329,0.347150013056
25.6555964308,-0.470339640145
25.5393554118,-0.694386442075
25.4015888801,-0.656687050354
25.2782972253,-0.527352289428
25.184272467,-0.385744547943
25.1158505373,-0.263560657599
25.0706014728,-0.17250666374
25.041426904,-0.107198217155
25.0226044119,-0.0650240431157
25.012515835,-0.0384640975324
25.0054543125,-0.0212138997212
25.0009523007,-0.0102569205202
24.9994980543,-0.00348171634615
25.0001748375,-0.000760508769552
24.9991454247,-0.00057760757409
24.9981444991,0.0001288627273
24.9975322374,0.00119557407998
24.9966349896,0.00280917789952
24.9969732794,0.00336924814611
24.9975265324,0.00388803451485
24.9974463283,0.0035112342326
24.9969037931,0.00380108131996
24.9990420635,0.0039046527599
24.9997802131,0.00225881292087
25.0001841872,1.53017282786e-05
25.0001063039,-0.00137413955748
25.0013185096,-0.000908564448026
25.0010940235,-0.000186905213117
25.0011074844,-0.00184380758569
24.9999641302,-0.00077037912544
24.999577931,0.000208113377738
24.9987121686,0.00162280592294
24.9995096129,0.00150098196609
24.9994358112,0.00111138333758
24.9995005901,0.000990601077407
24.9996074206,-0.000729357636071
25.0009939884,-0.000130316588995
25.0003655664,-0.000910075503479
nan,nan
7.2,23.3333333333
11.8287959639,21.8061013218
15.8787023374,17.3926680077
18.9969852464,12.6833471515
21.2183719644,8.69199105726
22.7146373955,5.67131286992
23.6771418521,3.54485642492
24.2685403122,2.12429570064
24.6197712863,1.22107283874
24.8178275344,0.666587033341
24.924348399,0.342455225791
24.9772578374,0.161439309042
24.9992853444,0.064092011773
25.0096357415,0.0176867781727
25.0136554971,-0.00519880527905
25.0114550865,-0.0128394675743
25.0095761332,-0.0121793729859
25.0086286219,-0.0119327979342
25.0073017867,-0.0120988791999
25.004462923,-0.0110882999183
25.0017260123,-0.00559030242348
25.0012112651,-0.00219111212601
25.0004766461,-0.00112038274779
25.0007792918,0.000703700814467
25.001190191,-0.000841380089557
25.0002758862,-0.00146040393497
25.0003178065,-0.00185055763851
24.9996118852,-0.00169716072088
25.001089938,-0.000192633818564
24.9996664415,-0.00118878420838
25.0006764502,-0.000180252009485
24.999636515,-8.65586920701e-05
24.9998006664,0.000831152406737
25.0006111901,-0.00112017505154
25.0006815536,-0.00267691607301
24.9992183894,-0.000362424767773
24.9982806891,0.00155797448831
24.9977061009,0.00174497772126
24.9973708205,0.00277306883465
24.9970613448,0.00423235827852
24.9983213549,0.0026159321152
nan,nan
12,25
16.4747762946,18.1305668248
19.6481927834,12.3738353569
21.7760958972,8.04487687166
23.1378977183,5.01114616594
23.9744936943,2.99738665319
24.4683235424,1.71528421846
24.7466658339,0.934720862651
24.8965031067,0.476895153746
24.9703188289,0.222198742429
25.0027571106,0.0876396697495
25.0150361354,0.02171125837
25.0155389176,-0.00666541102066
25.0130725189,-0.015754223707
25.009206713,-0.013866461274
25.0078538827,-0.0130956052929
25.0043435171,-0.00934513106543
25.0030593259,-0.00675420725886
25.0037504805,-0.00501154059096
25.0033817117,-0.00460800727296
25.0023345059,-0.00551099968349
24.9999610718,-0.0040945891799
25.0001953659,-0.000425600621221
24.9994816651,0.000762009174367
25.0002461004,0.000609815114725
24.9999741524,-0.000361634920154
24.9990370777,-0.000560998292526
24.9981123577,0.00196696649878
24.9981797994,0.0016291220709
24.9993073001,0.000896961991751
24.9996885344,0.000559554060053
24.998961386,-0.000835443011413
24.998953507,-2.72894614984e-05
24.9986899344,0.00113901628321
24.9975902585,0.00146768057631
24.9990270331,0.00238115204015
25.0004425134,0.00228707281082
25.0006723188,-0.000508120299258
25.0019197433,-0.000760550277559
25.0000693291,-0.00078747488465
24.9999761252,-2.04090375595e-05
nan,nan
16.4,21
20.0372200436,13.5741757064
22.2984867574,8.04563883595
23.619782204,4.56327142935
24.3557308627,2.45887480303
24.7456858598,1.23845887917
24.937615752,0.562722591519
25.0169349542,0.211181100252
25.0438272113,0.0439243081808
25.0447175487,-0.0248844274365
25.0362047719,-0.043471901792
25.026467562,-0.0429381089089
25.0207651512,-0.0345315070706
25.0133284824,-0.0262538340941
25.0091970204,-0.0202340433932
25.0071467308,-0.0123853320555
25.0062509998,-0.0112072576443
25.0058676522,-0.0102730491458
25.004376636,-0.00932667351871
25.002055707,-0.00703957819835
25.0022512381,-0.00466381006563
24.9997806485,-0.00254206754196
25.0001048327,-0.00109595022933
24.9999427226,-0.000486746498607
24.9993841736,0.00107283466892
24.9987009308,0.000106864890929
24.9989011489,0.00107651423154
24.9988630951,0.00111490954886
24.998450681,0.000756329452463
24.9977507609,0.0025386338873
24.9986044162,0.000995697301617
24.9980127186,0.00248194234274
24.9986145531,0.00253802968674
24.9988326455,0.00220747901002
25.0005495074,-0.000392746488527
24.9998921528,-0.00269958219139
25.0007219922,-0.000654861085382
25.0021733542,-0.000520460473239
25.0023005757,-0.00226196494262
25.0025566674,-0.0039601956046
25.0020950052,-0.00321110462146
nan,nan
7.6,17
11.2356058446,19.3352225188
14.9920222844,17.2191266048
18.1585018377,13.3970052279
20.5456362134,9.61107311862
22.222750989,6.50566396985
23.3371440543,4.20035091673
24.0462515576,2.5999255697
24.4808122197,1.54224387208
24.733291557,0.877665532916
24.874641679,0.472640431182
24.9499852367,0.239211050049
24.987693114,0.110203214553
25.0043807282,0.0405970808166
25.0077381162,0.00875196373261
25.0073143002,-0.0045584929045
25.0062682166,-0.00718013749314
25.0057256442,-0.00859063933611
25.0031532336,-0.00836600382117
25.0030069098,-0.00631792602778
25.0010030838,-0.00383397798435
24.9993759063,-0.00283567831612
24.9989744653,0.000430216774667
24.9988818782,0.00175341667117
24.9985291548,0.000570248090969
24.9992123769,0.00117382000133
24.9979315308,0.00158487119212
24.9989108805,0.00349129592686
24.9986776735,0.00280775626801
24.99868205,0.00228591902889
24.9992612829,0.00254293144341
24.9995377368,0.000979464313884
24.9995040632,0.00120644372735
24.9999424582,0.00106912496727
24.9999909004,0.0010026531386
25.0007436252,-0.000146093499658
24.9994643044,0.000206275610115
25.0006469005,-0.000252731314168
25.0001823795,-0.000618072823497
24.999889039,-0.000906311054582
24.9988894903,0.00138016477065
nan,nan
10.8,3.33333333333
11.7224627416,6.76988593941
13.3338077649,10.1949846711
15.6131246721,12.6687164162
18.1041066102,11.5982347958
20.2465643401,9.15898504052
21.8864100196,6.63639964056
23.0476111271,4.52522772587
23.8265216844,2.93786009189
24.3239405868,1.8263445242
24.629132073,1.08942821414
24.8092659015,0.622778901948
24.9102036303,0.338223767331
24.9637788536,0.17225264357
24.9893511475,0.0798836508403
25.0010261057,0.0311097006331
25.0045955561,0.00671984870715
25.003679214,-0.00203457793391
25.0021969587,-0.0031365137041
25.0017336833,-0.00393873038044
25.0011426623,-0.00266372539408
25.0000159828,-0.000943526484179
24.9992390343,-0.000129916584662
24.9993012562,-5.30262747067e-05
25.000950176,-1.54042568095e-05
25.0011404935,-0.000820505333494
25.0000057654,-0.00188505831356
24.9988641464,-0.000740963915876
24.9995418076,-0.000204028291149
24.9976899184,0.00084675896126
24.9981906015,0.00330592020497
24.998252564,0.00219714735235
24.9984770125,0.00132225601616
24.9987553164,0.00054213548142
24.99967674,0.00118783798832
24.9994529535,0.00147269276044
25.0000050122,0.00132869759464
25.0006340342,0.00011652033327
25.001436137,-0.00145689145188
24.9989679992,-9.34482111202e-05
25.0005883832,-0.00122036009687
nan,nan
28,-1.66666666667
27.5315744097,-3.04365949931
26.9092251548,-3.02319061057
26.3407574149,-2.48347141226
25.8920314609,-1.84312925969
25.5691532318,-1.28074423768
25.3473556703,-0.844522517221
25.2042138774,-0.534410245346
25.1164460984,-0.32602748041
25.0627706199,-0.190397901848
25.0316405477,-0.107379428657
25.0130834035,-0.0574543803877
25.0034017895,-0.0271361758306
24.9977359842,-0.0104069426014
24.9948489964,-0.000684155774312
24.9965542661,0.00275083251991
24.9972059865,0.00450115682859
24.9983691657,0.00492137652517
24.9972830234,0.00335213795545
24.9983159253,0.00318403803711
24.998625553,0.00169877505152
24.9997137694,0.000448996219067
25.0008886766,-0.00139569359906
25.0007334829,-0.00179057172793
25.0004809486,-0.00210420696822
24.9991015938,0.000428246628218
25.0003562781,0.00164413724665
24.9997528266,0.0010124394912
24.9998626061,0.00062386420661
25.0002042507,7.97786282613e-06
24.9990305381,-0.000542696785211
24.9985671892,0.000999911164722
24.9985158472,0.00207243057942
24.9980938555,0.00209079211678
24.9993972852,0.0025809738599
24.9991377774,0.00214984016283
24.9997859011,0.000979000530699
24.9994513255,0.000359951066285
24.9993740154,0.000107149785799
24.9999893663,0.0017843271391
24.9992322263,0.00301936868638
nan,nan
11.6,14
14.5868708769,15.3901491856
17.5348247312,13.2378516529
19.9497671386,10.1024317965
21.7426483475,7.15267903933
22.9859988323,4.79083484902
23.806318013,3.06601948463
24.3234522616,1.87982283209
24.6351406433,1.10551708123
24.8171028707,0.622185229903
24.9165921007,0.331121215731
24.9701651063,0.164709625768
24.9938363547,0.0712446412611
25.0013596964,0.0266859573037
25.0055993302,0.0062395504879
25.0067762278,-0.00324175930649
25.0053609718,-0.00565449064759
25.0050976941,-0.00695917097291
25.0039234721,-0.00550412736864
25.0018823901,-0.00561651174548
25.0000498852,-0.00330480583739
25.0015547468,-0.00249631105734
25.0015110255,-0.00267489739986
25.0003530739,-0.00213001264604
25.0003618565,-0.00020524040126
24.9998260128,-0.000970583938892
24.9980284797,0.000381115309666
24.9978009109,0.00176402322822
24.999032125,0.00190270872546
24.9991491602,0.00196985403679
24.9996334997,0.00226007429436
25.0004257247,-5.97003507507e-05
25.0010472369,-0.000273886442025
24.9993232956,-0.00106537993478
24.998613454,-0.000871289410572
24.9980505589,0.000385391105296
24.9987310093,0.000926858800368
24.9974762184,0.00117336963363
24.9977816817,0.00200435691731
24.9969422686,0.00418220836586
24.9988631596,0.0031627040161
nan,nan
38,-7.66666666667
35.9574901764,-13.1371415756
33.2766448948,-13.0812636589
30.8172503854,-10.7583674062
28.8735417199,-7.99760445425
27.4662910209,-5.5570256872
26.5055967373,-3.66669822766
25.8813955053,-2.31491236559
25.4944852284,-1.40298123261
25.2598534072,-0.815030053989
25.1261208319,-0.449891365248
25.0529833903,-0.232056685044
25.0166453791,-0.111459135732
24.999466536,-0.0467069024772
24.9935892873,-0.0129609662606
24.9903189952,0.00328784144319
24.9910810738,0.0103165490419
24.9937546581,0.00916455015443
24.994712187,0.008361028608
24.9944870149,0.00793585648734
24.9958030224,0.00893374950257
24.997767031,0.00610535321596
24.9991861394,0.0023534099824
25.00002909,8.14275091442e-05
24.9996783228,-0.000278312307241
24.9974335917,0.00125151305389
24.9991059104,0.00207411992604
25.0003156909,0.000656846269065
25.0001501416,0.00015630056508
25.0015210611,-0.000617387887947
25.0008549685,7.60830416009e-05
25.0007056746,0.000134396341735
25.0006254798,-0.00173498160854
25.0014156852,-0.00380568072444
24.9984682478,-0.00152700360083
25.0000901731,-0.00135509663074
24.9998123359,-0.0013724308824
24.9993524482,-0.00013165333001
24.9987735799,0.00129093839174
24.9990487134,0.00100170540191
24.9988721157,0.000803834678938
nan,nan
19.6,-7.33333333333
18.3924450571,-3.89011866963
17.8723884036,-0.451221619509
18.0398662494,2.98605492586
18.8927324313,6.26142237669
20.2407856318,6.99527659931
21.5816504379,6.0406395175
22.6859546475,4.62032611084
23.506142224,3.27565310776
24.0756179729,2.19747058803
24.4513731566,1.4051535179
24.6882251888,0.862683909955
24.8301474791,0.509173151847
24.9128275711,0.288405334561
24.9603210003,0.154958207682
24.9854572094,0.0768711784046
24.9983258254,0.0339310898737
25.0038728551,0.00930150113585
25.0049674642,-0.000366499696225
25.0046918409,-0.00481994519372
25.0019377041,-0.00512036614113
25.0014134595,-0.00194347512149
25.0004679896,-0.00193408417236
24.999902372,-0.000413603303541
24.999956106,-5.37023276781e-05
24.9993900944,-0.000160366664255
24.9982492722,0.00112078492806
24.998648415,0.00190971893122
25.0011718602,-0.00055844912186
25.0018727817,-0.002110073313
25.0012347027,-0.00255148307288
25.0000062823,-0.0018520796573
25.000084432,7.43570576495e-05
25.000286361,-0.000295720642622
24.9998398372,0.000714830996702
25.0002738784,0.000416492863905
24.9999286744,0.000720160480565
25.00015427,0.00149952324152
25.0002646202,0.00208293741457
25.0004721239,0.00200095809296
25.0010421997,-0.000557549673767
nan,nan
0,24.6666666667
4.96039723674,24.8486445177
9.91477515252,23.9163316162
14.4065726063,19.6286690261
17.9493762741,14.5697963208
20.5140676654,10.1189923897
22.2639351203,6.67278217286
23.4002743358,4.20982707015
24.1074643947,2.54706691525
24.5289537672,1.47657103865
24.7702519982,0.815650313183
24.8997769639,0.425958467073
24.9667645999,0.203709949592
24.9971693816,0.0845229270634
25.0090530246,0.0258771112407
25.012165855,-0.00233461614673
25.0098785782,-0.00958091396167
25.0082869974,-0.0132938307285
25.0049921406,-0.0116895269919
25.0027415219,-0.00873739636159
25.0029025575,-0.00599543412487
25.0026254412,-0.00530617513403
25.0038489681,-0.00394702804788
25.0016933519,-0.00187048753677
24.9999928535,-0.00083740393033
25.0000433328,0.00019013311732
24.9994452939,1.17656731612e-06
24.9999868826,0.00183183246274
25.001767286,-0.000940055922047
25.0029067502,-0.00236515823799
25.0042187338,-0.00302974333297
25.0018726353,-0.00314055938539
25.0007983508,-0.00254395822636
25.0015293322,-0.00230111964896
25.0021144555,-0.00214486261878
25.0011059198,-0.00242114888545
24.9994942437,0.000109594053908
24.9993851778,-0.00182718425171
25.0009731627,0.000429325397833
25.0021314731,-0.000877986409211
25.0013451397,-0.000647857246491
nan,nan
19.6,16.3333333333
22.3145316026,9.34774058414
23.8143689991,4.91035686583
24.5843700062,2.38596385944
24.9456293361,1.02187338299
25.0911790739,0.331576936268
25.1285794161,0.0149026295005
25.1197451072,-0.105547657259
25.0946923124,-0.131499184983
25.0693392269,-0.120013919922
25.0465220565,-0.0931467355667
25.0296829503,-0.0657557069634
25.0192764685,-0.0442794805418
25.0108674214,-0.027364440745
25.0055543944,-0.0163477851944
25.0016718567,-0.00806132605962
25.0015104497,-0.00398019540122
25.0013977213,-0.00274325591129
24.9994486803,-0.000692160845147
25.0006463265,-0.000222679467717
24.9995406815,-3.36811071621e-06
25.000198797,0.0010036219663
25.0005214371,0.000912410971079
25.0006793099,-0.00162048651982
25.0011931737,-0.00167828668002
24.9996520899,-0.000891847283274
24.9992130656,0.000588362607716
24.9987523029,0.00243760129038
24.9999403306,0.000531261406376
25.0013818287,0.000146481116829
25.0011258272,-0.00113629443128
25.0018968049,-0.00163111770614
25.0014085689,-0.00132230328648
25.003200817,-0.00171781890291
25.003266344,-0.00400254447582
25.0032370957,-0.0051575692776
25.0040557645,-0.00515546229758
25.0035959566,-0.00490164828986
25.0032823209,-0.00529291710916
25.0021211569,-0.00503697066405
25.0002496207,-0.00284805998868
nan,nan
38,4.33333333333
38.3128055879,-3.02971160183
37.153055835,-10.3856146084
34.755858585,-13.3448638107
32.1422856721,-12.1048684917
29.9078003886,-9.51055129678
28.2095014271,-6.86690353604
27.0110389304,-4.6722426253
26.2079776476,-3.02906754032
25.6959260049,-1.88232613822
25.3816209834,-1.12299394572
25.197431057,-0.641045216421
25.0942090832,-0.349326460164
25.038958268,-0.178509289689
25.0109648234,-0.0822064619485
24.9975145844,-0.0319687722897
24.9961069317,-0.0079035399696
24.9957178657,0.000160512644725
24.9979039174,0.00190073313791
24.9976662184,0.00179520873984
24.9992124275,0.00183434541477
24.9991731374,0.00117663611623
24.9972380482,0.00181305323754
24.9967568503,0.00296328028109
24.9975059996,0.00355501024288
24.9979995012,0.00297321491405
24.9985466588,0.00306823179593
24.9991649385,0.00403601479239
24.998444061,0.00201500251208
24.9987347225,0.00344474922248
25.0010479261,0.00147600542945
25.0000336789,-0.000473844962312
24.9998530869,-0.00166975022493
25.0001300711,0.000271737548639
24.9991079981,0.000984701457274
24.9991072273,0.000435445716283
24.9992333378,0.00193440625228
24.9987751108,0.000451362719462
24.9982386715,0.00147868723901
24.9972158026,0.00155705925825
24.9993759666,0.00322244030419
nan,nan
9.6,14.6666666667
12.7705874457,17.030296595
16.0904128045,15.2571577892
18.900175924,11.9066122963
21.0251552508,8.55881309843
22.5187172676,5.80184846772
23.511860347,3.74941173118
24.145513171,2.32423393329
24.5339127628,1.38162428175
24.7620212047,0.784941105931
24.8892491946,0.42190864404
24.9583827483,0.2120088497
24.9920560476,0.0952888589306
25.0071156795,0.033900593402
25.0110485969,0.00382337200044
25.0103684752,-0.00830638528043
25.0089612379,-0.0136006129978
25.0051822336,-0.0117813561306
25.0036718238,-0.00921846186142
25.0030918697,-0.00585776603079
25.0029934399,-0.00469425084845
25.0019187602,-0.00387919928832
25.0011117332,-0.00322725922743
25.0009823214,-0.0024001033029
25.0010228803,-0.00143078823635
24.9990498006,-0.00171012535097
24.9985955313,0.000267536578318
24.9998043588,-0.000121297802202
24.9995869332,0.00100567942737
24.9996821347,0.00222442898468
25.000656735,0.00095394067472
25.0016642796,-0.000301480236373
25.0003663318,-0.00183851560271
24.9989818509,-0.000156360575328
24.9983936364,0.00182566965401
24.9995310768,0.000651420493251
25.0025181232,-0.000836840746265
25.0029031084,-0.00334600094795
25.003075149,-0.00367584508595
25.0027346901,-0.00434191462189
25.0024574739,-0.00310248414919
nan,nan
17.6,-1.66666666667
17.5249177548,1.77174753828
18.137957907,5.2097699124
19.3930359343,7.32026954323
20.8476490868,6.85850247104
22.1221388427,5.47978885482
23.1062802954,3.99929818233
23.8092574301,2.7394695598
24.2802911061,1.78636643385
24.5846743215,1.115019668
24.7718551653,0.668254658862
24.8828149105,0.380589698796
24.9435657358,0.207170812447
24.976123456,0.105168097504
24.9927548247,0.0502901809433
24.9995833439,0.0201417797331
25.0023469538,0.00669423501424
25.0026358818,0.000547171350743
25.0034920579,-0.00318431553166
25.0039431306,-0.00391225018971
25.0020785095,-0.00521329657757
25.0011200525,-0.002634540438
25.0013620062,-0.00184674000276
24.9993824003,-0.00140894421297
24.9985414846,0.000937024583343
24.9999492156,0.00165474883226
25.0013090066,0.000160073042311
25.0001133426,-0.00135263367526
25.0004029781,-9.07768284772e-05
24.999736032,0.000411621467199
25.0003002041,0.000604503025741
24.9991318268,-0.00112878914751
24.9984718649,0.000383124781786
24.9967796031,0.00166952852327
24.9962202336,0.00318956909219
24.9967159459,0.0046362710375
24.9974806326,0.00472695927903
24.9976317594,0.00369283558124
24.9999899239,0.0029746492993
25.0003424853,0.00158454572469
25.0017733166,0.000686853370449
nan,nan
2.4,16
5.85054094082,19.3336091547
9.94588837097,21.4941104933
14.102521544,18.9291613311
17.5733170733,14.6386974384
20.1776652827,10.4609076897
21.9999956468,7.05863054275
23.2096624974,4.5444376789
23.9760448939,2.80450655837
24.4449542397,1.66136833202
24.7191376971,0.939488264863
24.8705316282,0.502308793764
24.9505832407,0.249948203292
24.9893767776,0.110981432518
25.0043683095,0.0394016684711
25.009868196,0.00797080255313
25.0103379871,-0.00655584657886
25.009069378,-0.00977101844267
25.0070190921,-0.0118151299566
25.0033990362,-0.00935203399905
25.0008094322,-0.00393304537276
25.0005551679,-0.00265202331532
24.9993169351,-0.00089822438953
24.9993581515,-0.00107087095286
24.9976830313,0.00241976375259
24.9986196986,0.00213130904528
24.9996687884,0.00212683806711
25.0005329609,-5.60613430351e-05
25.0005033608,-0.00077611603343
24.9997689602,-0.00034038559356
24.9981544592,0.000451664993025
24.9983175622,0.00120320333644
25.0000718694,0.00032044971375
25.0001392121,-0.000123163749273
24.9995799425,-0.000660919157916
24.9984611316,0.00029046569619
24.9980637194,0.0020670987954
24.9992509348,0.00260710419109
24.9996962925,0.000870582742229
25.0005095312,0.000608698587091
25.0019224181,-0.00015348376747
nan,nan
23.6,-4
23.0586650804,-0.560125993322
23.1354617377,1.51382265806
23.4913658335,2.0256067172
23.8908361326,1.8599753068
24.2357181579,1.47103902552
24.4984237108,1.06772746436
24.6856504165,0.728881118991
24.8098829246,0.472956015913
24.8907152672,0.295180442697
24.9404698176,0.176449456618
24.9680360092,0.100111778423
24.9850293088,0.0558591233452
24.9949218188,0.0288784708994
25.0003197111,0.0131187263347
25.0004597197,0.00340419750971
24.9992302578,0.000547868015129
24.99890535,0.001192922276
24.9998800092,0.0011003911465
25.0009158562,-5.97124830584e-05
24.9996285038,0.000541280533059
24.9985528995,0.00182526242078
24.9995503872,0.000695171443728
24.9994881164,0.000597949163134
24.9981611063,0.000625925204123
24.9968047526,0.00183375531852
24.9962610139,0.00290303972107
24.9968421229,0.00442508825317
24.9973911707,0.00463828220266
24.9989097665,0.00444570823755
25.0002191298,0.00254568627505
25.0003388407,0.0012576091721
25.000341503,0.0012325843865
24.9993079349,0.00109353996422
25.000158293,0.00241040813187
24.9998496494,0.000341956995662
25.0017017225,-0.000157628174376
25.0009342792,-0.0011078406547
25.0007095634,-0.000980816256866
25.0012279857,-0.00176756482405
25.0015754752,-0.00227946881759
nan,nan
1.6,13.6666666667
4.58832031893,17.0369579097
8.24452611214,20.3511644792
12.3805733856,20.0771501951
16.1466402438,16.4402825872
19.1130551846,12.1874920615
21.2589579882,8.45278413977
22.7189955776,5.56989459888
23.6660953544,3.51189832192
24.2547428091,2.12464939137
24.6047930388,1.23178532036
24.8054175982,0.68338349608
24.9132764628,0.358308360844
24.9699568105,0.174166455802
24.9971392891,0.0753069382008
25.0081908595,0.0230629409507
25.0113669547,-0.00156548659162
25.0100301697,-0.00975692184797
25.007797835,-0.00970943228871
25.0071175273,-0.00989780455921
25.0053379691,-0.00943784212207
25.0023784392,-0.00728637669852
25.0012088812,-0.00349411261685
25.0012435701,-0.00118605250953
25.0013054288,-0.000701593382112
25.0022864349,-0.00083345926626
25.0019637971,-0.000448287092485
25.0015372206,-0.00300732736389
25.0028494827,-0.00396815990306
25.0042900473,-0.00585584442808
25.0031847721,-0.00463509901419
25.0031533678,-0.00389012159456
25.0018906045,-0.00511416166594
25.0005798203,-0.00247405784591
24.9985063335,-0.000284883597441
24.9973831911,0.00121282209668
24.9977284084,0.00223109751253
24.9976921571,0.00156600972749
24.9987561666,0.00190603565009
24.9982211942,0.00109920771098
24.9966161664,0.00337631644213
nan,nan
6.4,20.3333333333
10.6501054094,21.5579342858
14.7594123288,18.3403891602
18.0993023004,13.9094437602
20.5638109073,9.80189538313
22.266919283,6.5425879797
23.3845680526,4.17025652109
24.0856253686,2.54913645871
24.5091435004,1.49764128285
24.7552639881,0.839446626267
24.8902413513,0.443922680565
24.9599009384,0.219648151647
24.9945733414,0.0947278067512
25.0087370763,0.0308497740164
25.0134988987,0.00128463062048
25.0120733243,-0.0101510307012
25.0104746644,-0.0130805218068
25.0062197346,-0.01302484852
25.0032306689,-0.00985265370082
25.001724492,-0.00632532229904
25.0000685005,-0.00431719472646
25.0007001302,-0.00171389573692
25.0003294646,8.29539486942e-05
24.9997874997,0.000622352312286
24.9986398689,0.000628154832208
24.9988568729,0.00055033703331
24.9986636974,0.000607732331947
24.9986846846,0.00203411298469
24.9978594268,0.00251250065829
24.999900745,0.00195662763564
24.9999101945,0.00102647991591
25.0010366063,-0.000814418717342
25.0017561439,-0.000994861115218
25.0022886287,-0.00232643348988
25.000629326,-0.00270612663075
25.0009438438,-0.0004360938487
24.9988264672,-0.000520643179383
25.0006432682,0.00138260617886
24.9988990398,0.000410668502535
24.998497181,0.00224829356204
24.9989546683,0.00166214643971
nan,nan
22.8,10.6666666667
24.4397409495,4.86062375131
25.1519323589,1.83455769099
25.3908371844,0.3820316866
25.4120748641,-0.229214423685
25.3473068526,-0.419386764409
25.2620125196,-0.415459006667
25.1839782537,-0.341407236111
25.1231286199,-0.253365512144
25.077216595,-0.176952097989
25.0464316885,-0.115494765118
25.026520654,-0.0730491304433
25.0135735575,-0.042759762854
25.005344178,-0.0224996654309
25.001602059,-0.00986905446734
25.00000568,-0.00354549575207
25.0008963831,-0.00134321036522
25.001376427,-0.000559345839601
24.999947255,-0.00136390757626
24.9993000362,0.000923004518118
25.0000336601,0.001667150414
24.998895339,0.000666173275268
24.9997516251,0.000639770417316
25.0000061027,0.000539479344649
25.0009443798,0.000567021492966
25.0012408379,-0.000150060142699
25.0004631797,-0.000589809978888
25.0014644832,-0.000418401786504
25.0019182689,-0.00191706966535
25.0007418583,-0.00154147913982
24.999787632,-0.00190720188002
24.9989691539,1.47619170944e-05
24.9994989901,0.000143992305706
24.9983478922,0.00150948731242
24.9973704015,0.00253693386135
24.9969455013,0.00425337040176
24.9982236957,0.00344040107146
25.0002164983,0.00177696422615
25.0009460759,0.000428445005076
24.9999908797,0.000191116989057
24.9995562841,-0.000167390526805
nan,nan
17.6,-6.66666666667
16.5244107232,-3.22511845833
16.1372124449,0.213972241955
16.4366922963,3.65187723099
17.423928674,7.08710482733
19.0024792171,8.48798796156
20.6478406166,7.52143278074
22.0294299985,5.83498865223
23.0694499895,4.17769284878
23.7966364054,2.82332901741
24.2799230649,1.82015824398
24.5886125211,1.12632660877
24.777731695,0.665136646968
24.8857320089,0.375763572774
24.9454514342,0.202866943333
24.9771712828,0.102267083966
24.9936959306,0.0492393357574
25.0018866944,0.019925726872
25.0054133305,0.00359917342168
25.0051543382,-0.00403600243909
25.0065925139,-0.00711985778258
25.005199777,-0.00731165650931
25.0027598231,-0.00522382376732
25.0023340389,-0.00527379491783
25.0011739447,-0.00347513896303
25.001624808,-0.0024056812879
25.0007922743,-0.00240624433826
25.0017794468,-0.00259731965824
25.0008039073,-0.00199778332109
24.999875515,-0.00183601770209
25.0009177637,-0.00162623072883
25.0030458899,-0.00277003369023
25.0049325996,-0.00415841082469
25.0032974163,-0.0045357311479
25.0017464523,-0.00336487706388
25.0022184914,-0.00250013494654
25.0029663619,-0.00313018180446
25.003192229,-0.0036456344524
25.0018875765,-0.00304033214215
25.0008498266,-0.00325883269332
24.9997709489,-0.00127411927325
nan,nan
28,16.3333333333
30.7080239133,8.91804562548
31.9400012404,1.55105108136
31.7066219514,-5.08689345971
30.4709120654,-7.18255727169
29.0479233329,-6.70414341225
27.8031248569,-5.34822338226
26.8443073201,-3.89985020355
26.1610375636,-2.67027781843
25.7016674588,-1.74240721915
25.4060574021,-1.08781657885
25.2253631375,-0.654097580645
25.1171692578,-0.374160025382
25.0563401358,-0.204583663716
25.0234989726,-0.103248196941
25.0053012493,-0.048896504511
24.9974215096,-0.0183354804999
24.99574817,-0.00214199650741
24.9973773067,0.00156038196337
24.9952591347,0.00342158083593
24.9957304554,0.0066419867129
24.9964172565,0.00453976648962
24.9959525537,0.00310437932636
24.9966764202,0.00432821786768
24.9979668845,0.00446896369493
24.9998487266,0.00109267391938
25.0005404028,-0.0011835940999
25.0006012238,-0.00056770050308
25.0000394771,-0.000270404245533
24.9979043259,4.2063331964e-06
24.9979285146,0.00217944358998
24.9974378276,0.00394669727231
24.9983001389,0.00318806835426
24.9982515967,0.00307321933553
25.0009405958,0.00260642547864
24.9988591823,-3.53625516503e-05
24.9983637578,0.000816725158584
25.0006459707,0.00170758889347
24.9984772274,0.00121263936644
24.9991030893,0.00240560837394
24.9991843548,0.00268639132168
nan,nan
16.8,16.3333333333
19.6985728149,11.5962742871
21.7162694764,7.78537581708
23.0496678214,4.99170553834
23.8919269973,3.06717200237
24.4022458495,1.8067132373
24.6976329902,1.01687672164
24.8610715409,0.542374079932
24.944917653,0.27260849453
24.9878427089,0.12241820973
25.0051887386,0.0453647557421
25.0114580348,0.00737935873013
25.0113109372,-0.0063711717816
25.0102791,-0.0105555994242
25.0072821679,-0.0116722118045
25.0042014651,-0.0096971818128
25.001836505,-0.0076307375047
25.0008788415,-0.00303379671987
24.9990512387,-0.0019449628587
24.9985132003,0.001079288956
24.997511063,0.0013437614827
24.9958923117,0.00336967712871
24.9969804778,0.0027106579556
24.9974504729,0.00432425499067
24.9986331234,0.0037496671774
25.0005093133,0.00195365649356
25.0024539594,0.000342434485145
25.0022166367,-0.00261526495213
25.00108157,-0.00346822717918
25.0032509287,-0.0040784923893
25.002893274,-0.0042057670438
25.0020827608,-0.0040585471728
25.0013540458,-0.00213875199708
25.0001215471,-0.000946034265977
25.0007991169,-0.000172107979433
25.0008828345,-0.001541152857
25.00061699,-0.000263001552185
25.0009069456,-0.000515223399413
25.001631057,-0.002992579689
25.0014603051,-0.00323687279497
25.0005158162,-0.00236548594661
nan,nan
30,17.3333333333
32.9088153221,9.90517288125
34.3373671351,2.53326880991
34.2895450283,-4.8282653977
32.8821746627,-9.33181380041
30.968726287,-9.37403024591
29.2029873766,-7.74197765267
27.802061083,-5.76921636789
26.785141321,-4.01534586285
26.0919601067,-2.65346259952
25.6401272147,-1.67777990708
25.3588142899,-1.01714415015
25.1914852882,-0.593401845369
25.0950219547,-0.330667612589
25.0410647821,-0.172099782141
25.0133688867,-0.083103803683
24.9994155994,-0.0344514557193
24.9954787983,-0.00951902274682
24.9940327191,0.00084649399369
24.9941903775,0.0063957379047
24.9951338123,0.00746997570608
24.9983449313,0.00553421845312
24.9980682593,0.00290776607868
24.9988973256,0.00294704592992
25.000492581,0.00148556584769
25.0007476617,-0.00119641183894
24.9992627081,-0.000745071614373
24.99826997,0.00108164215592
24.9976744302,0.000619431620001
24.997356564,0.00372653831734
24.9979818951,0.00250771746829
24.9977130824,0.00304250549871
24.9966243127,0.00270020956816
24.9980191571,0.00355342831834
25.0003217705,0.00219153263206
25.0008060869,0.000339716480521
25.0021598764,-7.48058711571e-05
25.0005168209,-0.00268612942451
25.0001277153,-0.0021252516281
24.9998583366,-0.00160732271041
24.9995225456,-0.000359893946839
nan,nan
35.6,-6
33.9362312747,-10.7563935243
31.7443964119,-10.6805659716
29.7374208426,-8.77323552579
28.1520101233,-6.51630265407
27.0025988719,-4.52344221031
26.2220323843,-2.98196697531
25.7151828906,-1.8816733216
25.3996470798,-1.13854072198
25.2106152233,-0.660407473574
25.1044334229,-0.365168327859
25.0459927931,-0.1927663896
25.01474877,-0.0931169565615
25.001541692,-0.0381542615026
24.9961229895,-0.0119201586219
24.995166876,-0.000381293188274
24.9934406413,0.00551601555584
24.9963033684,0.00550140244823
24.9973565413,0.00458995038653
24.9997497063,0.00257976504408
25.0005693979,0.000491425486269
25.0019330071,-0.000524121689027
25.0013449323,-0.00159430527175
25.0002735678,-0.00127570688069
25.0006485864,-0.00201086937803
25.0011926956,-0.00242366738001
25.0005615428,-0.00312107005606
24.9997606236,-0.000715985884468
24.9972477772,0.000241122854175
25.0000826992,0.000750897024607
25.0011253459,-0.000682675772799
25.0001567347,-0.00244970990737
24.9992415734,-0.000568146794736
25.0017827851,-0.00144592376491
25.0033513314,-0.00289837027009
25.0022187092,-0.00323274084984
25.0024812388,-0.00413418472281
25.0020546917,-0.00432568990212
25.0018715301,-0.00334430598191
25.000497293,-0.000674724625017
25.0022907057,-0.00123187773971
nan,nan
28,15.6666666667
30.5783770153,8.25932360971
31.6773037827,0.892049622298
31.3240068543,-5.28409105266
30.0921339189,-6.90780091629
28.7371917716,-6.30189134124
27.570817756,-4.96626003533
26.683468472,-3.59365664264
26.054031576,-2.44692637309
25.6330325641,-1.58740398583
25.3648289037,-0.986035781663
25.2009224637,-0.588411829919
25.1035230891,-0.336752094801
25.0470804138,-0.182080097511
25.0179254764,-0.0903747705733
25.0035534867,-0.0403114411701
24.9983284984,-0.0144366930565
24.995572344,-0.00131477075908
24.9962857433,0.0016528750632
24.996734419,0.00470620143493
24.9969707669,0.00418946099659
24.9979065896,0.00452292632323
24.9977269644,0.00429498729106
25.0009423695,0.00284430735514
25.0023239028,-0.000228605405907
25.0032144353,-0.00311568171044
25.0015747656,-0.00412732595261
25.0001063324,-0.00147231384931
25.0011726918,-0.000820859180862
25.0015906276,-0.00178178552873
25.0012221517,-0.00107220987502
25.001455681,-0.0015674191807
25.0003983026,-0.00304954064885
24.9978895471,-0.000730302527425
24.9976352192,0.00264453712817
24.9992245372,0.00331985059159
25.0010630629,0.00140568214233
25.0013369424,-0.000957310313177
25.0014033731,-7.66785230654e-05
25.0017172308,-0.00285032604412
25.001637802,-0.00286631584623
nan,nan
2.4,16.6666666667
5.98554615469,19.9882478125
10.1965968766,21.7346977221
14.3685583746,18.7782840139
17.7979042412,14.3673721696
20.3479261132,10.1910148785
22.1197287396,6.83715563055
23.2907502963,4.37976650708
24.0317722362,2.6874925387
24.4775238378,1.58020723789
24.735323723,0.889404133773
24.8774796471,0.475309601786
24.952016017,0.237645646098
24.9881101198,0.107348907602
25.0025893634,0.040436387177
25.0080997025,0.00769415695242
25.0095178526,-0.00526073345897
25.0099552114,-0.0109917526409
25.0067917392,-0.011711745187
25.0032987974,-0.0076589796794
25.0024528619,-0.00444165749553
25.0017292414,-0.00248215942553
25.0025208833,-0.0016492267017
25.0017294143,-0.00222842340776
24.99997277,-0.00168463898896
24.9994099296,-0.00167953171889
24.9986897832,7.04840557561e-05
24.9997673014,-0.000598841505355
25.0013877241,-0.00120545864933
24.9995673712,0.000132693345117
25.0003341863,-0.00100676017715
25.0011791382,-0.00111629995823
25.0004542372,-0.000889279490821
25.0009470479,-0.00141818622629
25.0018298209,-0.00203011748182
25.0027462636,-0.00275128565024
25.0008168174,-0.00275026384589
25.0010182687,-0.00314177644865
24.999626976,-0.000575879738316
24.9982398938,0.00102944795566
24.9986050133,0.00202583246447
nan,nan
-3.6,17.3333333333
0.117167545685,20.6418690575
4.48830462308,23.8696307655
9.38877977843,24.2116970842
13.9633693195,20.1611122825
17.614494475,15.0994762727
20.278216909,10.5518922187
22.1076902633,6.99697548453
23.3006442255,4.43353109323
24.0475010799,2.69475146994
24.4936392403,1.56947136451
24.7514697242,0.871194737411
24.8912699092,0.454363463841
24.9634252318,0.21907431228
24.9961667492,0.0929298023288
25.0087351069,0.0290867380458
25.0116458481,0.000888106146908
25.0112947756,-0.00983626448733
25.0099485185,-0.0120183074038
25.0063145823,-0.0129380388897
25.0046352704,-0.00819783103264
25.0029043714,-0.00595383532388
25.0016635816,-0.00427139324992
25.0003428451,-0.00172631737571
24.9995413365,-0.000997150382743
24.9984742077,0.00220295548382
24.9975084783,0.00292021155273
24.997905823,0.000886653078381
24.9990409761,0.00236486422864
25.0011096955,0.000766100796133
25.0002872476,-0.000112440847745
25.0004120237,0.0010912148429
25.0017341244,-0.00123766170134
25.001283353,-0.000274371934458
25.0008265227,-0.00132276658089
25.0000306963,-0.000442280305162
25.0003300037,0.000131738025981
24.9999593559,-0.00116127125876
24.9991614685,-0.00118734492614
24.9990351533,-0.000231708105152
25.0001885276,8.89331014388e-05
nan,nan
2.4,11.3333333333
4.91990782084,14.7288057393
8.11684080711,18.0836697936
11.9244732296,19.4640026798
15.6440329016,16.6622707497
18.6827300832,12.6822408306
20.9294174133,8.96201867014
22.4856412779,5.99372352465
23.5103597109,3.83173626231
24.1559902082,2.3483732285
24.5466190385,1.37835210583
24.7729611311,0.774160127621
24.8977816034,0.41122137535
24.9629942616,0.201114787323
24.9929171516,0.0883723998138
25.0054283159,0.0306980525837
25.0104917709,0.00259565499739
25.0107768481,-0.00813468924508
25.0075414413,-0.00950093726183
25.0062960802,-0.0101785211768
25.0068478491,-0.00990274343417
25.0064230825,-0.00878366734689
25.0045608694,-0.00664007766648
25.0031367904,-0.00672818314272
25.0008898734,-0.00461787245094
25.0003497775,-0.00380144866186
24.9994067702,-0.000892397789292
24.9996385212,0.000985203920985
25.0006658624,0.000101792567478
25.0017934561,-0.000746348892625
25.0031346236,-0.00184983399752
25.0022199989,-0.00271234908104
25.0010725411,-0.00399059309286
24.9988022431,-0.00209885142672
24.9986730816,-0.000480161414818
24.9987221583,0.000567532865707
25.000184617,0.000692464608753
25.0003652685,-0.00148649203758
24.9997253784,0.000349253808357
25.0001048209,-0.000181220801324
25.0001727161,-0.00101594919733
nan,nan
-3.2,16.6666666667
0.382649771126,19.990858361
4.62716745016,23.2367460099
9.43029199019,23.9340188755
13.9653781089,20.050185401
17.6025957754,15.0663163792
20.2629928228,10.5531366516
22.0913312523,7.01249414491
23.2872428368,4.4516767938
24.0355265435,2.71257787647
24.485068917,1.58483095839
24.7427074483,0.884381085806
24.8853726182,0.467174171977
24.9603577412,0.228205962427
24.9960706225,0.0973655413069
25.0096607687,0.0305670401519
25.0135028778,0.000361862310886
25.0127271199,-0.0103511326484
25.0097677854,-0.0145567297922
25.00723331,-0.0121224400536
25.005491948,-0.00946037733767
25.003965068,-0.00692281907497
25.0018634376,-0.00635745450117
25.00030038,-0.00251326755437
24.9987591716,-9.30119046509e-05
24.9997420063,-0.000220650586089
25.000807993,-0.000911851337396
25.0012891903,-0.000663450526444
25.0013667712,-0.00118835698335
25.0024642881,-0.0023056958787
25.0035737275,-0.00281123760781
25.0022583819,-0.00428633841966
25.0001642152,-0.00280611674271
24.9997514953,0.000384412943764
24.9985108792,-0.000124291291558
24.998503501,0.00162753960619
24.9979753447,0.00140438476399
24.9986489163,0.000574202129596
24.9990557375,0.00199122884856
24.9983620972,0.00121166813406
24.9992720188,0.00222999736963
nan,nan
21.2,-8
19.8594596824,-4.55528165199
19.2069386557,-1.11628829421
19.2414752424,2.32239572819
19.9598396804,5.34046282861
21.0985180431,5.81882409903
22.2105415701,4.97442877101
23.1178441858,3.78173507855
23.7857864373,2.67159823273
24.2517595525,1.78695134377
24.559342882,1.14063004084
24.7513467895,0.697268653474
24.8676873882,0.407481595973
24.9333278364,0.227854504588
24.9703315491,0.120466585062
24.9879590122,0.0599114854328
24.9982328755,0.0260131070217
25.0022612465,0.00664064977624
25.0024528262,-0.00118725547494
25.0020321269,-0.000799415987364
25.0018132681,-0.00135236460094
25.0024177821,-0.00225305946045
25.0006256844,-0.0030216260259
25.0027437582,-0.001685742721
25.0016999656,-0.00238792782377
25.0013432998,-0.00150503426002
25.0003552769,-0.000177091669548
25.0015587982,-0.000820094016321
25.001582782,-0.00239197157486
25.0023575015,-0.003081535187
25.0001111154,-0.00205406787111
24.998234293,0.000292936350135
24.9977242289,0.00145692672194
24.9987422889,0.00170483101032
24.9988748178,0.00153854863288
24.9972698837,0.00321951757412
24.9965417848,0.00255305542665
24.9960806305,0.0048439752372
24.9982071817,0.0038771314402
24.9979732437,0.00336821122237
24.9979991607,0.0031212494255
nan,nan
24.8,2.33333333333
25.1364834266,0.822362339234
25.2386723112,0.111328756103
25.2354560179,-0.174012432561
25.193672997,-0.251827511164
25.1444595246,-0.235746828026
25.0984772944,-0.189054668853
25.0660222861,-0.137239130174
25.0426862907,-0.0966558945467
25.0267195916,-0.0636646261352
25.0177512862,-0.0412259284718
25.0108570632,-0.027255329307
25.0068736223,-0.0168522088728
25.0050653602,-0.011203844813
25.0035431474,-0.00727182107689
25.0015948734,-0.00527030784851
25.0016162195,-0.00342777173782
25.0005319439,-0.00263672816498
25.000863732,-0.000527948944748
25.0003477005,-0.00165520202477
25.001932188,-0.00160321626652
25.0023550583,-0.00280002391339
25.0025402701,-0.00214096726953
25.0031473961,-0.00353990442395
25.0021727835,-0.00429558831802
25.0008266437,-0.00237260905651
25.0009433319,-0.00182229209677
25.0000306109,-0.0019942671723
24.9995298666,0.000110759435037
24.9998362514,0.000623780080222
24.9988259206,-0.000720501599664
25.0000596662,0.000732474256468
24.9991757122,-4.13863584472e-06
24.9973610543,0.000955884814239
24.9999879133,0.00205212711256
24.9999331039,0.000809405022556
25.0002947767,-0.00023652743586
24.9998438538,-0.000272612356688
25.0012641465,-0.000479741361531
24.9991423083,-0.000980677128006
24.9997818438,0.000568840798038
nan,nan
13.6,14.6666666667
16.5254092372,13.8868538208
19.1097658582,11.1521585471
21.112154364,8.16806922784
22.5448469762,5.61718990159
23.5128620435,3.67479365623
24.1379172817,2.30214553874
24.5238407781,1.38336026234
24.7527148672,0.795733024126
24.8819981574,0.434920815135
24.9528767898,0.221356385195
24.9869079917,0.101941510505
25.0025803891,0.0384964687752
25.0079406655,0.00868613550712
25.0068375181,-0.00289245446712
25.0076805164,-0.00791882267263
25.0059312955,-0.00839281752448
25.0054836075,-0.00799876883058
25.0043419787,-0.00670034320493
25.0033151434,-0.00621378063758
25.0021211382,-0.00434909672457
24.9999609806,-0.00306134574615
24.9982369848,-0.000738679768912
24.999554058,0.00014459900551
24.9991849266,0.00161730547982
25.0003326231,-0.00101170829321
24.9992288037,0.000357706781984
24.9984945045,0.000957106806996
24.9988488266,0.00213869913512
24.9982524313,0.00168991687635
24.9979156824,0.00177278973246
24.9977647842,0.00247214510849
24.9990168702,0.0019867612772
24.9990782494,0.00216689187004
25.0008251133,0.00173847548498
24.9995328787,0.000126597221901
24.99765659,-0.000190024206986
24.99846507,0.00197677003611
24.9986203168,0.00241309168444
24.9999426442,0.0013306007134
25.0010372614,0.000404537878268
nan,nan
16.4,21.6666666667
20.169768459,14.1671544016
22.5040082081,8.09451151888
23.8166682133,4.39775167611
24.5162487122,2.24169535563
24.8634494601,1.03882597812
25.0190330977,0.405638660729
25.0737792012,0.0973888168562
25.0814488029,-0.0359062803687
25.070809732,-0.0804557242251
25.0546003185,-0.0846144072624
25.0382993612,-0.0699081043652
25.025802226,-0.0520325153337
25.0183137157,-0.0370388602467
25.0114679041,-0.0264482753767
25.0075476792,-0.0171776532834
25.0046892035,-0.010785392794
25.0033861052,-0.00774633978198
25.0005800581,-0.00388648962202
25.0000147164,-0.00240320028068
25.0008231445,-0.00161461277949
25.000590823,-0.0012800556049
25.0011480352,-0.000873713951398
25.0009091656,-0.00123524321013
25.000472704,-0.00185820323057
24.999067907,-0.00113396990166
24.9990951163,0.00154798074622
24.9971214505,0.00248027563942
24.9997184519,0.00238198734652
25.0002180501,0.00112107926548
25.0016515002,-7.60922600325e-05
25.0008084737,-0.000388024246653
25.0000411057,-0.0012798976766
24.9990628359,-0.000253565235486
24.9994569647,0.000554467320979
24.9992409312,0.0026673759031
24.9986269481,0.00168888715355
24.9978997861,0.00280317844903
24.9992537045,0.0029962881403
24.9992389603,0.000801461287715
24.9998834178,0.000628635377359
nan,nan
0.4,15.3333333333
3.71880631144,18.6779757752
7.70072099389,21.9543686661
12.1006023386,20.9917967078
16.0137073316,16.9341351112
19.0577873906,12.4402291837
21.2434835626,8.57109990635
22.7212708332,5.61608757395
23.6756815975,3.52377730884
24.2664413237,2.11940665256
24.6149624225,1.21996548846
24.8120700468,0.671225531956
24.9190942998,0.347521945857
24.9733513589,0.167170577033
24.9985128232,0.0690291086284
25.0069755172,0.0213506754529
25.0070930093,0.000733541040188
25.0057753298,-0.00483261858042
25.005248711,-0.00671657881153
25.0027383737,-0.00629784132001
25.0011872988,-0.00433921211902
25.0003981172,-0.00337621513555
25.0001601138,-0.00150641813219
25.0001542492,-0.00098071961322
25.0003934022,-0.00050319404036
25.0021712843,-0.000488856334773
25.0036409659,-0.0042283814067
25.0022181376,-0.00431476783559
25.0013670663,-0.00310114502036
24.9996881175,-0.0029676356513
24.9996845963,-0.000153760382982
25.0002380077,0.00103091805019
24.9997065818,0.00198452035195
24.9986815603,0.00101246167091
24.9970224092,0.00234791638578
24.9988679625,0.00337733232538
24.9994833213,0.00191866107029
25.0004314806,0.00181857723235
25.0028505353,0.000199123850733
25.0007737154,-0.000309814882621
25.0004269094,-0.0010512456589
nan,nan
17.2,15.6666666667
19.9769141501,11.0670217882
21.8997112347,7.39901342987
23.1640440295,4.72448106893
23.9605972734,2.89423271117
24.4398167858,1.70071313958
24.7195184494,0.954665787161
24.8725682252,0.507983330933
24.9525495976,0.250944496762
24.9911130511,0.110575614337
25.0051994073,0.0390535830744
25.011953224,0.0051802711994
25.0106352308,-0.00918637364113
25.0093078595,-0.0135439974907
25.005146239,-0.0117529663428
25.001825739,-0.00597289551917
25.0012869894,-0.00286247267395
25.0027991233,-0.00232874491588
25.001993172,-0.00145964782212
25.0018667022,-0.00242548997045
25.0004161845,-0.00148878092578
25.000121548,-0.000781893616929
24.999999373,0.000569517780131
24.9993071145,0.000324279361881
24.9979870256,0.00183136192736
24.9973049863,0.00245698678293
24.998527548,0.00268988526542
24.9988809881,0.00124137919571
24.9984464785,0.00157795887035
24.9990354234,0.000895563418129
24.998239027,-0.000137031766826
24.9997130756,0.000987318211063
24.9986229928,0.00178024046288
25.0005986632,0.00170017189031
25.0017200542,-0.000640090563932
25.0016996869,-0.00107113403443
25.0013832484,-0.000345713458288
25.0003520239,-0.00146472346551
24.9998230191,-0.00129601023822
24.9999915687,-0.000898782844496
24.9991006477,-0.00111499973995
nan,nan


==> figures/tikz/tikz_data/drone_rmpc_violations.csv <==
x,y


==> figures/tikz/tikz_data/drone_zoom_1.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,-3.6,17.3333333333,-3.6,17.3333333333,1,1,nan,nan,nan,nan
1,-2.73395180697,18.1663414324,-2.73395180697,18.171805782,1,1,nan,nan,nan,nan
2,-1.824737195,18.9960897939,-1.82446397752,19.008061267,1,1,nan,nan,nan,nan
3,-0.874240743906,19.8214447837,-0.873368952771,19.839741403,1,1,nan,nan,nan,nan
4,0.117167545685,20.6418690575,0.118954167786,20.6649661066,1,1,nan,nan,nan,nan
5,1.14861217896,21.4570208611,1.15155365351,21.4840094942,1,1,nan,nan,nan,nan
6,2.22170506681,22.2668206981,2.22599597302,22.2995057246,1,1,nan,nan,nan,nan
7,3.33537113948,23.0707555147,3.34129629701,23.1035960091,1,1,nan,nan,nan,nan
8,4.48830462308,23.8696307655,4.49587180533,23.90296809,1,1,nan,nan,nan,nan
9,5.68174639203,24.5725739507,5.69098044051,24.6062837148,1,1,nan,nan,nan,nan
10,6.91014171514,24.8485635986,6.92106125182,24.7962458025,1,1,nan,nan,nan,nan
11,8.15280359302,24.7095973364,8.16110723989,24.6528749941,1,1,nan,nan,nan,nan
12,9.38877977843,24.2116970842,9.39424730819,24.1814844084,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/drone_zoom_2.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,38.8,-10,38.8,-10,1,1,nan,nan,nan,nan
1,38.2996811664,-11.8349796317,38.2996811664,-11.8433308496,1,1,nan,nan,nan,nan
2,37.7075833956,-13.2337787229,37.7071658347,-13.2288423045,1,1,nan,nan,nan,nan
3,37.0456881116,-14.1210786537,37.0455173716,-14.1062957678,1,1,nan,nan,nan,nan
4,36.3391348357,-14.5939110408,36.3397032401,-14.5675031355,1,1,nan,nan,nan,nan
5,35.6091355468,-14.7338195089,35.6110243464,-14.7023576381,1,1,nan,nan,nan,nan
6,34.8717318207,-14.6138598846,34.8751937138,-14.5803776903,1,1,nan,nan,nan,nan
7,34.1412083201,-14.290995685,34.146344323,-14.2648540773,1,1,nan,nan,nan,nan
8,33.4274107782,-13.8145058099,33.4338538614,-13.8022998857,1,1,nan,nan,nan,nan
9,32.7363806557,-13.2245327827,32.7434340352,-13.2182400757,1,1,nan,nan,nan,nan
10,32.0745700314,-12.5572603022,32.0819380462,-12.5448954057,1,1,nan,nan,nan,nan
11,31.4475876251,-11.8380605159,31.4555738847,-11.814144791,1,1,nan,nan,nan,nan
12,30.8566771726,-11.0910869363,30.8658592184,-11.0562397927,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/drone_zoom_3.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,38.8,-20,38.8,-20,1,1,nan,nan,nan,nan
1,37.7994152393,-19.4987627922,37.7994152393,-19.4674499792,1,1,nan,nan,nan,nan
2,36.8248546332,-18.7627275783,36.8264202739,-18.7148279142,1,1,nan,nan,nan,nan
3,35.8871698138,-17.8693409084,35.8911304376,-17.8736964078,1,1,nan,nan,nan,nan
4,34.9938557092,-16.9814882059,34.9975985581,-16.997305178,1,1,nan,nan,nan,nan
5,34.1449079485,-16.0972976399,34.1478599488,-16.1064242073,1,1,nan,nan,nan,nan
6,33.3400594233,-15.217878315,33.3425550952,-15.2140923164,1,1,nan,nan,nan,nan
7,32.579597368,-14.3409490075,32.5822823398,-14.3236543062,1,1,nan,nan,nan,nan
8,31.8624828178,-13.4675939764,31.8660325247,-13.4380107895,1,1,nan,nan,nan,nan
9,31.1895790471,-12.5964468517,31.1946079134,-12.555703979,1,1,nan,nan,nan,nan
10,30.5599170375,-11.7267519904,30.5669830474,-11.675001774,1,1,nan,nan,nan,nan
11,29.9731337787,-10.8590255992,29.9827872994,-10.7950163315,1,1,nan,nan,nan,nan
12,29.4303763453,-9.99225594662,29.4432303294,-9.91384603427,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/drone_zoom_4.csv <==
step,mpc_x,mpc_y,nn_x,nn_y,mpc_in_set,nn_in_set,mpc_violation_x,mpc_violation_y,nn_violation_x,nn_violation_y
0,12,25,12,25,1,1,nan,nan,nan,nan
1,13.2498897245,23.2265600731,13.2498897245,23.2177316342,1,1,nan,nan,nan,nan
2,14.412008884,21.4770216854,14.4115674621,21.4730939591,1,1,nan,nan,nan,nan
3,15.4857094786,19.7728780434,15.4850716703,19.7712744592,1,1,nan,nan,nan,nan
4,16.4747762946,18.1305668248,16.4740583071,18.1284486775,1,1,nan,nan,nan,nan
5,17.3818746247,16.5634022924,17.3810507298,16.5629830821,1,1,nan,nan,nan,nan
6,18.2107080855,15.0776407218,18.2098632301,15.0810395763,1,1,nan,nan,nan,nan
7,18.9643291579,13.6801455522,18.9636542452,13.6878977305,1,1,nan,nan,nan,nan
8,19.6481927834,12.3738353569,19.6479054796,12.385332976,1,1,nan,nan,nan,nan
9,20.2666843141,11.1590297751,20.2669718914,11.1730005177,1,1,nan,nan,nan,nan
10,20.8249010179,10.0339800372,20.8258871323,10.0489721903,1,1,nan,nan,nan,nan
11,21.327103552,8.99651567288,21.328839274,9.01136000059,1,1,nan,nan,nan,nan
12,21.7760958972,8.04487687166,21.7785738356,8.05897079155,1,1,nan,nan,nan,nan


==> figures/tikz/tikz_data/metadata.json <==
{
  "source_rollout": "C:\\Users\\alsmeier\\Documents\\Phd\\Paper\\robust_nnmpc_automatica\\from_server\\nn_rmpc_automatica\\isothermal_cstr_model\\figures\\reevaluation_mpc_rollouts.npz",
  "source_selection": "C:\\Users\\alsmeier\\Documents\\Phd\\Paper\\robust_nnmpc_automatica\\from_server\\nn_rmpc_automatica\\isothermal_cstr_model\\figures\\boundary_trajectory_selection.csv",
  "source_admissible_set": "C:\\Users\\alsmeier\\Documents\\Phd\\Paper\\robust_nnmpc_automatica\\from_server\\nn_rmpc_automatica\\isothermal_cstr_model\\data\\admissible_set_isothermal_cstr.npz",
  "source_model": "C:\\Users\\alsmeier\\Documents\\Phd\\Paper\\robust_nnmpc_automatica\\from_server\\nn_rmpc_automatica\\isothermal_cstr_model\\data\\nn_isothermal_cstr.pickle",
  "num_trajectories": 100,
  "num_steps": 160,
  "zoom_steps": 12,
  "main_trajectory_stride": 4,
  "Ts": 0.5,
  "max_saved_plant_transition_error_inf": 5.551115123125783e-17,
  "projection_definition": "A projected cell is white iff at least one retained 4D admissible grid node exists at those two displayed coordinates.",
  "membership_definition": "Full 4D nearest-grid membership, evaluated separately for every RMPC and NN state.",
  "admissible_report": {
    "controller_signature": {
      "coordinate_system": "raw",
      "state_scale": [
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "Ts": 0.5,
      "N": 10,
      "integrator": "rk4",
      "norm": "2",
      "cstr_params": {
        "dilution": 0.1,
        "C_Bf": 0.75,
        "k1": 3.2,
        "k2": 0.1,
        "k_sep": 0.1
      },
      "Q": [
        [
          2.0,
          0.0,
          0.0,
          0.0
        ],
        [
          0.0,
          1.0,
          0.0,
          0.0
        ],
        [
          0.0,
          0.0,
          1.0,
          0.0
        ],
        [
          0.0,
          0.0,
          0.0,
          1.0
        ]
      ],
      "R": [
        [
          1.0
        ]
      ],
      "X_bounds": [
        [
          0.05,
          0.05,
          0.05,
          0.05
        ],
        [
          0.45,
          0.45,
          0.45,
          0.45
        ]
      ],
      "U_bounds": [
        1.0,
        1.5
      ],
      "eps_nn": 0.05,
      "eps_v": 0.0001,
      "eps_v_mpc": 0.0001,
      "x_ref": [
        0.25,
        0.25,
        0.25,
        0.25
      ],
      "u_ref": [
        1.25
      ],
      "alpha": 0.12667883942105176,
      "alpha_v": 0.10218589504280039,
      "alpha_v_policy": "terminal_safety_gamma_bound",
      "terminal_safety": 0.95,
      "terminal_q_factor": 1.5
    },
    "points_per_dim": 21,
    "max_iter": 12,
    "sweeps": 12,
    "removed_total": 133855,
    "num_grid_points": 194481,
    "num_admissible_points": 60626,
    "disturb_mode": "extremes",
    "n_disturb": 5,
    "strict_tol": 1e-07,
    "strict_feasibility": {
      "accepted_solver_statuses": [
        "Solve_Succeeded"
      ],
      "requires_positive_state_input_terminal_slack": true,
      "rejection_counts": {
        "solve_failed": 87758,
        "not_converged": 4,
        "not_strictly_feasible": 44733,
        "robust_successor": 1360
      }
    },
    "mpc_feasibility_validation": {
      "num_checked": 60626,
      "num_infeasible": 0,
      "strict_tol": 1e-07,
      "reused_from_saved_report": true
    }
  },
  "projections": {
    "CA_CB": {
      "prefix": "ca_cb",
      "dimensions": [
        0,
        1
      ],
      "reference": [
        0.25,
        0.25
      ],
      "num_projected_admissible_nodes": 277,
      "num_projected_nodes": 441,
      "mpc_violations": 0,
      "nn_violations": 0,
      "zooms": [
        {
          "edge": "min C_A",
          "trajectory_id": 0,
          "ensemble_position": 0,
          "status": "PASS",
          "start": [
            0.07,
            0.07
          ],
          "limits": [
            0.050000000000000044,
            0.29005694168888113,
            0.050000000000000044,
            0.23285012994119608
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        },
        {
          "edge": "max C_A",
          "trajectory_id": 55,
          "ensemble_position": 55,
          "status": "PASS",
          "start": [
            0.43,
            0.41
          ],
          "limits": [
            0.21510681632303721,
            0.44999999999999996,
            0.26034758013931397,
            0.42999999999999994
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        },
        {
          "edge": "min C_B",
          "trajectory_id": 2,
          "ensemble_position": 2,
          "status": "PASS",
          "start": [
            0.13,
            0.07
          ],
          "limits": [
            0.11000000000000004,
            0.3000333176023279,
            0.050000000000000044,
            0.22196152814111877
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        },
        {
          "edge": "max C_B",
          "trajectory_id": 71,
          "ensemble_position": 71,
          "status": "PASS",
          "start": [
            0.35,
            0.43
          ],
          "limits": [
            0.20390987404617592,
            0.36999999999999994,
            0.2849496496474792,
            0.44999999999999996
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        }
      ]
    },
    "CC_CD": {
      "prefix": "cc_cd",
      "dimensions": [
        2,
        3
      ],
      "reference": [
        0.25,
        0.25
      ],
      "num_projected_admissible_nodes": 358,
      "num_projected_nodes": 441,
      "mpc_violations": 0,
      "nn_violations": 0,
      "zooms": [
        {
          "edge": "min C_C",
          "trajectory_id": 4,
          "ensemble_position": 4,
          "status": "PASS",
          "start": [
            0.07,
            0.41
          ],
          "limits": [
            0.050000000000000044,
            0.21000037861449736,
            0.20627151186999912,
            0.42999999999999994
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        },
        {
          "edge": "max C_C",
          "trajectory_id": 5,
          "ensemble_position": 5,
          "status": "PASS",
          "start": [
            0.43,
            0.07
          ],
          "limits": [
            0.26072336448928757,
            0.44999999999999996,
            0.050000000000000044,
            0.2594204106967596
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        },
        {
          "edge": "min C_D",
          "trajectory_id": 6,
          "ensemble_position": 6,
          "status": "PASS",
          "start": [
            0.37,
            0.07
          ],
          "limits": [
            0.2859664375458608,
            0.40831692912168616,
            0.050000000000000044,
            0.2805893935527948
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        },
        {
          "edge": "max C_D",
          "trajectory_id": 93,
          "ensemble_position": 93,
          "status": "PASS",
          "start": [
            0.25,
            0.43
          ],
          "limits": [
            0.17260793280592732,
            0.2726079328059271,
            0.25376788741283085,
            0.44999999999999996
          ],
          "mpc_violation_count": 0,
          "nn_violation_count": 0
        }
      ]
    }
  }
}


==> figures/tikz/tikz_data/stats.txt <==
real lip: 22.112
real eps_D: 1.805
